A machine learning approach for forecasting hierarchical time series

In this paper, we propose a machine learning approach for forecasting hierarchical time series. When dealing with hierarchical time series, apart from generating accurate forecasts, one needs to select a suitable method for producing reconciled forecasts. Forecast reconciliation is the process of adjusting forecasts to make them coherent across the hierarchy. In literature, coherence is often enforced by using a post-processing technique on the base forecasts produced by suitable time series forecasting methods. On the contrary, our idea is to use a deep neural network to directly produce accurate and reconciled forecasts. We exploit the ability of a deep neural network to extract information capturing the structure of the hierarchy. We impose the reconciliation at training time by minimizing a customized loss function. In many practical applications, besides time series data, hierarchical time series include explanatory variables that are beneficial for increasing the forecasting accuracy. Exploiting this further information, our approach links the relationship between time series features extracted at any level of the hierarchy and the explanatory variables into an end-to-end neural network providing accurate and reconciled point forecasts. The effectiveness of the approach is validated on three real-world datasets, where our method outperforms state-of-the-art competitors in hierarchical forecasting.

==> brand_table.csv <==
day,test_barilla,pred_barilla,test_conad,pred_conad,test_cecco,pred_cecco,test_garofalo,pred_garofalo
154,67.0,70.62142181396484,95.0,83.93028259277344,16.0,14.337850570678711,9.0,18.330493927001953
155,97.0,97.2174072265625,97.0,114.89549255371094,33.0,19.620454788208008,29.0,24.47308921813965
156,96.0,102.28575134277344,125.0,121.94853973388672,27.0,20.28600311279297,22.0,25.46263885498047
157,111.0,106.64952087402344,113.0,126.28616333007812,34.0,21.419038772583008,23.0,27.2662410736084
158,118.0,140.8644256591797,163.0,190.36534118652344,345.0,313.4321594238281,34.0,15.96402359008789
159,114.0,113.56947326660156,172.0,161.7054443359375,413.0,432.20050048828125,24.0,13.374458312988281
160,177.0,123.86355590820312,216.0,188.9423828125,441.0,533.064697265625,33.0,18.468379974365234
161,82.0,104.91063690185547,78.0,125.20460510253906,151.0,96.14437866210938,28.0,13.410237312316895
162,93.0,122.2382583618164,134.0,155.61029052734375,263.0,221.59732055664062,26.0,15.660701751708984
163,69.0,90.08007049560547,117.0,112.95037841796875,188.0,166.80010986328125,9.0,12.00135326385498
164,97.0,115.53418731689453,143.0,146.2065887451172,272.0,253.47093200683594,16.0,11.746938705444336
165,87.0,155.6324462890625,124.0,181.8946990966797,217.0,79.784912109375,22.0,32.89385223388672
166,140.0,108.89918518066406,141.0,145.20840454101562,213.0,267.6309509277344,46.0,16.033267974853516
167,128.0,155.68423461914062,225.0,192.01824951171875,243.0,260.29254150390625,27.0,14.329724311828613
168,71.0,95.99296569824219,74.0,114.76333618164062,124.0,55.47644805908203,16.0,19.354982376098633
169,142.0,111.16423797607422,103.0,134.43629455566406,104.0,135.17123413085938,46.0,14.177306175231934
170,89.0,82.85222625732422,118.0,103.91062927246094,159.0,173.22593688964844,11.0,15.725217819213867
171,101.0,136.7720489501953,148.0,112.63587188720703,78.0,81.24366760253906,19.0,14.583678245544434
172,296.0,250.27951049804688,115.0,145.88392639160156,15.0,24.87771224975586,21.0,25.127952575683594
173,340.0,302.3079833984375,146.0,154.81944274902344,16.0,44.99258804321289,35.0,34.03725051879883
174,478.0,453.89990234375,282.0,250.64466857910156,29.0,66.29546356201172,45.0,62.816741943359375
175,219.0,179.84625244140625,83.0,104.64203643798828,6.0,17.30767059326172,17.0,22.929445266723633
176,183.0,181.9735870361328,98.0,109.69390106201172,23.0,17.431800842285156,26.0,20.28862190246582
177,259.0,273.0740051269531,107.0,112.50062561035156,29.0,13.100215911865234,26.0,22.781753540039062
178,289.0,277.2882080078125,165.0,166.51040649414062,26.0,26.08783721923828,17.0,27.632841110229492
179,234.0,226.673828125,152.0,145.53341674804688,20.0,21.979934692382812,13.0,24.82326889038086
180,372.0,401.0976257324219,192.0,168.8633270263672,29.0,26.049274444580078,42.0,38.166465759277344
181,441.0,385.1903381347656,161.0,193.30673217773438,34.0,50.43840026855469,32.0,38.79472351074219
182,183.0,181.89817810058594,86.0,89.14608764648438,6.0,14.974720001220703,29.0,17.906156539916992
183,203.0,157.88885498046875,101.0,136.16981506347656,15.0,26.477035522460938,31.0,29.15114974975586
184,223.0,227.71630859375,87.0,87.44841003417969,23.0,10.136739730834961,12.0,21.0526180267334
185,152.0,134.42733764648438,102.0,110.49048614501953,20.0,23.220163345336914,17.0,22.175241470336914
186,64.0,147.4017333984375,211.0,170.21417236328125,24.0,17.30664825439453,228.0,191.94776916503906
187,121.0,203.2517852783203,154.0,145.0631866455078,12.0,3.191534996032715,261.0,203.40158081054688
188,139.0,175.62612915039062,175.0,180.6630859375,19.0,21.13234519958496,169.0,123.40701293945312
189,59.0,84.84469604492188,65.0,77.78624725341797,9.0,5.911151885986328,98.0,63.61708450317383
190,82.0,86.36640930175781,54.0,88.29769897460938,15.0,8.196725845336914,130.0,97.92472076416016
191,64.0,91.46004486083984,97.0,98.22029876708984,23.0,11.505999565124512,105.0,86.77259826660156
192,79.0,112.2318344116211,94.0,119.19049072265625,15.0,17.057931900024414,118.0,56.917049407958984
193,129.0,151.1123046875,140.0,163.88943481445312,16.0,21.243061065673828,152.0,100.32408142089844
194,132.0,163.28543090820312,155.0,158.79698181152344,16.0,17.922813415527344,124.0,85.32981872558594
195,78.0,100.87650299072266,96.0,114.68370056152344,17.0,20.017192840576172,73.0,27.786134719848633
196,94.0,141.7270965576172,121.0,142.2220458984375,20.0,21.220230102539062,116.0,45.133018493652344
197,148.0,155.02362060546875,142.0,168.6285400390625,18.0,23.48769187927246,117.0,75.92699432373047
198,113.0,95.97733306884766,93.0,102.91251373291016,9.0,13.74449634552002,68.0,68.83319854736328
199,85.0,127.3479232788086,120.0,125.5870132446289,242.0,209.0247039794922,10.0,6.315695762634277
200,96.0,155.34422302246094,163.0,168.31414794921875,227.0,153.34017944335938,7.0,14.478072166442871
201,144.0,168.21482849121094,233.0,174.9022979736328,186.0,229.24087524414062,15.0,9.548320770263672
202,91.0,125.14981079101562,146.0,143.29837036132812,192.0,167.9389190673828,14.0,9.145350456237793
203,113.0,129.344970703125,135.0,144.51724243164062,203.0,193.12535095214844,20.0,8.965336799621582
204,123.0,115.75944519042969,98.0,112.99556732177734,189.0,198.5510711669922,12.0,5.440507411956787
205,139.0,186.95355224609375,188.0,178.54603576660156,226.0,193.51824951171875,18.0,10.737768173217773
206,93.0,151.4602813720703,146.0,155.6942596435547,273.0,245.81192016601562,35.0,7.514003753662109
207,156.0,183.37051391601562,147.0,175.26565551757812,359.0,346.4420471191406,27.0,7.9467549324035645
208,215.0,220.538330078125,207.0,212.70294189453125,226.0,232.4483642578125,37.0,16.380756378173828
209,122.0,144.9175262451172,140.0,152.4781036376953,168.0,145.31982421875,29.0,14.038628578186035
210,117.0,155.11036682128906,197.0,183.99330139160156,145.0,111.17670440673828,22.0,25.626869201660156
211,115.0,116.44364929199219,143.0,133.5809783935547,129.0,189.46978759765625,56.0,6.728501319885254
212,144.0,144.989990234375,145.0,161.145263671875,104.0,78.80668640136719,19.0,27.03342628479004
213,120.0,128.53330993652344,179.0,151.5209503173828,26.0,25.494827270507812,13.0,32.79243469238281
214,129.0,157.1784210205078,202.0,173.0959930419922,39.0,28.42786407470703,25.0,36.22893142700195
215,222.0,229.36683654785156,293.0,263.099365234375,48.0,70.24913024902344,45.0,45.623748779296875
216,60.0,77.23847961425781,108.0,91.85733032226562,11.0,15.59164810180664,25.0,19.763702392578125
217,95.0,103.2735824584961,135.0,123.01914978027344,25.0,20.68154525756836,18.0,25.890052795410156
218,132.0,134.909423828125,169.0,159.80775451660156,10.0,26.659526824951172,44.0,33.71510696411133
219,94.0,96.14569091796875,103.0,113.1395263671875,27.0,19.46915054321289,30.0,25.389570236206055
220,149.0,145.0876007080078,169.0,166.2655029296875,30.0,29.876941680908203,28.0,35.0256233215332
221,125.0,159.93338012695312,187.0,157.90866088867188,35.0,33.770233154296875,32.0,27.638364791870117
222,151.0,204.75332641601562,275.0,241.61273193359375,59.0,49.368446350097656,57.0,45.8931770324707
223,86.0,78.1662826538086,91.0,92.6312484741211,11.0,15.840889930725098,19.0,20.428363800048828
224,117.0,154.95628356933594,235.0,184.2589111328125,46.0,36.431976318359375,14.0,36.360748291015625
225,153.0,131.00579833984375,133.0,151.7035369873047,27.0,24.511211395263672,25.0,32.25808334350586
226,96.0,104.41146087646484,120.0,120.26827239990234,25.0,19.398244857788086,27.0,26.277587890625
227,126.0,186.0015869140625,252.0,216.82638549804688,78.0,37.738319396972656,29.0,45.21216583251953
228,160.0,219.07595825195312,304.0,216.42068481445312,49.0,75.56422424316406,30.0,32.65693664550781
229,256.0,203.61463928222656,312.0,235.8699188232422,26.0,139.8011474609375,54.0,69.80416870117188
230,75.0,90.62981414794922,128.0,107.5637435913086,20.0,18.484189987182617,17.0,23.716228485107422
231,149.0,154.31854248046875,179.0,178.68716430664062,43.0,31.597190856933594,30.0,36.4663200378418
232,109.0,153.0881805419922,224.0,178.18211364746094,26.0,31.266637802124023,40.0,36.615726470947266
233,135.0,156.72390747070312,214.0,180.5609893798828,40.0,32.52217102050781,18.0,37.79911422729492
234,142.0,138.82217407226562,184.0,161.95095825195312,24.0,27.76788330078125,13.0,34.749176025390625
235,167.0,185.0699920654297,228.0,205.07662963867188,24.0,38.315528869628906,50.0,40.57917022705078
236,207.0,257.1245422363281,349.0,300.8387756347656,69.0,99.7058334350586,77.0,45.25417709350586
237,83.0,94.45913696289062,135.0,112.25640869140625,9.0,19.159828186035156,23.0,24.412513732910156
238,124.0,136.4753875732422,165.0,158.90504455566406,29.0,27.895740509033203,37.0,32.58918762207031
239,156.0,129.58363342285156,150.0,152.9478302001953,21.0,26.065143585205078,13.0,31.753026962280273
240,143.0,136.33914184570312,181.0,160.34799194335938,14.0,27.58292579650879,20.0,34.23579788208008
241,542.0,588.3533325195312,164.0,154.040283203125,36.0,16.51752471923828,23.0,18.388944625854492
242,454.0,553.5050048828125,271.0,179.37826538085938,37.0,23.385631561279297,24.0,31.28555679321289
243,610.0,671.2509765625,356.0,259.98272705078125,33.0,72.66200256347656,58.0,54.35091018676758
244,314.0,343.74169921875,112.0,97.56493377685547,6.0,12.329822540283203,26.0,11.134479522705078
245,388.0,327.47772216796875,111.0,165.93292236328125,13.0,22.76455307006836,34.0,30.431955337524414
246,288.0,290.46343994140625,134.0,150.51583862304688,38.0,19.627971649169922,26.0,25.316871643066406
247,393.0,328.3060302734375,141.0,181.77084350585938,23.0,26.437089920043945,9.0,30.078886032104492
248,344.0,273.52923583984375,153.0,202.42770385742188,16.0,28.394729614257812,29.0,38.38593292236328
249,324.0,347.3836364746094,146.0,137.73046875,31.0,17.215465545654297,24.0,22.712360382080078
250,458.0,531.26171875,291.0,234.09255981445312,45.0,35.39064407348633,50.0,43.70465850830078
251,170.0,143.4967498779297,127.0,147.91986083984375,23.0,28.82154655456543,32.0,31.263320922851562
252,223.0,187.0899200439453,142.0,169.0293731689453,39.0,35.05763626098633,22.0,34.711551666259766
253,300.0,346.6402587890625,166.0,142.77215576171875,43.0,17.473711013793945,22.0,24.282188415527344
254,156.0,178.4092254638672,162.0,143.66624450683594,17.0,17.60626983642578,31.0,26.592731475830078
255,127.0,168.7847442626953,162.0,241.98512268066406,19.0,37.4723014831543,427.0,287.1287536621094
256,139.0,123.20282745361328,186.0,205.81117248535156,23.0,30.382678985595703,574.0,569.064453125
257,182.0,153.32888793945312,235.0,238.37745666503906,28.0,47.134857177734375,589.0,598.9909057617188
258,59.0,98.75556182861328,122.0,143.8723907470703,15.0,24.1901798248291,236.0,165.6761932373047
259,83.0,140.32247924804688,136.0,183.8816375732422,32.0,31.68971824645996,233.0,126.08143615722656
260,91.0,121.23717498779297,160.0,166.5803680419922,35.0,28.821455001831055,188.0,154.92242431640625
261,90.0,162.39688110351562,195.0,207.7738494873047,47.0,35.54109573364258,195.0,119.7217025756836
262,106.0,182.38526916503906,206.0,221.51979064941406,24.0,34.651676177978516,185.0,81.63336181640625
263,165.0,154.37571716308594,208.0,194.9503936767578,32.0,30.299057006835938,164.0,188.4630584716797
264,180.0,173.5736083984375,233.0,238.86282348632812,41.0,41.94664764404297,272.0,270.4980163574219
265,110.0,116.76234436035156,118.0,150.67706298828125,20.0,25.06283187866211,131.0,84.95706176757812
266,94.0,145.18006896972656,182.0,178.19589233398438,26.0,29.844297409057617,114.0,61.56904602050781
267,108.0,104.00720977783203,146.0,141.89004516601562,16.0,23.68228530883789,122.0,120.58272552490234
268,114.0,156.47874450683594,168.0,186.81382751464844,41.0,32.767845153808594,96.0,42.86735916137695
269,104.0,171.88919067382812,150.0,202.79385375976562,302.0,180.72061157226562,22.0,22.79037094116211
270,149.0,158.5931854248047,264.0,235.48291015625,551.0,564.4390258789062,22.0,26.308326721191406
271,121.0,116.49519348144531,259.0,178.5978546142578,326.0,408.1337890625,14.0,16.79821014404297
272,82.0,117.08808135986328,156.0,156.3063507080078,292.0,261.8772277832031,20.0,14.273993492126465
273,133.0,138.96592712402344,158.0,169.23963928222656,206.0,201.23068237304688,29.0,16.035173416137695
274,126.0,114.93157958984375,144.0,147.16888427734375,227.0,240.10841369628906,17.0,10.827632904052734
275,126.0,142.69815063476562,170.0,168.32986450195312,180.0,183.5854034423828,32.0,13.19167423248291
276,91.0,175.41627502441406,154.0,200.10963439941406,241.0,116.23417663574219,36.0,30.452346801757812
277,133.0,168.34124755859375,248.0,203.68539428710938,255.0,289.15557861328125,45.0,18.4267520904541
278,182.0,197.910400390625,294.0,235.57859802246094,268.0,344.1624755859375,41.0,13.451179504394531
279,45.0,100.26612091064453,105.0,116.7872314453125,122.0,63.38689041137695,26.0,18.070314407348633
280,90.0,113.33252716064453,132.0,133.84280395507812,148.0,127.1479721069336,16.0,11.338007926940918
281,105.0,134.0695343017578,174.0,156.72528076171875,131.0,112.97970581054688,14.0,20.340635299682617
282,131.0,143.71435546875,143.0,166.74539184570312,92.0,42.59870529174805,21.0,33.82511520385742
283,599.0,533.1776733398438,177.0,193.97361755371094,14.0,67.81192016601562,15.0,15.021467208862305
284,510.0,493.1296081542969,189.0,193.87994384765625,21.0,48.00394058227539,35.0,18.795942306518555
285,675.0,606.8045043945312,223.0,254.45384216308594,35.0,82.67119598388672,36.0,24.980751037597656
286,344.0,322.9504699707031,86.0,119.7361068725586,15.0,19.50983428955078,29.0,10.947465896606445
287,286.0,243.18453979492188,94.0,125.43952941894531,17.0,21.585046768188477,11.0,15.78357219696045
288,248.0,216.06727600097656,141.0,159.1624298095703,20.0,29.247041702270508,22.0,25.39887046813965
289,372.0,389.90533447265625,242.0,191.72433471679688,11.0,38.104736328125,21.0,24.186792373657227
290,347.0,292.2074279785156,124.0,165.9104766845703,31.0,33.1404914855957,14.0,23.077388763427734
291,378.0,393.07232666015625,185.0,173.0025177001953,25.0,39.11119079589844,37.0,17.643821716308594
292,679.0,597.9254150390625,246.0,290.9552917480469,42.0,88.86591339111328,49.0,34.91834259033203
293,88.0,100.62222290039062,125.0,119.37445831298828,33.0,20.19428062438965,20.0,25.577613830566406
294,79.0,91.31465148925781,126.0,107.67982482910156,15.0,18.486656188964844,21.0,23.64385986328125
295,107.0,110.2327880859375,122.0,127.10104370117188,28.0,20.653953552246094,28.0,27.939302444458008
296,99.0,104.18194580078125,119.0,123.20467376708984,51.0,21.392688751220703,8.0,27.880857467651367
297,138.0,140.56112670898438,168.0,165.8620147705078,34.0,28.041400909423828,35.0,38.92168045043945
298,151.0,140.88450622558594,199.0,177.9053192138672,31.0,29.235084533691406,49.0,79.6873550415039
299,231.0,213.54379272460938,324.0,272.654052734375,51.0,49.039398193359375,83.0,151.5333251953125
300,101.0,92.1021728515625,103.0,110.40686798095703,16.0,19.349193572998047,27.0,24.83919906616211
301,107.0,100.6351318359375,94.0,121.4246826171875,32.0,20.827823638916016,46.0,34.630210876464844
302,127.0,119.96626281738281,133.0,143.17567443847656,22.0,24.95235824584961,39.0,31.992891311645508
303,144.0,132.36676025390625,124.0,155.48118591308594,21.0,27.44253921508789,63.0,36.25141143798828
304,135.0,135.23880004882812,175.0,164.94778442382812,27.0,26.11248779296875,46.0,54.83740234375
305,146.0,153.60317993164062,176.0,188.3356475830078,52.0,30.030881881713867,71.0,71.05401611328125
306,227.0,182.91383361816406,253.0,235.4015350341797,41.0,41.58637619018555,76.0,135.0142822265625
307,100.0,112.4133071899414,133.0,134.001953125,44.0,22.849794387817383,21.0,28.956302642822266
308,73.0,79.92124938964844,120.0,95.51488494873047,10.0,16.356746673583984,10.0,20.745140075683594
309,110.0,109.46003723144531,116.0,131.15966796875,29.0,23.27497673034668,39.0,30.05177879333496
310,121.0,125.23311614990234,153.0,149.1193389892578,18.0,26.44038963317871,44.0,34.250919342041016
311,143.0,149.58038330078125,185.0,181.44252014160156,54.0,29.022541046142578,45.0,64.8201904296875
312,170.0,129.81932067871094,189.0,170.41226196289062,21.0,28.22182846069336,65.0,114.13959503173828
313,214.0,195.8119354248047,267.0,244.33242797851562,42.0,42.9349365234375,68.0,105.50888061523438
314,65.0,96.78451538085938,112.0,116.28679656982422,45.0,20.10172462463379,37.0,25.362295150756836
315,360.0,308.3634033203125,128.0,134.66981506347656,31.0,80.51347351074219,28.0,22.38566780090332
316,311.0,252.22421264648438,151.0,178.85037231445312,12.0,26.049230575561523,18.0,35.102420806884766
317,261.0,220.9634246826172,132.0,147.62188720703125,24.0,30.757604598999023,23.0,40.06721115112305
318,276.0,209.026611328125,136.0,171.73651123046875,27.0,36.073909759521484,23.0,44.34978485107422
319,351.0,296.4202575683594,150.0,169.7777099609375,65.0,114.48152160644531,40.0,24.457380294799805
320,613.0,508.7733154296875,283.0,276.6177673339844,56.0,183.81491088867188,58.0,39.83242416381836
321,248.0,280.0867919921875,123.0,137.6064910888672,31.0,23.475753784179688,65.0,26.740550994873047
322,279.0,291.0485534667969,174.0,183.72198486328125,48.0,34.78904724121094,46.0,37.797584533691406
323,406.0,402.94903564453125,240.0,254.3238983154297,43.0,40.324363708496094,58.0,49.73287582397461
324,342.0,397.7704772949219,202.0,184.72300720214844,69.0,71.02363586425781,77.0,36.21480178833008
325,157.0,187.9825439453125,130.0,131.8561553955078,89.0,62.890438079833984,32.0,24.343280792236328
326,155.0,171.49147033691406,236.0,197.57589721679688,42.0,71.80014038085938,41.0,33.65857696533203
327,109.0,119.01698303222656,149.0,143.53955078125,25.0,26.530872344970703,35.0,29.090599060058594
328,174.0,162.13528442382812,183.0,193.9272918701172,33.0,39.8293342590332,45.0,39.23701095581055
329,180.0,195.01376342773438,245.0,221.18165588378906,41.0,64.7711181640625,53.0,39.0145263671875
330,183.0,196.85618591308594,197.0,215.7484588623047,61.0,38.184165954589844,53.0,43.65789794921875
331,158.0,169.5289306640625,221.0,192.60423278808594,39.0,33.72003173828125,17.0,38.98139572143555
332,176.0,188.19052124023438,238.0,218.81053161621094,30.0,38.357208251953125,45.0,43.78840255737305
333,103.0,118.6595230102539,148.0,141.1590118408203,19.0,23.526634216308594,43.0,29.62748908996582
334,185.0,184.66091918945312,200.0,219.20262145996094,48.0,36.39257049560547,52.0,45.14389419555664


==> meter_table_half_week.csv <==
min,test_0,test_1,test_2,test_3,test_4,test_5,test_6,test_7,test_8,test_9,test_10,test_11,test_12,test_13,test_14,test_15,test_16,test_17,test_18,test_19,test_20,test_21,test_22,test_23,pred_0,pred_1,pred_2,pred_3,pred_4,pred_5,pred_6,pred_7,pred_8,pred_9,pred_10,pred_11,pred_12,pred_13,pred_14,pred_15,pred_16,pred_17,pred_18,pred_19,pred_20,pred_21,pred_22,pred_23
0,8.90066666666667,11.580666666666698,6.99566666666667,14.265666666666698,34.504,32.570666666666696,23.2076666666667,11.03,13.710666666666699,19.63,29.773000000000003,12.714333333333302,17.364,11.8216666666667,13.296666666666699,50.4693333333333,20.8023333333333,50.898999999999994,12.1646666666667,12.027666666666699,55.740333333333304,5.12,7.188,10.7213333333333,8.52147388458252,8.94699096679688,5.43400096893311,13.3998136520386,33.584709167480504,29.054140090942397,20.602951049804698,10.5172929763794,12.642984390258801,36.359375,16.9350490570068,12.5856409072876,16.3453769683838,12.4019613265991,16.2866249084473,48.7765998840332,20.0265884399414,54.6076049804688,14.543847084045401,10.545498847961401,52.616756439209006,5.65602970123291,9.26048946380615,12.8081512451172
1,8.017000000000001,11.291333333333302,5.53466666666667,14.17,33.9616666666667,31.010666666666697,23.379333333333303,11.560333333333302,13.283,19.754333333333303,29.646,12.1326666666667,18.115666666666698,11.892333333333301,13.077666666666698,50.099,19.116,38.826,11.061333333333302,12.336333333333302,57.0446666666667,5.85466666666667,6.8286666666666695,12.093333333333302,8.6078929901123,9.38410568237305,4.8827629089355495,12.9490327835083,33.703987121581996,29.816026687622102,22.5952301025391,10.3078117370605,11.5678768157959,34.479644775390604,17.6584911346436,12.662400245666499,16.3541011810303,12.4329319000244,15.6757726669312,47.847263336181605,19.097677230835,41.6264801025391,13.538366317749,10.2630558013916,54.026458740234396,5.591356754302981,8.61916351318359,12.6795167922974
2,7.642,10.1546666666667,5.149,14.141666666666698,34.839,28.82,22.990666666666698,10.871666666666698,12.049666666666699,19.52,28.738000000000003,12.16,17.0163333333333,15.519,13.158,50.325333333333305,19.2083333333333,45.1356666666667,12.203333333333301,13.785333333333302,35.0503333333333,5.09,6.775,11.022333333333302,8.64549922943115,10.7513113021851,5.13463020324707,13.537356376647901,33.512237548828104,30.3434200286865,22.478040695190398,10.691817283630401,11.977248191833501,31.2171974182129,18.0080814361572,13.1539812088013,17.5834884643555,12.6327619552612,15.7804460525513,46.821403503418,19.9652214050293,27.6695346832275,13.2975072860718,11.3691864013672,47.016273498535206,5.67904090881348,9.02524280548096,12.8017520904541
3,8.142000000000001,9.23433333333333,5.40166666666667,13.625666666666698,34.0156666666667,28.716666666666697,21.464000000000002,11.154000000000002,10.948666666666698,17.753333333333302,28.876666666666697,11.700999999999999,17.0756666666667,13.019666666666698,13.719333333333301,50.4123333333333,18.964000000000002,42.096000000000004,9.38266666666667,14.202666666666698,32.3473333333333,6.124,7.11933333333333,13.4763333333333,8.7902307510376,11.2260732650757,5.13713502883911,14.0142269134521,34.106437683105504,30.5238609313965,21.8186740875244,10.430533409118699,12.4041080474854,29.019628524780302,18.1916446685791,13.173668861389197,18.0672492980957,12.639854431152301,15.13414478302,46.359825134277294,20.428554534912102,21.2757167816162,13.662274360656701,11.677691459655799,41.517097473144496,5.6340007781982395,9.02291870117188,12.937782287597699
4,10.1823333333333,10.597000000000001,5.7806666666666695,13.341333333333301,33.575333333333305,26.451333333333302,21.332333333333303,11.727,10.885333333333302,19.5743333333333,30.766,12.120333333333301,17.835666666666697,12.014000000000001,12.995666666666699,49.999333333333304,20.230999999999998,43.9573333333333,10.196,12.399333333333301,33.314666666666696,5.54066666666667,7.15166666666667,11.54,9.14071273803711,10.998514175415002,5.5988874435424805,13.730212211608901,33.2812004089355,31.829893112182603,21.3770961761475,10.578875541687,13.7254133224487,26.3230514526367,19.376052856445302,13.7903718948364,18.5929489135742,12.9167814254761,15.738466262817399,47.2371406555176,21.1037330627441,19.7043361663818,14.6833829879761,12.082216262817399,42.1087608337402,5.94694089889526,9.00864028930664,13.726804733276401
5,9.56033333333333,11.604333333333301,5.75766666666667,14.296,33.610666666666695,25.857,21.4196666666667,9.95333333333333,10.679,18.883,30.315333333333303,12.529000000000002,17.66,12.020666666666699,12.959666666666699,52.0713333333333,19.705666666666698,39.082333333333295,8.88166666666667,11.457,32.793,5.51933333333333,7.15366666666667,10.919333333333302,8.98365783691406,11.101978302002001,5.29890632629395,13.8517780303955,33.012359619140604,31.351709365844698,20.763347625732397,9.92120933532715,13.006944656372099,25.7219638824463,18.2420635223389,13.372307777404801,18.328742980957,12.685204505920401,15.7123670578003,47.06636047363279,20.8340129852295,20.2521362304688,13.969991683960002,11.503119468689,39.980884552002,5.8122453689575195,8.96757793426514,13.364312171936
6,9.18633333333333,10.639000000000001,5.81166666666667,14.458666666666698,34.3813333333333,26.6623333333333,21.7263333333333,8.48233333333333,11.07,18.544333333333302,27.554000000000002,11.312999999999999,17.7006666666667,16.7336666666667,12.605,52.1336666666667,18.986,40.043,9.12633333333333,12.695333333333302,34.846,5.6610000000000005,6.95466666666667,10.345999999999998,8.69701099395752,11.005464553833,5.06946516036987,14.6062908172607,33.8706550598145,30.619760513305696,21.0558681488037,9.84062480926514,12.308514595031701,25.951185226440398,15.7948455810547,12.7677965164185,17.9338550567627,12.893009185791,15.5945701599121,47.13667297363279,20.403829574585,24.319971084594698,12.993183135986301,10.6609811782837,44.632843017578104,5.64784717559814,8.82499313354492,12.869749069213901
7,8.54233333333333,10.571,5.47266666666667,14.072333333333301,32.930666666666696,27.467666666666698,20.803333333333303,8.14266666666667,10.962,20.4443333333333,25.4156666666667,11.1646666666667,17.115,11.9283333333333,12.788,50.4386666666667,19.4456666666667,45.9646666666667,11.554333333333302,11.957,46.3596666666667,5.01166666666667,6.6263333333333305,10.855,9.13325023651123,11.117751121521001,5.09380006790161,14.5101642608643,34.780704498291,30.3596496582031,22.1328468322754,9.94293212890625,12.8646984100342,24.9131927490234,13.660496711731,12.7474536895752,18.3093204498291,13.176777839660598,15.081505775451697,47.7162590026855,20.4327716827393,28.5769958496094,12.904644012451199,10.656232833862301,48.819408416748,5.39076852798462,8.97386074066162,13.075286865234402
8,8.86,11.116333333333301,5.2513333333333305,13.548333333333302,33.4636666666667,31.1286666666667,21.373666666666697,8.26833333333333,11.3803333333333,20.080666666666698,23.765,11.722000000000001,16.585666666666697,11.665333333333301,13.34,50.6953333333333,20.41,46.7963333333333,9.35066666666667,11.780999999999999,50.313333333333304,5.28166666666667,8.361,11.95,9.16261291503906,10.4147100448608,5.1419382095336905,14.440239906311,34.572437286377,30.393198013305696,22.988201141357397,10.159463882446301,13.063866615295401,24.276464462280302,12.920067787170401,12.648417472839402,18.1564311981201,13.040921211242699,14.7116012573242,47.3823471069336,20.1618766784668,35.3408317565918,13.2507944107056,9.90832996368408,53.6303520202637,5.15238094329834,8.81861782073975,13.352038383483901
9,8.70266666666667,11.3323333333333,5.15266666666667,13.502666666666698,34.2956666666667,26.702666666666698,21.4303333333333,7.86533333333333,12.808,18.5376666666667,22.959,11.7476666666667,16.828,12.714666666666698,13.087,49.8416666666667,19.620333333333303,42.320333333333295,11.150333333333302,12.208333333333302,36.05,5.1156666666666695,8.737,12.215,9.28221130371094,9.92918586730957,4.84872722625732,14.236900329589801,32.1672897338867,28.9851455688477,21.8302345275879,9.729204177856449,12.9176788330078,23.8281745910645,10.936870574951199,12.4960041046143,17.9703750610352,12.150500297546401,13.9131689071655,44.4118804931641,19.6386680603027,34.7136039733887,13.2538814544678,9.27065849304199,48.811195373535206,4.80753421783447,8.406200408935549,13.2522449493408
10,8.38233333333333,10.546666666666699,5.08333333333333,14.655666666666699,33.7786666666667,26.7523333333333,22.202666666666698,8.208,13.886,19.711,23.3266666666667,10.935,16.721333333333302,15.163,16.282,50.32899999999999,20.132333333333303,54.0343333333333,11.790666666666699,11.754000000000001,32.4823333333333,5.27033333333333,7.029,10.6663333333333,9.35359287261963,9.8586950302124,5.1118631362914995,15.115619659423801,33.1722221374512,28.8504810333252,22.2059707641602,10.167734146118198,12.3669281005859,24.945970535278303,11.527748107910199,12.719712257385302,18.5536708831787,12.1078042984009,14.8049564361572,44.823757171630895,19.411357879638697,41.532398223877,12.683841705322301,9.62620830535889,51.2760810852051,4.75434827804565,8.8441047668457,13.2371387481689
11,8.01866666666667,11.397666666666698,5.58833333333333,14.495333333333301,33.745,29.591333333333303,21.191,8.64833333333333,14.093,19.710333333333303,23.878,11.817,16.6183333333333,11.467333333333302,16.227,50.269,19.737000000000002,46.5373333333333,9.605,12.7583333333333,34.735,5.039,6.336,10.427999999999999,9.34970378875732,9.54844379425049,4.87596321105957,15.0982608795166,33.0624961853027,27.735425949096697,21.8811912536621,9.95901298522949,11.918905258178699,23.965604782104503,11.7632341384888,12.668937683105499,18.8298358917236,11.6930446624756,15.0892782211304,44.536285400390604,18.9845809936523,40.1500587463379,12.6043434143066,10.0773515701294,48.801334381103494,4.5582447052002,9.52157878875732,13.1491222381592
12,8.585,11.136666666666699,5.42233333333333,12.848666666666698,34.746,27.176,21.447,9.51166666666667,13.174666666666699,18.208666666666698,21.903000000000002,11.157666666666698,16.9593333333333,11.904000000000002,16.5783333333333,51.0413333333333,18.641,32.6786666666667,12.595666666666698,12.104666666666699,34.366,5.3123333333333305,9.88966666666667,11.800666666666698,9.18866348266602,9.58956336975098,4.35468626022339,14.6688051223755,32.230560302734396,26.9447174072266,22.0612678527832,9.67794895172119,12.080132484436,23.5897331237793,9.94064044952393,12.3661937713623,18.5993061065674,11.189281463622999,14.819732666015598,43.791843414306605,18.800815582275398,39.5453681945801,12.4998960494995,10.4281053543091,43.2905387878418,4.444668292999269,9.48110294342041,13.439316749572802
13,8.597000000000001,11.4603333333333,5.94466666666667,12.997333333333302,32.052,28.128,25.479,9.36233333333333,11.752,22.125,27.3723333333333,11.3986666666667,16.495666666666697,13.902666666666699,17.8023333333333,50.482666666666695,19.5356666666667,35.562,13.117666666666699,12.1783333333333,33.203,4.97566666666667,11.934000000000001,11.441666666666698,9.25668144226074,9.577290534973141,4.24791383743286,14.742337226867699,33.1506843566895,28.3688526153564,27.167798995971697,10.29771900177,12.630653381347699,25.060447692871104,11.598184585571301,11.6000814437866,18.572475433349602,11.6503028869629,14.3187942504883,44.0,19.405315399169897,44.403011322021506,13.519630432128901,10.376744270324698,44.1215133666992,4.596436500549321,8.91119289398193,14.0065584182739
14,7.886,10.8033333333333,5.492000000000001,12.937999999999999,34.496,28.9216666666667,29.881999999999998,8.27633333333333,10.0266666666667,18.9456666666667,27.986333333333302,11.067666666666698,16.804000000000002,15.831,17.971,41.501000000000005,21.636,44.7283333333333,12.950333333333301,15.726666666666699,33.079,5.11733333333333,12.462333333333302,9.90133333333333,9.406928062438961,9.77936267852783,4.29571008682251,14.1757497787476,32.5870704650879,29.258901596069304,31.9111595153809,10.8390655517578,12.733160972595199,25.977291107177702,14.4436836242676,11.1428661346436,18.7377300262451,12.302381515502901,13.841288566589402,43.7485237121582,19.622385025024396,42.225532531738295,14.064830780029302,10.551230430603,44.829586029052706,4.60074281692505,8.51064777374268,14.554211616516099
15,7.92233333333333,10.088333333333301,5.48033333333333,14.551333333333302,33.18,30.257333333333303,30.605333333333302,7.51633333333333,10.5953333333333,20.942333333333302,28.808000000000003,11.783666666666699,17.6073333333333,13.568,16.294,41.622,20.2153333333333,37.0113333333333,11.155,17.3296666666667,50.9193333333333,5.18366666666667,11.7156666666667,11.514333333333301,9.94259166717529,9.90884971618652,4.41928243637085,13.765423774719201,32.512863159179695,30.7176132202148,33.9762802124023,11.335614204406701,12.6998977661133,25.5015029907227,17.3367576599121,11.046812057495101,18.8379802703857,13.472654342651401,12.933246612548801,43.242881774902294,19.421794891357397,43.247688293457,13.9258880615234,11.3811864852905,49.089748382568395,4.7198338508606,8.63033866882324,14.9003038406372
16,7.97133333333333,10.5643333333333,6.49666666666667,13.829,32.372666666666696,31.584,30.5236666666667,7.88233333333333,11.162,17.637333333333302,24.847333333333303,13.5876666666667,19.8466666666667,14.611333333333302,17.0933333333333,43.555,20.666999999999998,45.131666666666696,12.273,16.131333333333302,48.1043333333333,5.039,10.951333333333302,11.582666666666698,10.1622457504272,10.7954864501953,5.44838714599609,13.381823539733901,32.0546340942383,32.3762359619141,34.1373977661133,11.527446746826199,13.5762462615967,25.811025619506804,17.2527484893799,11.522341728210401,19.0106811523438,14.238208770752001,13.139142036438,41.9898643493652,20.6006755828857,41.4465827941895,14.154102325439501,13.0577392578125,48.436637878418,5.0312328338623,9.49233818054199,15.258809089660598
17,8.64866666666667,10.3216666666667,5.950666666666669,13.508,33.71,30.765333333333302,30.6166666666667,7.95733333333333,14.402333333333301,20.434333333333303,27.5003333333333,12.688666666666698,19.071666666666697,17.7293333333333,18.833,40.649,22.361,37.702,11.722999999999999,12.692,32.9273333333333,4.74533333333333,10.703,10.581,10.3949899673462,11.500791549682601,5.73177576065063,13.305974006652802,30.653362274169897,33.3387489318848,31.5155181884766,11.032135009765598,14.3445777893066,23.7830276489258,17.0967483520508,11.8321847915649,19.247867584228498,14.8175363540649,12.3600664138794,40.718112945556605,22.0025615692139,33.342433929443395,13.881572723388699,14.285648345947301,42.509971618652294,5.19745588302612,9.85230445861816,15.5789976119995
18,9.00233333333333,10.248,6.194,13.409666666666698,32.2776666666667,33.555666666666696,30.780666666666697,8.49066666666667,13.123666666666699,20.477999999999998,28.145,11.668666666666699,18.5496666666667,15.792,17.099,41.989,22.44,48.912,11.495333333333301,11.097999999999999,32.783,4.9083333333333306,10.356,10.82,10.541635513305698,11.685805320739698,5.93474674224854,13.354834556579599,31.2738151550293,35.69541549682621,31.552303314209,10.9025201797485,14.0814304351807,23.5924644470215,19.874219894409197,12.3435869216919,19.500289916992198,15.251201629638699,12.138511657714801,41.4893798828125,22.536523818969698,32.5014991760254,14.270501136779801,14.606677055358901,42.9148292541504,5.32805919647217,10.3881187438965,15.8410024642944
19,8.845,10.498,6.755,13.995,32.7346666666667,32.701,31.932,10.595999999999998,12.499333333333302,19.3726666666667,29.276,11.72,20.6336666666667,14.072333333333301,18.4233333333333,40.4163333333333,20.8746666666667,35.782,13.57,12.3376666666667,32.669000000000004,5.2193333333333305,10.909,11.005999999999998,10.4849157333374,11.3339576721191,5.75436973571777,13.1728067398071,31.0362567901611,36.4513664245605,31.1204452514648,10.7043418884277,13.3047285079956,23.992406845092802,21.2269248962402,12.5154695510864,19.5314712524414,14.615572929382301,12.4105987548828,41.217380523681605,21.9958419799805,29.5168399810791,14.844037055969201,13.778797149658198,39.9425277709961,5.30585527420044,10.3994646072388,15.020622253417999
20,9.63966666666666,11.97,6.11666666666667,14.217333333333302,33.251,33.252333333333304,32.0216666666667,10.0213333333333,13.638333333333302,18.734,32.6,12.314666666666698,21.205,16.638666666666698,19.2526666666667,40.723,22.244,42.08933333333329,17.804000000000002,11.985666666666699,32.016,5.57933333333333,10.6163333333333,11.265666666666698,10.6165447235107,12.227882385253901,6.685607433319089,13.2834463119507,30.960208892822298,38.074348449706996,32.6611175537109,11.3111228942871,14.012062072753901,24.908447265625,22.7225399017334,13.3686676025391,20.8054733276367,15.190459251403801,13.112152099609402,41.4436149597168,22.6644134521484,32.6803016662598,15.544593811035199,14.4718990325928,43.0345344543457,5.6913547515869105,11.184662818908699,15.4748191833496
21,10.312666666666699,11.786333333333301,6.98966666666667,14.446333333333301,34.3003333333333,32.9786666666667,30.7493333333333,9.71433333333333,12.242,21.041999999999998,31.3363333333333,11.881666666666698,20.051666666666698,17.85,17.69,39.435666666666705,24.151,32.0043333333333,18.246666666666698,11.689,32.998000000000005,5.4879999999999995,10.770333333333301,9.87066666666667,11.085333824157699,12.0430898666382,6.7460465431213406,12.719329833984402,30.1373462677002,38.188713073730504,34.4314193725586,11.3724851608276,13.8291168212891,23.822008132934602,22.5491828918457,13.3068170547485,20.516845703125,14.6438789367676,12.914807319641099,38.9905967712402,22.0822734832764,31.1815719604492,15.2312335968018,13.3906707763672,41.6347770690918,5.50994682312012,10.595314025878901,14.879807472228999
22,10.0373333333333,12.413666666666698,8.59366666666667,13.227666666666698,33.878,37.5006666666667,34.2676666666667,11.141666666666698,12.189,21.634333333333302,29.7766666666667,11.666666666666698,20.354,15.2103333333333,14.917,39.8206666666667,23.3786666666667,24.8723333333333,13.679,12.470666666666698,29.0026666666667,5.23233333333333,11.245,12.988333333333301,11.1840915679932,12.1992359161377,6.40922975540161,12.850914001464801,29.733543395996104,37.8234100341797,37.4036979675293,11.775758743286099,13.217792510986301,23.6034202575684,22.9177131652832,12.780056953430199,20.3193187713623,14.2383623123169,13.081885337829599,37.203052520752,21.8379554748535,30.4049892425537,15.248241424560499,12.367568016052198,38.3898429870605,5.31713390350342,9.77235221862793,14.4942045211792
23,9.82,13.52,8.05933333333333,14.199333333333302,33.4953333333333,36.0126666666667,36.545,11.922333333333302,12.267666666666699,23.038333333333302,31.7356666666667,12.322666666666699,21.004,15.673,14.504333333333301,39.2303333333333,26.613000000000003,36.935,17.329,11.833333333333302,26.710666666666697,5.356,12.707666666666698,13.536666666666699,10.631802558898901,12.973873138427699,7.0749340057373,13.7306251525879,29.1648292541504,37.9105682373047,40.22072219848629,11.8695688247681,14.119408607482901,23.5650520324707,24.6448707580566,13.046208381652802,21.3774261474609,14.7669515609741,14.0057287216187,38.38364791870121,23.5904808044434,36.602851867675795,16.3183975219727,13.531744956970199,38.702220916748,5.70723724365234,10.277654647827099,15.0134735107422
24,10.292,15.640999999999998,8.40666666666667,13.876333333333301,34.96,34.0816666666667,48.763000000000005,11.435333333333302,12.862333333333302,19.7706666666667,32.997666666666696,12.482000000000001,22.7586666666667,19.596333333333302,15.708333333333302,40.27533333333329,26.777333333333303,44.566,16.5846666666667,13.123333333333301,26.214666666666698,5.12466666666667,12.947666666666699,14.643666666666698,9.88401508331299,13.6855220794678,7.514408111572269,15.1934328079224,30.559091567993196,37.5320320129395,44.437744140625,11.8045310974121,15.341740608215302,23.061498641967802,24.7723331451416,13.356725692749,22.4854354858398,15.1594944000244,15.6072034835815,38.2692413330078,24.235166549682603,49.793155670165994,16.596633911132802,15.047894477844201,40.5251693725586,6.03676462173462,10.775918960571301,14.1890783309937
25,10.836666666666698,16.987000000000002,8.19333333333333,14.753333333333302,38.3673333333333,36.578666666666706,60.0463333333333,10.943,13.205333333333302,21.0923333333333,35.284333333333294,12.682666666666698,25.838333333333303,17.832,19.226,40.9316666666667,25.5483333333333,57.1503333333333,14.610666666666699,16.2066666666667,29.650666666666698,5.36166666666667,12.952,13.614666666666698,9.77611923217773,13.133752822876,7.81744623184204,18.1967487335205,36.3085441589355,37.9862289428711,54.016048431396506,12.7411956787109,16.5657825469971,24.2398529052734,27.266820907592802,14.447582244872999,24.0970973968506,16.2414588928223,17.9409255981445,40.198936462402294,22.872869491577102,60.9597015380859,15.804236412048303,16.832567214965803,41.0286521911621,5.9184865951538095,12.2580556869507,14.1202211380005
26,11.452333333333302,15.797666666666698,7.01966666666667,19.969666666666697,42.3456666666667,31.9173333333333,54.659,12.225999999999999,12.732000000000001,17.282,34.715,13.656666666666698,25.271666666666697,18.430999999999997,16.392,44.68899999999999,25.286666666666697,50.5033333333333,15.267333333333301,15.652666666666699,33.5913333333333,5.17733333333333,13.880666666666698,14.845,9.91372203826904,13.0310163497925,7.86367654800415,21.4056186676025,37.6646270751953,35.807380676269496,54.596607208252,12.071539878845199,17.1983661651611,23.0084800720215,25.9918098449707,14.7871189117432,23.7677001953125,16.085075378418,18.5188770294189,40.1184692382812,22.0618362426758,60.6773529052734,14.474945068359402,17.0430736541748,38.1907196044922,5.9247932434082005,12.5031747817993,13.6246500015259
27,13.327,16.342,7.71966666666667,23.469333333333303,44.0983333333333,29.751333333333303,55.1006666666667,11.135333333333302,13.888,21.804666666666698,35.107666666666695,15.001333333333301,25.9553333333333,21.987,15.6836666666667,44.1573333333333,26.1673333333333,55.589,15.999,16.769666666666698,33.0046666666667,5.45733333333333,14.036,14.4976666666667,10.160433769226099,13.8483362197876,8.20054149627686,22.3002624511719,38.8027763366699,35.375282287597706,54.858882904052706,12.5135917663574,18.5973224639893,21.9362087249756,26.180353164672898,15.9059524536133,24.8925247192383,16.7081737518311,19.8065509796143,40.525642395019496,22.576402664184602,66.19712066650389,14.2817277908325,18.086500167846697,43.560489654540994,6.24460077285767,13.5813312530518,14.4969730377197
28,14.565999999999999,16.0696666666667,9.07333333333333,19.5543333333333,44.4476666666667,32.8716666666667,59.251999999999995,10.2876666666667,14.628333333333302,20.443666666666697,34.333,17.2053333333333,27.1396666666667,19.2156666666667,19.634,44.0306666666667,26.307,48.423333333333304,18.776,15.669,33.5413333333333,5.62266666666667,15.2103333333333,13.793,10.5521583557129,14.685691833496099,8.23615550994873,19.886888504028303,38.9493980407715,35.6497344970703,57.2166023254395,13.0777740478516,19.9480972290039,20.588054656982397,26.159029006957997,17.0298366546631,26.379035949707,17.5423984527588,20.8213748931885,39.9489250183105,23.382568359375,57.20967102050779,14.380496978759801,19.4430465698242,46.30497741699221,6.44742727279663,14.260372161865199,15.0578393936157
29,11.361333333333302,17.106666666666698,7.35933333333333,19.053333333333303,44.0103333333333,39.3456666666667,59.413999999999994,10.4226666666667,17.739,23.210333333333303,36.186,17.056666666666697,29.1733333333333,17.437666666666697,22.2306666666667,44.997666666666696,25.101999999999997,38.3186666666667,17.352,16.801,33.8753333333333,6.34933333333333,16.9823333333333,13.450999999999999,10.7973880767822,15.059025764465302,8.32395839691162,20.2869052886963,38.7442741394043,35.580390930175795,58.913150787353494,13.5560922622681,20.6535034179688,20.417415618896502,27.2031307220459,17.7751159667969,27.544578552246104,17.6575756072998,20.9549617767334,40.953311920166,24.532526016235398,52.320873260498,15.4814109802246,19.8471527099609,44.612796783447294,6.55310392379761,14.802250862121598,15.043921470642099
30,12.300666666666698,17.9183333333333,7.3203333333333305,21.384333333333302,47.2196666666667,38.72033333333329,58.4986666666667,12.612333333333302,20.2046666666667,24.312666666666697,32.8416666666667,21.588666666666697,33.405,18.149666666666697,20.247,46.6646666666667,25.3866666666667,49.5216666666667,17.1683333333333,21.320333333333302,34.2206666666667,6.57533333333333,19.96,13.522,11.063982963562,16.3984966278076,8.70336437225342,20.4430179595947,39.7238883972168,36.274318695068395,61.6040534973145,14.418947219848599,22.4919376373291,22.2658805847168,29.2020092010498,19.7957515716553,30.8620223999023,17.9036598205566,22.8973331451416,43.4896354675293,26.7398529052734,54.60346984863279,16.968326568603498,21.6325283050537,47.363101959228494,6.99778079986572,16.3611793518066,15.2191772460938
31,14.899000000000001,20.7976666666667,7.62766666666667,18.702,47.2026666666667,40.234333333333296,70.7673333333333,12.313666666666698,21.896666666666697,22.709,32.2383333333333,20.465999999999998,34.877333333333304,20.992333333333303,22.04,50.674666666666695,27.978,51.321999999999996,18.1136666666667,24.207333333333303,34.8423333333333,6.96066666666667,23.214666666666698,13.047333333333302,12.1932430267334,18.348247528076197,9.55752944946289,19.6574649810791,41.7790184020996,37.2662391662598,62.221187591552706,15.885088920593299,24.440990447998,24.8323650360107,31.4216632843018,22.447565078735398,34.5710029602051,18.0785865783691,26.0483932495117,47.012722015380895,29.512935638427702,54.902904510498,18.1658115386963,23.5262279510498,46.9847297668457,7.630681037902829,18.2273178100586,15.0502052307129
32,15.099666666666698,22.9656666666667,8.21533333333333,20.102333333333302,46.9153333333333,40.9196666666667,70.7636666666667,14.752,24.5526666666667,29.506333333333302,35.555,19.567333333333302,37.17,17.122,25.301666666666698,51.7926666666667,28.898000000000003,47.396,19.556666666666697,24.669333333333302,38.743,8.07,23.992666666666697,14.009666666666698,12.611168861389197,19.3226051330566,10.097085952758801,19.815628051757802,43.834434509277294,37.7077217102051,68.590950012207,16.2640781402588,25.183181762695302,29.485767364502,32.3900566101074,23.481815338134798,35.710136413574205,18.0725383758545,27.5759773254395,49.06718444824221,30.5151481628418,55.05419921875,19.110641479492198,23.6625595092773,47.7736701965332,7.76045703887939,19.4653282165527,14.9973621368408
33,16.1746666666667,19.6243333333333,9.889,23.835666666666697,48.0746666666667,45.6246666666667,75.5353333333333,16.875,24.6393333333333,26.936,36.845,19.4486666666667,34.182333333333304,18.719333333333303,27.2766666666667,52.6266666666667,26.853666666666697,49.0836666666667,20.624000000000002,23.219666666666697,40.860333333333294,7.77466666666667,24.8943333333333,14.020999999999999,13.186074256897,20.2292327880859,10.7894763946533,20.4512672424316,44.80741882324221,38.6224937438965,71.18797302246091,16.1443500518799,24.8847141265869,34.7322654724121,32.1083106994629,23.8938159942627,35.5988883972168,17.9355373382568,27.813829421997102,49.5694427490234,31.2528247833252,56.1380004882812,19.6984748840332,22.832458496093803,48.613208770752,7.82256746292114,20.0255165100098,15.185828208923303
34,14.186666666666698,20.650666666666698,8.61033333333333,19.733,48.681000000000004,50.236000000000004,82.1513333333333,14.609666666666698,20.8423333333333,29.349,40.452,20.526999999999997,36.4556666666667,23.386999999999997,27.757333333333303,52.0343333333333,30.876666666666697,54.4363333333333,21.4916666666667,22.495,41.129,7.96866666666667,25.1306666666667,15.441666666666698,13.4873294830322,21.9922828674316,11.337554931640598,20.034368515014602,46.888973236084006,43.0560302734375,70.30984497070311,15.737806320190401,25.046138763427702,34.173019409179695,31.9412021636963,24.2521915435791,36.7200469970703,18.2035160064697,27.7021179199219,52.759494781494105,33.2109909057617,62.3354988098145,20.578722000122102,23.017086029052702,53.5476608276367,8.46045684814453,19.8011417388916,14.986000061035199
35,14.413333333333302,22.785333333333302,8.34733333333333,21.735,48.551333333333304,54.4093333333333,82.0753333333333,12.642000000000001,18.8883333333333,27.9383333333333,37.565,24.503333333333302,41.076,17.562,25.0583333333333,55.538999999999994,27.702666666666698,51.238666666666695,19.7336666666667,21.8803333333333,40.905,7.66,27.1196666666667,15.190333333333301,13.504122734069801,22.2439270019531,11.0794582366943,20.4223232269287,46.8287010192871,45.985713958740206,67.156867980957,14.855794906616199,23.869705200195302,34.657154083252,29.859436035156197,23.5901756286621,35.6347236633301,17.9041767120361,26.469402313232397,54.2175369262695,33.8604393005371,64.6154251098633,20.9752311706543,21.5987911224365,52.320671081543,8.7724781036377,19.201980590820302,15.594956398010302
36,13.612333333333302,22.7186666666667,9.23733333333333,25.3006666666667,50.855,51.5393333333333,81.157,12.447333333333301,19.104,30.6133333333333,41.748000000000005,24.33,40.4043333333333,18.1883333333333,24.4416666666667,56.153999999999996,27.754,51.706333333333305,20.22,21.651999999999997,44.7133333333333,7.815333333333331,27.979,16.315666666666697,13.366117477417,22.1315021514893,10.577115058898901,26.587633132934602,49.161491394043,50.23591613769529,73.5315704345703,14.0637903213501,22.4574165344238,34.343498229980504,32.5306777954102,22.889652252197298,34.6521797180176,18.0700645446777,24.176467895507802,55.059841156005895,32.327419281005895,64.94223785400389,20.225904464721697,20.3032302856445,53.0440788269043,8.845011711120609,19.9540386199951,16.5964756011963
37,12.350333333333301,21.779,9.57533333333333,30.7876666666667,51.49,49.6236666666667,84.8063333333333,12.835,21.785,28.554000000000002,43.611000000000004,23.903000000000002,34.0803333333333,17.966333333333303,26.588,55.388000000000005,32.655,56.9996666666667,19.3546666666667,19.943666666666697,53.8906666666667,8.547,27.8573333333333,15.809000000000001,13.0919637680054,22.3372459411621,10.310919761657699,31.879301071167003,50.7748031616211,52.6504592895508,79.755973815918,14.4299869537354,21.8724174499512,33.823352813720696,34.247688293456996,23.2349834442139,35.046573638916,18.590267181396502,23.567012786865202,55.6905517578125,30.2203636169434,71.02838134765621,19.1132793426514,20.3773784637451,53.739284515380895,8.91372776031494,21.1754188537598,16.028694152832
38,16.7,21.531,9.89166666666667,34.7683333333333,52.5336666666667,47.1946666666667,82.7603333333333,12.913333333333302,21.070333333333302,30.3166666666667,43.334333333333305,24.8743333333333,33.583,19.397000000000002,20.786666666666697,59.261333333333305,31.236333333333302,63.1706666666667,18.751333333333303,21.8163333333333,49.45399999999999,8.243,27.682666666666698,14.9976666666667,13.392765998840302,22.0565204620361,9.80665969848633,33.902008056640604,51.314239501953104,51.891693115234396,79.8155517578125,15.050274848938,21.9663925170898,33.5889320373535,35.063308715820305,23.7629375457764,35.774986267089794,19.1627979278564,22.698486328125,56.294193267822294,28.3256759643555,73.2357940673828,18.0843868255615,21.4445114135742,55.824680328369105,9.03182792663574,21.8667049407959,15.7136144638062
39,13.722666666666699,18.7603333333333,9.35866666666667,38.1473333333333,54.4526666666667,49.2366666666667,81.10266666666669,13.493666666666698,21.463,28.5203333333333,43.492,24.320333333333302,36.321999999999996,17.6346666666667,20.004666666666697,59.431000000000004,28.685,83.3153333333333,18.3083333333333,23.207333333333303,56.368333333333304,8.404,28.565666666666697,15.261333333333301,12.7555093765259,22.1179027557373,9.64446640014648,36.0436859130859,53.868831634521506,51.569206237793,81.3588027954102,15.2488279342651,23.324022293090803,34.4309043884277,36.017265319824205,24.3223495483398,36.3152008056641,19.7661437988281,23.612482070922898,58.2522659301758,27.9456806182861,76.7698135375977,17.2954597473145,22.646976470947298,62.614227294921896,9.16027545928955,22.386901855468803,16.7565383911133
40,13.0663333333333,19.826333333333302,10.4363333333333,34.104666666666695,55.9363333333333,49.8806666666667,77.7543333333333,13.636333333333301,21.580666666666698,30.0253333333333,45.0256666666667,22.5726666666667,32.982666666666695,20.38,18.8073333333333,59.5866666666667,27.068,76.641,18.623,25.158,48.5926666666667,9.592,27.428666666666697,16.5463333333333,11.853436470031701,20.904983520507802,8.63240528106689,34.4846572875977,54.3778266906738,49.971607208252,78.12445068359379,14.830780029296902,22.757558822631804,34.9486274719238,36.553741455078104,23.4507789611816,34.2137641906738,19.5145263671875,22.6289176940918,58.3858489990234,26.6101264953613,74.3092956542969,15.9280261993408,21.7362937927246,65.3776016235352,9.2335205078125,21.6131381988525,16.486883163452102
41,12.45,18.91,9.462,33.6923333333333,56.511,51.2893333333333,82.655,15.384666666666698,21.1596666666667,27.6673333333333,46.9076666666667,23.8983333333333,34.708,25.708000000000002,18.866,60.0426666666667,27.748,80.2286666666667,15.774666666666699,23.6636666666667,46.9543333333333,9.36566666666667,30.7723333333333,18.522000000000002,11.3784780502319,21.513605117797898,8.13920021057129,33.5039405822754,55.964569091796896,50.1651725769043,81.5722885131836,14.407329559326199,22.0741882324219,36.437675476074205,37.872486114502,23.5003681182861,34.7790679931641,20.4645023345947,22.7504863739014,58.0002861022949,27.317041397094698,85.0847625732422,15.2462005615234,22.2320365905762,62.1699829101562,9.45249557495117,21.8817253112793,17.671218872070302
42,14.381333333333302,18.2686666666667,8.524,32.412666666666695,59.8106666666667,50.2796666666667,85.8523333333333,14.456333333333301,19.728333333333303,28.9613333333333,51.663999999999994,21.893,37.1056666666667,24.3546666666667,21.316999999999997,60.8423333333333,30.9856666666667,71.7673333333333,13.353,24.045666666666698,45.714,9.6,28.742666666666697,20.3983333333333,11.520493507385302,21.6043510437012,7.89990329742432,32.7507553100586,57.0033760070801,49.9713363647461,79.6776809692383,14.710951805114698,21.910987854003896,37.6247673034668,38.220497131347706,23.551210403442397,35.4081230163574,21.4235725402832,22.981319427490202,56.961360931396506,29.228088378906197,86.20486450195308,14.896267890930199,23.0611305236816,56.576877593994105,9.44044876098633,22.4132480621338,19.2155933380127
43,14.364666666666698,16.591333333333303,8.953,27.779,60.755,49.304333333333304,78.467,14.4,24.7143333333333,27.981666666666698,50.261,25.930999999999997,37.469666666666704,21.241999999999997,20.6516666666667,60.1313333333333,37.34966666666671,68.459,13.653666666666698,28.3666666666667,47.8186666666667,7.876,27.985,19.487666666666698,12.3417272567749,20.999002456665,7.72573518753052,29.653573989868196,57.459407806396506,48.6677131652832,74.3523864746094,15.378437995910598,21.5221157073975,39.3821411132812,38.8597412109375,23.5747413635254,35.6327705383301,22.321159362793,23.761047363281197,56.4683227539062,31.4551830291748,84.295654296875,15.1026973724365,23.804876327514602,52.488643646240206,9.35380840301514,22.455175399780302,20.165004730224602
44,14.058,16.899,8.317,31.6013333333333,60.665666666666695,49.321999999999996,72.79933333333331,14.451333333333302,24.436,26.7203333333333,50.605,26.530333333333303,32.941333333333304,29.213666666666697,21.150666666666698,59.35,32.926,71.39733333333331,13.5876666666667,22.726,46.3533333333333,8.42866666666667,29.0476666666667,18.5986666666667,12.583595275878901,20.3206520080566,7.33514547348022,29.188512802124,58.6742362976074,47.7948799133301,74.1877136230469,14.7813539505005,20.401439666748,41.9224090576172,40.192165374755895,22.9838371276855,35.2546615600586,22.715690612793,23.068187713623,55.7285041809082,31.8295783996582,81.843864440918,14.6467761993408,23.615415573120103,46.981651306152294,8.90188884735107,22.402357101440398,20.6657619476318
45,15.104333333333301,18.388666666666698,8.98766666666667,44.4893333333333,63.306999999999995,48.875666666666696,70.581,15.943666666666699,22.6056666666667,30.6346666666667,50.323666666666696,27.946666666666697,33.968,25.828000000000003,18.370333333333303,60.5823333333333,36.4896666666667,77.83766666666669,14.455333333333302,23.5116666666667,47.8273333333333,9.48433333333333,27.1986666666667,18.14,12.218255043029801,20.3918190002441,7.93640470504761,31.5057258605957,58.0577545166016,48.4271774291992,76.2801818847656,14.703371047973599,21.108362197876,43.9520034790039,43.6198387145996,23.6903610229492,35.632839202880895,22.9081726074219,23.5159511566162,57.0599594116211,34.7356643676758,83.770622253418,15.182782173156701,24.4495792388916,51.889373779296896,9.43637466430664,23.239107131957997,22.1173496246338
46,16.542,16.9776666666667,9.43033333333333,38.773666666666706,60.491666666666696,48.6983333333333,78.57566666666669,15.318,23.9746666666667,29.775,50.174,28.322,35.207,20.736,19.5493333333333,62.3966666666667,32.192,95.96,15.1013333333333,24.553,60.695,8.34433333333333,28.378,17.969,12.4597434997559,20.151630401611303,7.5227222442627,35.3850059509277,58.546504974365206,50.3289566040039,77.57057189941409,15.019488334655799,19.7796630859375,49.5334281921387,44.9833908081055,23.592397689819304,35.2000389099121,22.7729301452637,23.444454193115202,57.4911575317383,37.01743698120121,88.2188339233398,14.5012111663818,24.2357864379883,58.5692558288574,9.92391777038574,23.118398666381804,23.6729526519775
47,14.015333333333302,14.607000000000001,8.735,38.058,62.321999999999996,51.4526666666667,80.882,14.8643333333333,20.551666666666698,31.326333333333302,50.295,23.7596666666667,36.7336666666667,25.3,18.924,62.102,38.323,93.0076666666667,15.299333333333301,27.3073333333333,48.103,7.428,25.234,21.647666666666698,12.4017496109009,19.5794086456299,6.77486324310303,37.2586669921875,58.5192070007324,50.289890289306605,75.64947509765621,15.0467376708984,17.1660594940186,53.3454093933105,44.036285400390604,22.377513885498,34.0842056274414,21.680955886840803,22.5994758605957,57.201301574707,38.05344772338871,82.7221145629883,13.9975166320801,23.065538406372102,63.3577003479004,10.119429588317901,22.0342845916748,24.056079864502
48,13.960666666666699,14.437000000000001,9.62133333333333,35.975666666666704,62.7103333333333,51.4053333333333,88.9336666666667,17.1606666666667,21.0176666666667,31.351,52.743333333333304,22.316,35.48,27.075,17.588,60.443000000000005,38.7463333333333,88.0106666666667,14.214666666666698,26.8316666666667,49.8886666666667,8.94766666666667,25.1116666666667,20.381,12.3345146179199,20.739482879638697,7.08679008483887,39.7636108398438,58.849147796630895,50.4594573974609,79.2206573486328,15.5076131820679,17.1953811645508,54.7747993469238,44.090118408203104,21.692428588867198,33.7057762145996,21.670019149780302,21.6214199066162,56.945484161377,38.4240684509277,78.1643524169922,14.1140050888062,23.0916404724121,62.6440315246582,10.6375246047974,22.211156845092802,25.2264842987061
49,13.243666666666698,22.5743333333333,11.657,36.194666666666706,62.450333333333305,52.887,92.0133333333333,14.376,21.6606666666667,28.846,51.3036666666667,22.801666666666698,35.0323333333333,22.896,16.865666666666698,59.1863333333333,40.3683333333333,71.045,12.5396666666667,23.156,49.0146666666667,6.90666666666667,27.562333333333303,20.5376666666667,12.7322101593018,23.4789772033691,7.2196183204650906,36.2625846862793,57.4618110656738,51.4218063354492,80.1118469238281,15.984325408935499,17.3915405273438,52.9618721008301,43.2247200012207,21.916685104370103,34.6089248657227,21.317646026611303,21.6302223205566,56.7061347961426,37.894325256347706,66.1874313354492,14.437650680542,23.500389099121104,55.7875823974609,10.8418874740601,22.785570144653303,25.3986797332764
50,12.013333333333302,24.39,11.530666666666699,29.2,60.9666666666667,48.2776666666667,84.07266666666669,13.859666666666698,22.2693333333333,32.487333333333304,52.0276666666667,23.928666666666697,34.9053333333333,22.2626666666667,19.785333333333302,56.935,36.097333333333296,69.828,11.32,22.969,52.317,6.87466666666667,26.6436666666667,19.5783333333333,12.7837018966675,25.008325576782198,5.86534643173218,29.945379257202102,55.167366027832,51.5754737854004,79.6620788574219,14.893463134765598,16.0851783752441,50.387664794921896,41.985080718994105,22.610900878906197,36.333438873291,20.337713241577102,22.4886493682861,56.7497062683105,37.1527862548828,62.5197525024414,13.7891063690186,23.5234031677246,51.5638656616211,10.871432304382301,22.6845703125,25.010986328125
51,12.429666666666698,22.441,9.78166666666667,31.036333333333303,60.1843333333333,50.1343333333333,82.52533333333331,13.618666666666698,17.838,28.588666666666697,50.6576666666667,23.940333333333303,36.48,26.865,17.6346666666667,57.556000000000004,36.7023333333333,75.0676666666667,12.118,24.948333333333302,49.6863333333333,9.06766666666667,25.3876666666667,19.897000000000002,12.33851146698,25.3600902557373,5.94530916213989,30.8358345031738,55.4435882568359,52.496955871582,81.0759658813477,14.267915725708,15.5683927536011,48.6736946105957,42.640106201171896,22.7251663208008,37.141284942627,19.9428997039795,22.195913314819304,56.8797454833984,36.7665367126465,62.287384033203104,13.5905208587646,23.6787509918213,51.022777557373,10.8365211486816,22.702257156372102,24.979307174682603
52,13.349,21.01,10.321,39.804666666666705,62.1356666666667,49.748000000000005,82.54333333333331,14.565,17.090999999999998,33.313,50.0853333333333,21.807666666666698,34.0866666666667,25.083000000000002,18.805999999999997,57.9466666666667,40.5873333333333,71.5156666666667,13.734666666666698,23.27,49.513000000000005,9.35966666666667,27.2033333333333,20.422,12.109004020690902,26.4313068389893,6.33693408966064,34.526565551757805,55.357639312744105,53.788421630859396,81.5367813110352,15.259728431701697,16.6337451934814,45.943294525146506,44.1722946166992,22.8708057403564,37.943199157714794,20.101787567138697,22.404029846191396,56.80253601074221,38.114509582519496,61.971736907959006,14.2162551879883,24.890897750854503,51.3549003601074,11.204804420471199,22.940332412719698,25.572443008422898
53,14.698333333333302,21.321666666666697,9.802999999999999,36.668,62.1546666666667,55.55,84.5673333333333,14.400666666666698,17.359666666666698,30.041333333333302,49.336999999999996,20.8563333333333,32.0656666666667,22.616,18.8423333333333,59.4696666666667,38.953,61.8946666666667,13.428666666666699,21.0953333333333,58.301,9.292666666666669,26.5496666666667,16.1763333333333,11.6299800872803,26.199417114257802,5.3039813041687,34.2901458740234,56.0798225402832,53.1823921203613,80.9073486328125,15.1963691711426,14.848425865173303,43.460475921630895,44.754787445068395,22.4939289093018,37.568790435791,20.0826015472412,21.923364639282198,56.6595649719238,37.6637535095215,63.9449577331543,13.461559295654302,24.940071105957,49.851222991943395,11.239792823791499,22.099220275878896,25.160327911377
54,12.591,15.299666666666699,9.062999999999999,41.305333333333294,61.462333333333305,51.465,88.4226666666667,13.571333333333301,19.6453333333333,28.018333333333302,48.282,25.061,32.4613333333333,28.0186666666667,19.2066666666667,59.14,35.6143333333333,70.6963333333333,14.257333333333301,22.928666666666697,54.6113333333333,8.85266666666667,28.7923333333333,15.558333333333302,11.322013854980499,24.75927734375,4.97546672821045,35.7609710693359,57.587242126464794,53.906009674072294,81.917610168457,15.7717227935791,14.5492944717407,44.395965576171896,43.9642944335938,22.647239685058604,37.545139312744105,20.7702369689941,21.5974826812744,58.399387359619105,36.573638916015604,63.62214660644529,13.074561119079599,24.798927307128896,55.5393142700195,11.1835060119629,22.5256538391113,24.422061920166
55,12.403666666666698,19.589666666666698,7.93566666666667,36.701333333333295,62.9376666666667,57.0333333333333,82.5036666666667,14.210666666666699,21.763666666666698,31.3283333333333,50.125,23.8326666666667,35.832666666666704,29.766,17.371666666666698,54.2133333333333,39.1106666666667,68.8626666666667,15.586666666666698,25.834,49.3053333333333,8.635,26.937666666666697,13.88,11.2768201828003,23.645530700683604,4.4148855209350595,38.03440475463871,59.0433464050293,54.0974311828613,82.0003662109375,15.9087810516357,13.818356513977099,46.1783638000488,42.3916435241699,21.9679317474365,37.55348587036129,22.0222473144531,21.616876602172898,58.7745513916016,34.7301406860352,65.3346786499023,11.958991050720199,24.229150772094698,57.23164367675779,11.2223434448242,22.5043029785156,24.1144847869873
56,13.777333333333301,18.8333333333333,8.488,35.664333333333296,61.008,55.4153333333333,86.8743333333333,13.304333333333302,20.6803333333333,31.6,50.595,21.89,34.5986666666667,26.8943333333333,18.3053333333333,55.3406666666667,39.7243333333333,65.7423333333333,13.507,22.233,49.8336666666667,8.43766666666667,24.338333333333303,16.189333333333302,11.479399681091301,23.5563945770264,3.81200122833252,35.783927917480504,59.854068756103494,54.7245864868164,82.3455505371094,16.1674537658691,13.7098989486694,43.508296966552706,43.2689437866211,21.7798385620117,38.161106109619105,22.928298950195302,21.7467765808105,59.148651123046896,33.4408760070801,62.564876556396506,11.0335607528687,24.798974990844698,52.9326286315918,11.4037799835205,22.2587566375732,24.0284214019775
57,10.6443333333333,20.2586666666667,6.43066666666667,36.087666666666706,59.409,56.3403333333333,83.40799999999999,14.648333333333301,20.202,32.8476666666667,51.4496666666667,23.4976666666667,33.4646666666667,26.2123333333333,18.669,58.790666666666695,42.107333333333294,61.2233333333333,14.358666666666698,24.7463333333333,52.00899999999999,10.299666666666699,24.2583333333333,15.317666666666698,12.046828269958501,23.583568572998,4.14935111999512,30.5560283660889,60.8267478942871,54.729030609130895,80.2767791748047,16.9157276153564,14.0800447463989,40.373298645019496,44.4114875793457,21.991895675659197,39.3586540222168,24.2506370544434,23.048650741577102,60.5412750244141,35.4567070007324,63.7266235351562,11.823892593383801,26.0304679870605,53.5786552429199,11.3504123687744,21.6576099395752,23.5255241394043
58,11.389000000000001,27.164666666666697,5.122000000000001,29.4063333333333,60.93,59.860666666666695,85.0643333333333,13.326666666666698,16.23,29.0706666666667,51.217,22.1,37.7543333333333,27.969333333333303,18.371,60.2683333333333,38.436,66.1636666666667,14.836333333333302,26.315666666666697,46.2363333333333,10.027999999999999,25.0026666666667,16.882333333333303,11.9658260345459,24.374120712280302,5.03525400161743,26.5926494598389,62.2538261413574,53.956470489502,78.5600280761719,17.197242736816403,15.153358459472699,40.837497711181605,43.451847076415994,22.3473110198975,40.46767044067379,25.1734313964844,23.761184692382802,62.0752754211426,36.992527008056605,61.4348220825195,13.006943702697802,28.0690517425537,50.9974708557129,11.508237838745101,21.4838848114014,23.4088954925537
59,11.565333333333301,27.468000000000004,3.425,26.7906666666667,62.027,62.8496666666667,84.01700000000001,13.541666666666698,13.475999999999999,32.22,48.65,20.21,38.303000000000004,26.49,19.504333333333303,56.9363333333333,36.869,58.8633333333333,14.249666666666698,26.705,47.617,8.779,27.193666666666697,16.190666666666697,11.724980354309098,25.0912818908691,4.175305843353271,23.744792938232397,62.45979309082029,52.80720520019529,76.95814514160159,17.0573196411133,14.41002368927,38.9810943603516,43.5301322937012,21.8179626464844,40.6160926818848,24.0911655426025,24.3405227661133,61.60066223144529,34.951442718505895,62.309909820556605,12.7297773361206,28.4945755004883,47.9500198364258,11.0711660385132,20.769342422485398,22.7461795806885
60,11.403333333333302,27.6196666666667,8.63633333333333,30.440666666666697,59.5356666666667,58.088,80.5706666666667,13.7523333333333,14.807666666666698,30.077666666666698,50.7293333333333,21.3696666666667,32.6186666666667,23.033,20.3316666666667,57.418666666666695,36.595,55.6583333333333,13.374333333333302,27.8683333333333,48.7576666666667,10.1596666666667,23.791333333333302,15.613666666666699,11.861967086792,25.4296989440918,3.01176476478577,22.518255233764602,61.7750663757324,51.645111083984396,75.9910354614258,17.2306041717529,14.2515153884888,38.1979637145996,43.54692077636721,20.9056758880615,39.388832092285206,22.9078483581543,24.311578750610398,61.260383605957,33.227565765380895,62.747730255127,12.4513492584229,27.792932510376,48.09651184082029,11.0227365493774,20.583913803100604,22.8943042755127
61,10.565999999999999,33.0876666666667,3.8303333333333303,28.336666666666698,81.759,59.268,78.332,13.204,13.854666666666699,31.9366666666667,54.068000000000005,22.585666666666697,31.533666666666697,21.3516666666667,19.471,57.3496666666667,35.902333333333296,60.193000000000005,12.6273333333333,28.044333333333302,59.2886666666667,10.4093333333333,21.546999999999997,14.001,12.7738590240479,27.668529510498,4.77518844604492,24.3927001953125,62.0810470581055,52.542030334472706,76.9858627319336,18.2977390289307,15.7899904251099,38.1245079040527,44.849193572998,21.8297653198242,39.531909942627,23.2150993347168,24.922302246093803,62.953830718994105,36.6112937927246,64.20876312255861,14.1094160079956,29.1803760528564,51.3732376098633,11.852405548095698,21.9229793548584,24.7016525268555
62,10.768666666666698,28.377,3.3289999999999997,24.9836666666667,66.6953333333333,61.3326666666667,77.548,12.203,11.792,31.8486666666667,54.5906666666667,22.2113333333333,33.352,21.6013333333333,22.056666666666697,57.1783333333333,29.966666666666697,51.8703333333333,12.368333333333302,26.5826666666667,42.755666666666706,11.227,22.2553333333333,14.192,11.620059967041,25.938306808471697,3.7036292552948,25.060550689697298,59.3116302490234,49.4230537414551,72.5527725219727,16.307228088378903,12.460245132446301,37.640811920166,40.577690124511705,19.189649581909197,35.3332366943359,21.4119281768799,22.144098281860398,61.5631637573242,32.3882064819336,61.2183494567871,12.126558303833,27.0571670532227,49.112819671630895,11.450826644897498,20.2167434692383,23.959497451782198
63,12.247333333333302,24.123,3.552,31.7293333333333,56.8393333333333,56.872,77.6463333333333,17.402,9.35033333333333,32.8556666666667,48.8596666666667,19.6486666666667,32.8383333333333,21.437666666666697,22.664,60.375,33.111999999999995,47.9043333333333,11.497333333333302,23.818666666666697,43.192,10.876333333333301,22.646666666666697,14.790999999999999,10.989811897277802,25.1705856323242,3.54789924621582,25.924659729003896,59.5633010864258,47.993869781494105,70.7593994140625,15.252103805542,11.074686050415002,38.054084777831996,38.928627014160206,18.114971160888697,33.831615447998,20.6418209075928,21.5821323394775,61.0350341796875,30.6950187683105,61.5140533447266,11.2142333984375,25.518306732177702,47.6974487304688,11.2665958404541,19.04758644104,23.2295799255371
64,11.649000000000001,22.0663333333333,5.56466666666667,32.5413333333333,67.1663333333333,55.5356666666667,73.968,15.280333333333301,9.542,30.005,53.452,17.8756666666667,36.3306666666667,23.2843333333333,20.9126666666667,54.91,29.5646666666667,54.935,11.882,19.861333333333302,40.8343333333333,10.5673333333333,20.8296666666667,15.092666666666698,10.8214015960693,25.550476074218803,4.03292322158813,26.6305751800537,60.446937561035206,47.9485969543457,70.6654586791992,15.6352453231812,11.251042366027802,36.901649475097706,38.8547821044922,18.2297744750977,34.1628799438477,20.602834701538104,20.9317455291748,60.5943412780762,32.2106552124023,60.2462005615234,10.9513702392578,25.402154922485398,45.8337249755859,11.1857309341431,18.4024543762207,22.909049987793
65,10.6543333333333,21.815666666666697,6.01,29.134,67.6073333333333,52.1706666666667,76.3583333333333,14.2316666666667,9.25233333333333,29.096999999999998,50.752333333333304,18.621,33.5316666666667,21.531999999999996,19.157333333333302,54.816333333333304,27.463333333333303,46.2096666666667,6.42,18.949,42.9646666666667,8.47466666666667,21.1913333333333,13.157,9.62265205383301,23.872980117797898,3.6656801700592,27.1816291809082,60.004421234130895,46.1321601867676,69.00381469726561,15.5467691421509,9.3601770401001,35.1123886108398,34.6526756286621,17.760066986084002,32.9860458374023,19.869594573974602,18.814432144165,58.374847412109396,31.0794239044189,57.1525382995605,9.48010349273682,24.063245773315398,44.663944244384794,10.370096206665,16.860050201415998,21.6006698608398
66,10.973666666666698,19.9656666666667,4.087,28.914666666666697,60.293666666666695,55.512666666666696,73.61,14.100999999999999,10.956333333333301,26.071333333333303,51.037666666666695,20.251666666666697,32.293,20.596999999999998,19.5386666666667,57.540666666666695,27.8633333333333,49.162666666666695,11.027999999999999,19.5446666666667,43.671666666666695,8.906,16.862000000000002,11.301333333333302,9.2601261138916,23.099462509155302,3.08936953544617,29.4705104827881,59.8218803405762,45.0147933959961,68.2181549072266,15.071503639221199,8.53798007965088,34.8570976257324,35.1226196289062,17.1992015838623,31.7417678833008,18.6312866210938,18.209228515625,57.101837158203104,30.892894744873,59.255435943603494,8.4592981338501,22.5707054138184,46.5134963989258,10.038973808288599,16.2398929595947,21.140306472778303
67,10.6156666666667,24.006,3.15666666666667,31.9156666666667,58.624333333333304,52.2283333333333,76.7003333333333,14.621666666666698,10.011333333333301,28.6776666666667,56.651,16.883,31.286666666666697,21.7156666666667,21.2706666666667,57.6886666666667,21.570333333333302,52.0903333333333,9.499,20.524333333333303,41.563666666666705,10.076,15.745666666666699,11.9603333333333,9.15703392028809,23.3997020721436,2.70434021949768,31.945161819457997,60.468475341796896,45.6250343322754,69.93289184570311,14.818511009216301,8.51087188720703,34.0429306030273,37.52256393432621,17.233648300170902,31.843969345092802,18.2559928894043,18.1940898895264,57.2363166809082,31.3656368255615,59.6368408203125,8.100771903991701,22.3189544677734,47.4663009643555,9.95689868927002,16.6082382202148,20.741024017334002
68,9.797,25.4703333333333,3.21833333333333,30.946666666666697,66.6613333333333,52.5853333333333,73.1316666666667,14.793,8.37933333333333,25.239,55.571999999999996,15.435333333333302,31.712,21.8023333333333,20.8923333333333,58.3473333333333,24.367666666666697,54.304333333333304,9.457333333333331,21.784000000000002,52.0153333333333,9.64466666666667,17.0346666666667,10.929666666666698,9.03766441345215,22.8659267425537,3.14594626426697,33.192268371581996,61.8961868286133,46.9926223754883,71.9938049316406,14.7968463897705,9.7613582611084,35.3392333984375,38.1465339660645,17.66845703125,31.6388473510742,18.7110290527344,18.5143070220947,57.8471069335938,31.9601707458496,60.9656295776367,8.42850399017334,21.9713191986084,49.4716682434082,10.056097984313999,17.1875114440918,21.0749130249023
69,10.707,22.818666666666697,6.46366666666667,32.7283333333333,67.7056666666667,50.138000000000005,73.733,15.735666666666699,12.136,31.0253333333333,57.9736666666667,17.0636666666667,34.2916666666667,22.3693333333333,21.114333333333303,56.566333333333304,28.379,51.1553333333333,12.0053333333333,23.1636666666667,51.0293333333333,7.85366666666667,17.724,12.073666666666698,9.59436988830566,22.3958797454834,3.8860459327697794,34.458507537841804,63.707401275634794,47.927883148193395,70.57659912109379,15.2114362716675,11.1604890823364,38.0964851379395,41.1795501708984,18.092128753662102,32.7394599914551,19.525043487548803,18.851007461547898,57.9870681762695,32.203010559081996,61.2497711181641,8.72030639648438,22.069435119628896,55.7234878540039,10.203800201416,17.4604797363281,21.665349960327102
70,10.946,22.035,6.29333333333333,30.751666666666697,54.6533333333333,48.2743333333333,69.22,16.006,13.989666666666698,31.7023333333333,56.552,19.2,33.3403333333333,21.588,18.8693333333333,56.765,26.6743333333333,50.7483333333333,11.676666666666698,20.2886666666667,46.074,9.031,19.146,14.798333333333302,9.56422710418701,21.2154808044434,3.3296263217926003,31.7458515167236,62.4970207214355,46.7346038818359,67.51382446289061,15.4070138931274,10.6179227828979,36.939544677734396,42.053035736084,17.3852787017822,33.390876770019496,19.113260269165,17.6937351226807,57.0600509643555,29.240478515625,53.77348327636721,8.79035758972168,21.8563404083252,53.0976371765137,10.1059579849243,17.3485012054443,19.936946868896502
71,10.3106666666667,22.1503333333333,3.73533333333333,26.238000000000003,61.179333333333304,45.08,65.748,16.0986666666667,8.47833333333333,32.3376666666667,52.587333333333305,17.716333333333303,34.128666666666696,23.151999999999997,20.065333333333303,57.0613333333333,24.553,42.5633333333333,9.11166666666667,20.227,52.9543333333333,7.827999999999999,16.171,15.796,9.38182353973389,20.3439712524414,3.09294581413269,28.021963119506804,62.9467239379883,45.8315200805664,65.07907104492189,15.7912607192993,10.659660339355499,37.530055999755895,41.170318603515604,17.133092880249,33.7257614135742,18.8205890655518,16.824485778808597,56.8148918151855,27.699291229248,48.13591003417971,9.28600597381592,21.3564395904541,48.232967376709006,9.9365701675415,17.5702724456787,18.786792755127
72,12.048333333333302,24.818,7.23366666666667,25.0526666666667,67.8003333333333,46.3156666666667,71.4743333333333,17.7236666666667,14.591,34.5476666666667,52.8326666666667,17.1596666666667,35.062,24.0583333333333,19.539666666666697,58.4616666666667,29.401,39.9706666666667,14.904000000000002,20.1383333333333,49.2546666666667,7.72866666666667,20.821666666666697,14.1333333333333,10.3137359619141,20.638013839721697,4.27624797821045,27.036439895629897,66.004264831543,47.1802368164062,71.2997512817383,16.9833393096924,13.0781669616699,40.7202491760254,44.033294677734396,18.7315502166748,35.560340881347706,21.1825180053711,18.406051635742198,59.1087532043457,28.5144157409668,48.376956939697294,11.1393041610718,22.126335144043,51.6954574584961,10.259503364563,19.0118579864502,19.2719192504883
73,11.159666666666698,17.7673333333333,6.814,26.8756666666667,63.508,48.263000000000005,74.8123333333333,18.329,13.325666666666699,32.731,51.86600000000001,17.3906666666667,31.245,22.22,19.472333333333303,57.246333333333304,30.1086666666667,57.9893333333333,14.506666666666698,19.129333333333303,49.405,7.709,18.7966666666667,12.582,10.668240547180199,18.4972229003906,3.0117976665496804,26.307292938232397,65.89437866210939,46.575347900390604,74.7848663330078,17.3332901000977,12.8961620330811,40.9447364807129,43.7352485656738,17.6612586975098,34.655124664306605,21.284200668335,17.836370468139602,57.832145690918,26.270299911499,51.701507568359396,11.290620803833,20.690265655517603,54.804569244384794,10.0386657714844,17.9362945556641,18.1387348175049
74,9.466000000000001,16.8423333333333,4.67566666666667,31.212,54.976000000000006,45.787666666666695,75.9723333333333,18.292666666666697,8.94166666666667,30.9993333333333,52.442666666666696,16.766,32.02,20.9806666666667,20.1806666666667,53.1493333333333,24.7383333333333,51.5403333333333,13.0823333333333,17.4386666666667,52.0686666666667,6.855,15.920666666666698,12.623666666666699,9.41296863555908,16.8771018981934,1.65335834026337,24.9787940979004,64.4129257202148,44.515506744384794,74.0757675170898,16.5752105712891,10.9968814849854,37.756008148193395,44.0837211608887,16.2024040222168,31.379940032959,20.2370758056641,17.7489414215088,55.794189453125,21.593759536743196,53.7069625854492,10.8038511276245,17.888626098632802,49.9831695556641,9.47478008270264,16.4418449401855,17.0624961853027
75,10.780999999999999,17.477,4.3603333333333305,26.631999999999998,64.8666666666667,46.89,68.9646666666667,20.353666666666697,7.89333333333333,31.9353333333333,50.89,16.164,31.0173333333333,22.653000000000002,18.2326666666667,55.466,23.257666666666697,52.645,12.157333333333302,17.7646666666667,58.3536666666667,7.495,14.504666666666699,12.672333333333302,9.905477523803711,15.7427282333374,1.5426055192947399,24.690896987915,65.58310699462889,43.9544525146484,74.5355224609375,15.9697580337524,10.8217620849609,37.440666198730504,45.628658294677706,15.6671676635742,29.966453552246104,21.2288131713867,17.3421268463135,56.373119354248,19.228252410888697,58.0851554870605,10.6626501083374,16.765453338623,55.4259376525879,8.92855548858643,15.6836824417114,17.0990314483643
76,9.98166666666667,18.447,3.0046666666666697,25.965999999999998,67.5173333333333,46.6846666666667,68.774,19.083,8.652999999999999,28.443666666666697,53.1443333333333,15.831,32.9066666666667,23.631999999999998,19.4216666666667,54.7393333333333,20.544,68.9323333333333,12.135,17.0056666666667,60.7903333333333,7.50433333333333,15.119333333333302,15.161,10.575828552246099,15.9651393890381,1.44489061832428,23.7592716217041,68.2281341552734,44.580474853515604,78.0298843383789,16.5249881744385,10.701922416687,39.231361389160206,46.583984375,16.2951812744141,31.600721359252898,21.8697853088379,16.951560974121097,57.274730682373,19.833209991455103,57.920684814453104,10.429110527038599,17.292770385742198,61.5005111694336,8.74799251556396,15.584677696228,16.4882736206055
77,10.889000000000001,18.4396666666667,4.694,27.929666666666698,67.9843333333333,48.554333333333304,66.4773333333333,20.007333333333303,10.595,30.94,31.7083333333333,15.753666666666698,29.805,25.353,18.899,54.728,18.3146666666667,48.928000000000004,11.7583333333333,18.547333333333302,49.9543333333333,6.58766666666667,15.817333333333302,14.735333333333301,9.84947490692139,15.7995271682739,0.0,21.1265277862549,67.0151443481445,43.5250129699707,76.78407287597659,15.4617767333984,8.27280902862549,37.80067825317379,42.7284049987793,15.1165618896484,30.1254482269287,20.179859161377,15.581806182861301,54.674900054931605,17.524299621582,51.080997467040994,9.49324893951416,16.0947875976562,53.9101791381836,8.30132579803467,14.35728931427,15.9513835906982
78,10.4593333333333,17.280666666666697,4.38066666666667,29.067333333333302,58.8286666666667,46.66,65.4336666666667,19.826333333333302,10.1246666666667,31.248333333333303,35.341,15.677,30.25,25.316999999999997,18.129333333333303,54.9673333333333,18.928,47.034,10.921,18.966333333333303,48.7666666666667,6.206,16.3543333333333,15.277999999999999,8.93765354156494,16.3144817352295,0.14488933980464902,20.371158599853498,65.1069412231445,43.1138114929199,72.78236389160159,14.9506492614746,8.57795143127441,37.3410186767578,40.3816261291504,15.0309772491455,29.1412200927734,19.854055404663104,15.1450347900391,53.99089050292971,17.6495628356934,51.8964729309082,9.507993698120119,16.0855026245117,51.5617179870605,8.35691165924072,14.035493850708,16.5385417938232
79,8.963,17.247,4.353,24.607,60.478,45.69,65.7553333333333,19.9473333333333,8.252,30.522666666666698,29.930999999999997,15.020999999999999,28.5826666666667,26.627,17.3436666666667,55.263000000000005,19.071333333333303,54.4123333333333,12.065333333333301,18.629666666666697,53.2013333333333,6.724,19.472333333333303,14.8536666666667,8.68042659759521,16.8881435394287,1.4732873439788798,21.661413192749,64.14645385742189,43.952121734619105,69.722785949707,14.952152252197301,8.553478240966799,39.1989326477051,37.903480529785206,14.7603664398193,29.0257759094238,21.502988815307603,14.272092819213901,55.2669067382812,18.7859706878662,49.60722351074221,9.32290840148926,18.2318077087402,53.089450836181605,8.41889476776123,14.2356739044189,17.1742057800293
80,9.24166666666667,17.725,6.16133333333333,25.8403333333333,68.0093333333333,47.4163333333333,67.495,19.158333333333303,8.85766666666667,28.271333333333303,50.297,17.042666666666697,28.6883333333333,25.854,17.018,52.87,23.1123333333333,44.5076666666667,11.691666666666698,19.287,54.2646666666667,5.83733333333333,18.2403333333333,13.527333333333301,8.810791015625,17.0664482116699,3.2905824184417702,24.596860885620103,63.7532730102539,44.1082992553711,67.45986938476561,15.1772909164429,10.4824800491333,41.09885787963871,36.5842742919922,14.8412828445435,28.9241943359375,23.750289916992198,14.6842517852783,55.5982322692871,20.8291015625,53.3982810974121,10.113734245300302,20.2183895111084,56.241634368896506,8.53312397003174,14.396388053894,18.669254302978498
81,9.57433333333333,18.233,4.922,29.509333333333302,67.548,46.851000000000006,61.0983333333333,21.0116666666667,11.766666666666698,31.142,30.876666666666697,17.912,29.027666666666697,29.9866666666667,17.428333333333303,52.7223333333333,24.2,50.871,10.9733333333333,18.9596666666667,55.3033333333333,6.4213333333333305,15.561333333333302,14.423,8.145750045776369,17.0908813476562,4.70959091186523,26.0161952972412,62.6474533081055,42.782863616943395,62.6830863952637,15.2581691741943,11.1187572479248,39.708457946777294,36.43715286254879,15.076549530029302,29.220273971557603,24.470067977905302,15.4957113265991,55.113407135009794,21.7698402404785,54.8310775756836,10.676924705505401,20.7437515258789,52.7084274291992,8.63707160949707,13.7714405059814,18.063985824585
82,11.149000000000001,18.3436666666667,4.01266666666667,28.104,67.9826666666667,44.537666666666695,63.839,21.1193333333333,11.892666666666699,32.1146666666667,34.6523333333333,19.4733333333333,34.2166666666667,29.331,17.9976666666667,52.808666666666696,24.365666666666698,48.337333333333305,9.901,18.63,53.958,6.56333333333333,15.942,13.526333333333302,8.57628345489502,16.9142360687256,5.74706602096558,26.807106018066396,63.9366035461426,42.9500961303711,61.2177124023438,15.1795749664307,11.195049285888699,39.033485412597706,37.6906394958496,16.2975807189941,31.3591156005859,25.658678054809602,17.1943054199219,55.923770904540994,22.2130851745605,51.6008415222168,11.0361862182617,21.1269092559814,55.7900733947754,8.38527584075928,14.147942543029801,16.4627838134766
83,10.778666666666698,19.8086666666667,5.29033333333333,28.484,66.1583333333333,46.438333333333304,61.8783333333333,18.972666666666697,10.4296666666667,31.6043333333333,28.385666666666697,21.385,33.656,30.115,18.027666666666697,53.676333333333304,24.3726666666667,47.933,12.170333333333302,18.053333333333303,56.2813333333333,8.04066666666667,15.160333333333302,15.0983333333333,8.942376136779789,16.8302612304688,6.27884483337402,28.2291793823242,65.06069183349611,42.128246307373,60.2527046203613,15.22350025177,11.031344413757301,38.5187950134277,38.612476348877,17.416316986084002,32.7053184509277,25.413352966308604,17.2239017486572,55.212337493896506,22.0108852386475,50.482540130615206,10.2569103240967,20.748098373413104,56.830772399902294,8.0154972076416,14.5755786895752,15.634037017822301
84,9.04566666666667,18.178333333333303,5.31166666666667,40.571999999999996,68.435,48.6216666666667,54.403,18.420666666666698,11.252666666666698,31.2523333333333,37.6753333333333,21.7963333333333,31.0453333333333,32.5116666666667,18.108333333333302,52.2226666666667,25.089666666666698,43.6513333333333,13.068666666666699,20.224333333333302,49.39,7.39566666666667,13.4626666666667,18.620666666666697,9.47433853149414,17.407030105590803,6.335759162902829,30.983980178832997,63.5639991760254,42.073783874511705,58.6570358276367,14.803193092346199,13.1072645187378,37.285915374755895,38.239715576171896,18.5375003814697,33.2571868896484,23.924865722656197,16.6390132904053,53.34733581542971,22.166011810302702,56.4631958007812,10.4848384857178,20.7552871704102,56.856746673584006,7.99958038330078,15.2522945404053,16.417648315429698
85,9.89966666666667,17.854,6.37566666666667,41.9226666666667,69.7166666666667,52.2953333333333,56.052666666666696,20.225666666666697,10.7843333333333,33.213,39.536,19.789666666666697,32.2556666666667,24.215,19.224333333333302,53.9566666666667,22.875999999999998,58.857,11.674666666666699,19.759,47.7756666666667,7.3736666666666695,14.5213333333333,16.984,9.23920822143555,17.3077774047852,5.7818484306335405,32.8580093383789,64.28188323974611,42.6757850646973,60.2966156005859,14.2308616638184,14.3700046539307,38.1828269958496,39.4032096862793,19.0065002441406,32.962882995605504,22.9788703918457,17.4299621582031,53.975341796875,21.284225463867198,67.49618530273439,11.200366973877001,20.1603412628174,57.6346244812012,8.34316158294678,15.4746713638306,17.0385322570801
86,9.39566666666666,17.6063333333333,4.974,34.3216666666667,70.7563333333333,53.333,58.8523333333333,19.048,11.675666666666698,35.8063333333333,47.0516666666667,19.070333333333302,31.4233333333333,22.091666666666697,18.2173333333333,55.4666666666667,22.91,63.5136666666667,13.917,19.8756666666667,50.2013333333333,6.82,14.222333333333301,13.538333333333302,9.25633430480957,17.7228183746338,5.05377054214478,32.9753189086914,67.87563323974611,43.5397605895996,61.4987373352051,14.350121498107901,14.6814479827881,38.1042022705078,42.2776870727539,19.13014793396,32.4334106445312,22.891004562377898,17.9267425537109,53.8213119506836,20.730260848999,69.7794723510742,11.0938053131104,19.376293182373,55.488639831543,8.72836875915527,15.262122154235803,17.469341278076197
87,9.16066666666667,16.8043333333333,4.95233333333333,30.190666666666697,67.8633333333333,49.4613333333333,59.820666666666696,17.9013333333333,11.450666666666699,30.798000000000002,46.159,19.691,32.1223333333333,21.917666666666697,18.555,58.6263333333333,26.178,64.7556666666667,12.065333333333301,19.937666666666697,51.6916666666667,7.16133333333333,13.5503333333333,15.662,9.82921409606934,18.5987796783447,4.99965286254883,32.5738677978516,68.62481689453121,44.013031005859396,60.040496826171896,14.577712059021001,15.2450370788574,36.084175109863295,43.0115280151367,19.2974414825439,33.3957939147949,22.9512634277344,18.317335128784197,52.549346923828104,22.6593322753906,63.3864517211914,11.6804866790771,19.8526935577393,51.591648101806605,8.84738159179688,14.744615554809599,17.922649383544897
88,8.48233333333333,15.637,5.081,31.506333333333302,67.2056666666667,45.9806666666667,55.8916666666667,20.327666666666698,13.054,30.625999999999998,44.888000000000005,19.45,32.728,24.68,19.499000000000002,55.2276666666667,24.2373333333333,67.5473333333333,10.793666666666699,18.315333333333303,52.067,6.472,15.599666666666698,13.975,10.4739198684692,18.884662628173803,5.3160719871521,32.7618179321289,67.9680328369141,44.468677520752,58.0052375793457,15.220115661621099,15.901598930358901,34.6686325073242,42.4764633178711,19.1968631744385,33.824489593505895,22.7611274719238,18.5538177490234,52.17790222167971,23.9457988739014,60.9022102355957,11.7133684158325,19.5100212097168,48.3542137145996,9.01332950592041,14.763913154602099,18.009973526001
89,8.969,17.2506666666667,4.24633333333333,27.367666666666697,65.835,48.6353333333333,55.3503333333333,20.523000000000003,16.0833333333333,24.600666666666697,47.952,18.1656666666667,35.569,22.045,19.56,52.2213333333333,24.76,62.1203333333333,10.9916666666667,19.473,54.1813333333333,6.7036666666666695,16.219333333333303,12.855,10.952751159667999,19.295581817627,5.92421913146973,32.2268562316895,68.5289154052734,44.5862808227539,53.82173156738279,15.850038528442399,15.9015951156616,33.933666229248,42.9195137023926,19.5015888214111,34.599864959716804,22.615520477294897,18.6636524200439,52.3306083679199,24.702800750732397,58.1840744018555,12.0047550201416,19.4091529846191,46.531646728515604,8.960089683532711,15.3415269851685,17.4938182830811
90,9.03266666666667,17.609666666666698,4.82,26.1013333333333,70.5933333333333,49.3563333333333,52.4803333333333,19.6823333333333,15.677,27.2233333333333,42.001999999999995,16.9523333333333,38.415333333333294,22.841666666666697,20.2046666666667,51.9356666666667,20.100666666666697,57.1946666666667,12.427666666666699,22.012333333333302,51.9773333333333,7.864,17.490666666666698,12.195,11.428318977356,20.2755069732666,6.5998396873474094,29.980894088745103,68.3745269775391,45.363063812255895,48.20112609863279,15.282696723938,16.5998916625977,33.9194564819336,41.9797515869141,20.0748901367188,36.174308776855504,22.402070999145497,18.3215026855469,52.8299560546875,26.619127273559602,54.334171295165994,12.7199487686157,20.341289520263697,46.179325103759794,8.8749942779541,15.6846704483032,17.3339157104492
91,9.31766666666667,17.1716666666667,5.689,25.7616666666667,68.1486666666667,45.159,49.310333333333304,19.367,15.271666666666698,27.1123333333333,45.767333333333305,16.7403333333333,37.8916666666667,23.0463333333333,23.460666666666697,54.302666666666696,19.355333333333302,53.247,12.557666666666698,21.882666666666697,45.628,7.734,14.819,13.871333333333302,11.417955398559599,20.294485092163104,6.7216892242431605,29.618719100952102,65.3291854858398,45.471195220947294,44.84062194824221,14.407912254333501,17.4922142028809,33.8355178833008,41.4827156066895,20.2147331237793,36.273765563964794,21.789503097534197,18.077594757080103,52.5812873840332,27.4665470123291,50.6406478881836,12.603645324707001,20.755050659179698,45.1304588317871,8.75804328918457,15.585444450378402,16.7855186462402
92,10.1993333333333,18.406,5.654,23.631333333333302,66.4663333333333,44.8823333333333,48.453,18.835666666666697,14.364,26.2206666666667,44.4973333333333,18.378333333333302,37.294000000000004,23.1986666666667,23.4013333333333,53.82,19.642,42.536,13.392999999999999,22.0186666666667,45.8553333333333,8.42366666666667,15.623333333333301,14.028333333333302,10.9556446075439,19.6789245605469,6.66237831115723,28.3625926971436,63.0566329956055,46.72148132324221,45.4614868164062,13.829977035522498,17.7281589508057,34.2981452941895,40.702732086181605,20.061937332153303,36.126914978027294,21.5764427185059,17.6639366149902,52.08784484863279,27.4162158966064,47.3413963317871,12.1659717559814,21.0772113800049,42.163536071777294,8.4052734375,16.4680614471436,15.6736726760864
93,10.2136666666667,17.45,6.09733333333333,27.486,64.90899999999999,45.622,48.068999999999996,18.4963333333333,15.832,23.745333333333303,45.4966666666667,17.748333333333303,36.3953333333333,24.7463333333333,19.766666666666698,56.244666666666696,25.0023333333333,46.0253333333333,13.3643333333333,23.8516666666667,42.6933333333333,8.02933333333333,15.908666666666699,14.301333333333302,10.7913761138916,20.620075225830103,7.0116457939147905,26.5796604156494,62.739810943603494,50.47221374511721,46.4311943054199,14.3421020507812,19.328044891357397,33.915290832519496,40.3313102722168,20.485507965087898,37.2709197998047,22.172565460205103,18.4867343902588,52.091526031494105,29.5030155181885,47.2117500305176,12.2437829971313,22.0812206268311,40.0097694396973,8.40234851837158,17.6509647369385,15.172881126403801
94,11.320333333333302,21.8646666666667,6.41733333333333,23.8286666666667,63.06399999999999,54.2053333333333,50.020333333333305,18.766,16.222333333333303,25.1946666666667,44.823,19.2706666666667,34.157,26.2736666666667,20.821333333333303,54.2526666666667,25.885666666666697,47.3226666666667,13.531333333333302,28.057666666666698,39.7883333333333,7.832999999999999,15.007333333333301,14.113,10.5657529830933,21.1418228149414,6.61978578567505,24.5737419128418,62.103099822998,52.863075256347706,47.2583885192871,15.0530452728271,20.7021522521973,36.1774101257324,38.6626205444336,20.9147777557373,37.9371757507324,22.7053546905518,19.8656921386719,52.383705139160206,32.9241409301758,49.3951072692871,13.0856418609619,23.097042083740202,39.550895690918004,8.63767242431641,18.1860446929932,15.590904235839801
95,11.073666666666698,23.1833333333333,6.915,24.6046666666667,65.2,49.634666666666696,48.949,18.292,18.983333333333302,24.463666666666697,41.2853333333333,21.7206666666667,36.42,23.201333333333302,21.213666666666697,56.722,31.802,45.2323333333333,14.511,24.425333333333302,40.14,7.72866666666667,16.1866666666667,14.797333333333302,9.99784851074219,22.064996719360398,6.37815284729004,24.202283859252898,61.3321647644043,53.1776847839355,48.8922805786133,16.1520748138428,21.159404754638697,37.0124397277832,37.46547317504879,22.082227706909197,39.13865280151371,22.7567710876465,20.2623538970947,51.9487228393555,36.6367835998535,45.783420562744105,13.8062009811401,24.3614826202393,37.5566444396973,8.6327075958252,18.5187911987305,15.2703094482422
96,11.238666666666699,25.035999999999998,6.952000000000001,24.643333333333302,66.692,48.7926666666667,50.5596666666667,19.649666666666697,18.2996666666667,24.048666666666698,45.7283333333333,23.1226666666667,36.950666666666706,24.0423333333333,21.5293333333333,53.4166666666667,34.072333333333304,43.696999999999996,17.775,23.662,44.188333333333304,7.52933333333333,18.335666666666697,16.030333333333303,9.78525924682617,23.7368564605713,6.34611463546753,24.387475967407198,61.6426010131836,53.2184715270996,49.832126617431605,16.9980068206787,22.4565868377686,38.1676788330078,38.1659049987793,23.613733291626,40.6446380615234,22.7586097717285,21.347698211669897,51.9650650024414,39.122077941894496,46.2680130004883,14.8956031799316,26.1572341918945,37.2747650146484,8.92381381988525,19.1241302490234,15.621356964111301
97,11.831666666666699,26.844333333333303,7.12233333333333,22.8726666666667,63.7543333333333,52.571000000000005,49.827,20.0103333333333,20.3083333333333,22.764,38.372,21.779,39.109666666666705,25.398000000000003,20.5953333333333,54.3033333333333,29.4796666666667,43.022,18.208666666666698,23.94,50.556000000000004,8.54066666666667,17.1566666666667,15.165999999999999,10.349043846130401,23.5781955718994,6.57236528396606,24.7522411346436,60.9790534973145,51.3898506164551,48.368778228759794,17.457199096679698,23.0317497253418,38.9473991394043,36.428886413574205,23.502925872802702,40.678802490234396,22.477966308593803,21.3468971252441,51.841712951660206,38.2333374023438,44.4877700805664,15.3765516281128,26.4354438781738,38.1925506591797,8.930253982543949,19.1729469299316,16.171977996826197
98,12.095666666666698,24.428,10.0263333333333,22.3683333333333,63.0506666666667,53.0653333333333,48.718999999999994,20.4066666666667,20.467666666666698,18.973,41.681999999999995,22.365,43.3486666666667,25.247,22.440666666666697,56.2116666666667,31.228666666666697,41.28266666666671,17.031,28.265333333333302,55.3426666666667,7.617000000000001,16.8053333333333,14.579333333333302,10.4415235519409,24.079210281372102,7.7145481109619105,26.4593830108643,59.0915946960449,50.508396148681605,47.8103828430176,17.033391952514602,24.167226791381804,41.1279792785645,36.0443992614746,24.6057529449463,41.3591079711914,22.738740921020497,21.5222148895264,52.3429679870605,38.192298889160206,45.8627510070801,17.0407752990723,28.0630054473877,39.428684234619105,8.94183731079102,20.4007167816162,17.7198314666748
99,15.302999999999999,23.781999999999996,10.356,22.448,57.31399999999999,51.403999999999996,48.6893333333333,21.126666666666697,23.8786666666667,21.4996666666667,41.162,26.5316666666667,48.092,26.7126666666667,25.2383333333333,60.193999999999996,35.856,56.197333333333304,15.924000000000001,30.421,57.545,8.62666666666667,18.1246666666667,15.875333333333302,11.8025321960449,26.988306045532198,8.98159503936768,27.2383861541748,57.956935882568395,49.97834777832029,45.06498718261721,17.7968158721924,26.561965942382802,44.930633544921896,38.270179748535206,29.063537597656197,44.265785217285206,23.470800399780302,25.051542282104503,53.6960372924805,41.1836395263672,49.505165100097706,18.291957855224602,30.6284160614014,40.608039855956996,9.61644554138184,22.998910903930696,18.6039886474609
100,15.437333333333301,24.5056666666667,9.81066666666667,28.044,53.6846666666667,43.5156666666667,47.001000000000005,24.011999999999997,27.463,21.807666666666698,37.436,28.35,48.747,29.08,27.443,58.7406666666667,36.861,47.0153333333333,19.721,33.149,62.742,8.94466666666667,20.713333333333303,20.2626666666667,12.782586097717301,28.169866561889602,9.0256462097168,26.498426437377898,57.6196632385254,48.8898696899414,44.0625801086426,18.5927619934082,26.4451084136963,49.703464508056605,35.77427291870121,31.4913215637207,45.194339752197294,23.6499137878418,27.1375999450684,53.2240333557129,43.248600006103494,50.557712554931605,18.9939079284668,31.0837593078613,38.930393218994105,9.95589351654053,23.581064224243196,18.880458831787102
101,12.943,29.471999999999998,9.74933333333333,26.857,55.1463333333333,42.534333333333294,47.8376666666667,18.4806666666667,28.989333333333303,21.8806666666667,42.403999999999996,28.2113333333333,47.168666666666695,29.5523333333333,30.6166666666667,61.159,37.2976666666667,50.7026666666667,21.878333333333302,33.3173333333333,60.656000000000006,9.059,22.2793333333333,18.1943333333333,13.533595085144,29.2707786560059,9.23783588409424,27.434700012207,57.1106376647949,47.244808197021506,45.700199127197294,19.4893360137939,26.4691314697266,54.7821922302246,32.2777786254883,33.156120300293004,45.8086967468262,24.141649246215803,28.060937881469698,51.990451812744105,45.1751289367676,51.5167388916016,19.9381504058838,32.0035057067871,36.2571983337402,10.1892080307007,23.5796051025391,19.671298980712898
102,14.410666666666698,29.070999999999998,10.2206666666667,27.525,54.521,46.2253333333333,47.1146666666667,19.349,25.11,23.646,40.628333333333295,32.8453333333333,51.2153333333333,31.852333333333302,30.971333333333302,60.0026666666667,43.061666666666696,49.9003333333333,19.6473333333333,39.665,59.031000000000006,10.5073333333333,25.305,16.9226666666667,14.106729507446301,31.854990005493196,9.99930286407471,28.52272605896,55.062385559082,46.1160011291504,45.653038024902294,20.5810432434082,28.1099548339844,54.4372406005859,31.0136566162109,35.216194152831996,48.299465179443395,24.644344329834,30.3463478088379,51.3771095275879,48.213619232177706,51.8633308410645,21.804208755493196,34.622322082519496,36.175968170166,10.9334383010864,23.910526275634798,20.7212600708008
103,13.416333333333302,38.46,10.9946666666667,27.793000000000003,53.942,48.554333333333304,46.6033333333333,18.8556666666667,28.2766666666667,25.081999999999997,48.2213333333333,34.109,55.437,32.5973333333333,30.0186666666667,63.7526666666667,46.5336666666667,56.9376666666667,23.814,33.9303333333333,56.6783333333333,11.225333333333301,27.050333333333302,15.109666666666698,14.6940927505493,34.7934799194336,11.4999389648438,29.25244140625,54.2932243347168,47.2140045166016,45.252899169921896,21.916494369506804,30.5863952636719,52.443206787109396,32.6714553833008,37.43422317504879,52.0753059387207,25.423231124877898,33.429698944091804,53.5177345275879,50.683479309082,56.1153984069824,24.1454753875732,37.1753692626953,40.074546813964794,11.731719017028801,25.0870094299316,21.5656719207764
104,14.237,39.305,12.129333333333301,27.0156666666667,54.221000000000004,48.4103333333333,47.700333333333305,19.75,32.01,22.824,47.8003333333333,34.459,51.106,33.4693333333333,32.1506666666667,64.7473333333333,40.858000000000004,66.5853333333333,28.7236666666667,33.0416666666667,60.881,12.037,26.115666666666698,17.085666666666697,15.087449073791499,35.7779579162598,12.052903175353999,26.5927028656006,53.4426498413086,47.3741569519043,45.5532341003418,22.612850189209,31.6333694458008,50.9938621520996,32.3665199279785,38.1328125,53.6044311523438,25.038808822631804,35.509925842285206,56.233612060546896,50.972137451171896,63.9608306884766,25.6226024627686,37.309398651123,43.4461441040039,11.895022392272901,25.5608100891113,20.8358211517334
105,15.510333333333302,38.899333333333296,10.6706666666667,28.061999999999998,53.348,51.056000000000004,48.198666666666696,20.9943333333333,31.644666666666698,23.447,47.747,36.8366666666667,48.7603333333333,30.275,32.381666666666696,63.604,43.0013333333333,63.2773333333333,30.9426666666667,35.984,68.3493333333333,13.555,27.772666666666698,17.5783333333333,15.8538179397583,36.2608413696289,11.8589200973511,23.5437068939209,53.567020416259794,46.9171485900879,44.5712280273438,22.284723281860398,32.485641479492195,48.4576759338379,32.4527549743652,38.1692543029785,54.609588623046896,24.649095535278303,35.9130973815918,59.7383232116699,51.398097991943395,70.2290496826172,27.422090530395497,36.73240280151371,50.837100982665994,12.239011764526401,24.8633651733398,21.022882461547898
106,16.631,38.335,10.8963333333333,24.0133333333333,52.2173333333333,52.9386666666667,46.53,21.299,30.947,24.1593333333333,42.431999999999995,35.6883333333333,45.9663333333333,25.724333333333302,34.585,63.0106666666667,46.1536666666667,61.43600000000001,30.143333333333302,39.869333333333294,66.6546666666667,13.783333333333301,30.993666666666698,18.722333333333303,16.26953125,36.501747131347706,11.6051902770996,21.0707855224609,53.78515625,46.4296989440918,43.454261779785206,22.0125293731689,32.628566741943395,48.7097282409668,30.7999629974365,37.58203125,53.822471618652294,24.4242305755615,34.2838706970215,58.98681640625,52.646846771240206,62.3080253601074,28.5150337219238,35.885047912597706,54.0059585571289,12.254964828491199,24.437685012817397,22.5530185699463
107,17.5056666666667,36.542,10.809000000000001,21.066999999999997,51.479666666666695,50.7443333333333,45.36600000000001,23.768,30.494,25.222666666666697,41.771,37.317333333333295,44.1643333333333,25.195,33.4926666666667,66.8536666666667,49.368333333333304,49.8973333333333,30.3896666666667,38.127666666666705,65.4166666666667,11.4093333333333,30.344666666666697,17.7613333333333,16.560611724853498,35.569862365722706,10.8488597869873,19.0228519439697,53.7546882629395,45.0000152587891,42.648998260498,22.4037265777588,31.3176288604736,51.7931022644043,29.0583438873291,36.1934967041016,51.55387878417971,23.785413742065398,32.3557929992676,56.8743476867676,52.1221313476562,59.58061218261721,28.303321838378896,34.6932907104492,51.5315818786621,12.0664796829224,23.845834732055696,24.255064010620103
108,18.639,34.772,11.544666666666698,17.702,53.3643333333333,49.747,43.776,25.42,27.923666666666698,23.435666666666698,45.9416666666667,39.0616666666667,42.3333333333333,24.2566666666667,30.759,67.09066666666669,49.2153333333333,50.1186666666667,31.1666666666667,34.212333333333305,65.7733333333333,10.844666666666699,28.946333333333303,19.111,16.6265182495117,34.722457885742195,10.3699626922607,16.6921977996826,53.658138275146506,44.3072166442871,36.806613922119105,22.940332412719698,30.974134445190398,53.961452484130895,32.568595886230504,35.0652275085449,50.157649993896506,22.394239425659197,32.786365509033196,55.62492370605471,52.243900299072294,57.2163314819336,28.9306201934814,34.4867973327637,51.6880073547363,12.3528738021851,23.424596786499,25.078712463378896
109,17.0453333333333,30.839666666666698,11.7156666666667,17.951333333333302,52.436666666666696,47.0293333333333,34.124333333333304,22.3266666666667,27.716333333333303,23.4383333333333,55.8523333333333,36.581666666666706,44.073666666666696,23.9186666666667,27.8753333333333,65.3213333333333,46.5393333333333,48.1003333333333,26.588333333333303,31.890333333333302,66.6673333333333,11.454666666666698,28.6423333333333,18.293,16.996234893798803,33.0147323608398,9.71408653259277,14.8450403213501,52.7854423522949,44.2393913269043,30.207002639770497,23.2115268707275,29.9776630401611,52.3226165771484,36.2966918945312,32.9939002990723,48.44441223144529,21.886728286743196,32.4020347595215,52.747196197509794,51.3801422119141,51.113067626953104,28.370714187622102,33.8635063171387,48.692985534668,12.1087989807129,22.198751449585,25.003362655639602
110,15.388666666666698,30.191,9.178333333333331,17.2143333333333,50.18,46.805,33.9556666666667,23.041999999999998,30.206,24.4796666666667,52.453,37.2996666666667,45.083,20.934333333333303,28.633000000000003,60.923333333333304,45.764333333333305,54.2393333333333,25.295,31.451,65.6266666666667,11.22,25.6276666666667,14.382333333333301,17.4086875915527,32.706882476806605,9.06778812408447,15.228162765502901,52.9741821289062,43.980037689209006,28.3043327331543,23.2846336364746,28.6360034942627,51.2899055480957,36.5148315429688,31.7091407775879,48.428462982177706,22.5153160095215,30.643070220947298,51.989295959472706,51.2441291809082,50.5592765808105,26.2267627716064,33.240631103515604,48.524986267089794,11.595740318298303,20.792301177978498,24.167156219482397
111,15.675999999999998,32.014,9.01733333333333,18.6883333333333,51.0523333333333,45.924666666666695,33.494666666666696,21.510666666666697,27.743000000000002,21.190666666666697,48.0416666666667,37.047,41.604,25.9226666666667,26.4126666666667,62.1083333333333,41.726333333333294,45.505,24.361,31.4806666666667,65.11,10.2566666666667,25.478,18.7763333333333,17.4970664978027,31.902214050293,8.04107189178467,14.988525390625,53.5234985351562,43.7114753723145,26.088092803955103,23.064340591430696,26.9146728515625,50.5520133972168,37.301544189453104,30.228319168090803,47.388587951660206,22.347980499267603,28.5394268035889,52.4269790649414,51.1879196166992,49.200321197509794,24.865713119506804,31.193151473999,50.1057815551758,11.232184410095199,19.176212310790998,22.8856182098389
112,16.06,30.323333333333302,8.459,16.1146666666667,50.259666666666696,46.678000000000004,32.7776666666667,21.149,25.181333333333303,19.859,47.286,35.7693333333333,38.446,24.1046666666667,26.676,62.639333333333305,41.446999999999996,48.8246666666667,25.3223333333333,31.153666666666698,66.6523333333333,9.34766666666667,23.125,19.808,16.8776931762695,31.287363052368196,7.599548816680911,14.6868352890015,52.709022521972706,42.5382423400879,25.444580078125,22.324239730835,25.685489654541,51.5580024719238,35.1245994567871,29.2859382629395,46.4791984558105,22.1146640777588,27.726905822753896,53.7332878112793,49.761302947998,50.70585632324221,23.7886619567871,30.1790618896484,48.5863914489746,10.809786796569801,18.8282508850098,22.4007377624512
113,14.8323333333333,32.672,8.92233333333333,16.2583333333333,47.6963333333333,45.2696666666667,32.8153333333333,20.1696666666667,25.236333333333302,21.605333333333302,50.2696666666667,32.0013333333333,38.031,21.486,25.5173333333333,60.913999999999994,39.1636666666667,50.587333333333305,24.035333333333302,31.2323333333333,66.402,7.62766666666667,23.480333333333302,19.9576666666667,17.003210067749,30.9942569732666,7.49463891983032,14.116405487060499,50.447540283203104,41.0978355407715,25.593320846557603,22.107873916626,25.3076877593994,54.243614196777294,31.711854934692397,29.413759231567397,46.738731384277294,22.0352001190186,26.9126815795898,53.3120346069336,49.0898666381836,50.8186264038086,23.222105026245103,30.1914234161377,45.6978912353516,10.4437875747681,18.723688125610398,22.2435359954834
114,13.2896666666667,27.600333333333303,8.867,16.3193333333333,48.3376666666667,44.448666666666696,32.9313333333333,19.859,23.8866666666667,26.164666666666697,47.235666666666695,31.5133333333333,37.0776666666667,22.428,24.4426666666667,58.6073333333333,40.0873333333333,50.115333333333304,23.556666666666697,29.013,63.3406666666667,6.9239999999999995,23.964000000000002,18.8853333333333,17.1056842803955,30.667943954467802,7.28591012954712,13.4370403289795,48.5245513916016,40.594879150390604,23.449836730957,22.253973007202102,25.047897338867198,54.1530570983887,31.9012069702148,28.4703521728516,45.3665962219238,21.197963714599602,25.1126270294189,50.624786376953104,48.5605697631836,48.326229095459006,22.9262256622314,29.2678279876709,45.6190605163574,9.94860935211182,18.2423000335693,22.113458633422898
115,13.185333333333302,26.216333333333303,7.56366666666667,16.327,45.053000000000004,41.994333333333294,31.221999999999998,17.128333333333302,24.2766666666667,22.027333333333303,47.490333333333304,29.192333333333302,38.569,22.3103333333333,25.943333333333303,59.2606666666667,44.118333333333304,50.426333333333304,21.154,28.553333333333303,62.208,6.33666666666667,21.8333333333333,21.7216666666667,16.8979930877686,30.5980224609375,7.23121547698975,12.7441244125366,47.4827003479004,40.3057250976562,21.6301574707031,22.1689643859863,24.688331604003896,54.8101387023926,32.9169692993164,27.462511062622102,44.2256278991699,20.680709838867198,23.717529296875,48.238941192627,48.103843688964794,42.8421478271484,23.025537490844698,28.9582118988037,47.462890625,9.49738883972168,17.9466190338135,22.0671768188477
116,12.649333333333301,26.487,10.7183333333333,15.472666666666699,45.44,39.796,29.275,17.793,23.518333333333302,21.395,47.607666666666695,26.5923333333333,39.158333333333296,17.4013333333333,25.7343333333333,54.744,40.118,42.746,20.1193333333333,29.515,62.8996666666667,6.83433333333333,21.1823333333333,20.6423333333333,16.983907699585,29.3474292755127,7.66060400009155,12.637804031372099,46.965118408203104,39.723606109619105,19.7600917816162,20.8827857971191,23.886949539184602,54.498683929443395,32.201755523681605,26.992654800415,43.174224853515604,20.4280223846436,21.6013717651367,48.462154388427706,47.110469818115206,35.1010589599609,21.356336593627898,28.270742416381804,43.984432220459006,9.18978023529053,17.9117870330811,21.307014465332
117,11.062333333333301,24.5003333333333,12.386666666666699,15.411,44.6523333333333,38.6813333333333,29.327666666666698,17.6836666666667,25.913333333333302,21.109,45.8886666666667,28.6213333333333,38.94,20.2953333333333,24.618000000000002,54.823,41.356333333333296,35.474000000000004,19.143333333333302,29.418000000000003,54.014333333333305,9.857000000000001,21.224,20.8316666666667,16.9137878417969,28.3612880706787,8.00864315032959,12.6167802810669,47.06742858886721,39.344699859619105,19.5960788726807,19.612726211547898,23.3049297332764,54.7458343505859,32.0662803649902,26.9450244903564,42.7550163269043,20.554885864257802,20.799747467040998,50.365348815918,46.113441467285206,30.1539745330811,21.1340217590332,27.7400207519531,43.734302520752,8.86289119720459,18.2463665008545,20.8879699707031
118,12.376333333333301,23.9076666666667,12.027999999999999,14.962333333333302,42.274666666666704,37.893333333333295,31.384333333333302,16.873666666666697,23.2506666666667,18.4486666666667,41.101333333333294,27.609,39.1723333333333,23.9643333333333,25.5193333333333,60.7306666666667,39.8756666666667,33.314,18.7313333333333,26.980333333333302,54.7366666666667,9.52566666666667,20.9873333333333,20.495333333333303,16.4634799957275,27.3554859161377,8.55493927001953,13.895138740539599,47.4343032836914,38.885551452636705,18.5411396026611,19.0248432159424,22.9062614440918,53.9848022460938,32.3565864562988,26.9608688354492,42.156730651855504,20.1183128356934,20.8103656768799,52.650508880615206,44.666839599609396,27.4739990234375,20.2900161743164,27.0932922363281,44.554615020752,8.989312171936039,19.0161056518555,20.646938323974602
119,11.928666666666699,21.2343333333333,10.897666666666698,14.7316666666667,45.798333333333304,36.371666666666705,29.409000000000002,15.373,20.535999999999998,20.1213333333333,40.342,25.421999999999997,37.610333333333294,19.602333333333302,24.410999999999998,63.954333333333395,41.391000000000005,32.886333333333305,18.5006666666667,24.237,56.9566666666667,10.2976666666667,19.935,20.592,15.5790138244629,25.925592422485398,8.717250823974611,14.6735095977783,47.0349655151367,38.0779800415039,19.176324844360398,18.6048793792725,22.088857650756804,51.2983322143555,31.6150608062744,26.4532680511475,40.4086494445801,19.6972923278809,21.35373878479,53.6176223754883,41.7065887451172,30.062423706054698,19.1469745635986,25.781553268432603,42.4497528076172,8.8932991027832,18.668607711792,19.5138111114502
120,12.847999999999999,21.606666666666698,10.925,15.218666666666698,43.3396666666667,32.8513333333333,27.1973333333333,16.289333333333303,19.068666666666697,18.7626666666667,39.320333333333295,27.1686666666667,35.5383333333333,17.0706666666667,27.9653333333333,63.525,37.146666666666704,32.3243333333333,17.6673333333333,23.0356666666667,56.32,6.52933333333333,19.05,16.044333333333302,14.607501029968299,24.6667098999023,8.21951866149902,15.421985626220698,43.12458801269529,36.2908058166504,20.5514888763428,17.6887741088867,21.7391300201416,49.3775825500488,27.4527149200439,25.4960632324219,38.0808715820312,18.913394927978498,20.3352546691895,51.16767883300779,38.7976226806641,33.8979148864746,19.3958892822266,25.2870178222656,36.941246032714794,8.595701217651369,17.6762619018555,19.2910976409912
121,13.807333333333302,20.81,11.581,14.405666666666699,35.762333333333295,33.695666666666696,26.5343333333333,16.320999999999998,22.1993333333333,21.123,35.6123333333333,27.6093333333333,32.9446666666667,21.189333333333302,25.155333333333303,61.761,38.0736666666667,46.570666666666696,24.4136666666667,25.6153333333333,53.8496666666667,8.45866666666667,18.0966666666667,18.980333333333302,13.786156654357901,24.3811416625977,8.86376094818115,15.5201196670532,41.0334968566895,36.0508460998535,23.2893238067627,16.9161109924316,23.9332962036133,46.880252838134794,26.901447296142603,25.6528644561768,38.2354278564453,18.4182510375977,22.2016067504883,53.24324035644529,38.3620567321777,36.970985412597706,23.3909797668457,27.0510902404785,41.0743446350098,8.63395881652832,18.7994651794434,21.8069019317627
122,14.622333333333302,19.291,9.80366666666667,15.022,34.3693333333333,33.5416666666667,25.245,15.959666666666699,25.831,18.147000000000002,34.4013333333333,26.4416666666667,29.8863333333333,17.542,25.2646666666667,59.451,38.248000000000005,64.055,27.318666666666697,28.6703333333333,57.997666666666696,8.677999999999999,19.434,21.059666666666697,13.241436958313,23.1274433135986,9.3547477722168,14.248572349548303,39.833038330078104,34.901702880859396,24.190561294555696,15.883171081542999,25.6794967651367,47.5082397460938,26.052047729492198,24.951845169067397,37.5410499572754,17.856336593627898,22.986011505127,54.6005172729492,38.597995758056605,38.840236663818395,28.4733734130859,27.5512294769287,48.7382736206055,8.49108791351318,20.2072219848633,25.5052089691162
123,13.225333333333301,20.0693333333333,10.344666666666699,14.174000000000001,34.403,32.3423333333333,22.396333333333303,15.731,26.0983333333333,17.721333333333302,34.809,24.0996666666667,33.0493333333333,14.258666666666699,26.982,56.84,34.827,56.932333333333304,28.131333333333302,28.6456666666667,71.3003333333333,9.01133333333334,20.9446666666667,24.4003333333333,12.759568214416499,21.8744411468506,9.49337387084961,13.2429962158203,39.3076057434082,34.1416397094727,24.566532135009798,15.2482080459595,25.830018997192397,46.651241302490206,26.369531631469698,23.800237655639602,37.0086212158203,17.3367881774902,22.5068206787109,54.6778793334961,38.2666130065918,39.7003517150879,30.2874412536621,28.198839187622102,52.965370178222706,8.10501766204834,21.0542297363281,27.124900817871104
124,13.426666666666698,20.1303333333333,9.87166666666667,14.115666666666698,34.700333333333305,32.4853333333333,23.379666666666697,15.637666666666698,26.7566666666667,21.6413333333333,33.399,21.757666666666697,33.6993333333333,17.192333333333302,30.3333333333333,56.3703333333333,38.6696666666667,55.252333333333304,26.132333333333303,34.0863333333333,58.466,8.73,22.0583333333333,23.869,12.738242149353,21.507984161377,9.57094764709473,14.1591062545776,38.9715118408203,33.5562705993652,26.973045349121104,15.103404045105,25.622371673584,47.08027648925779,25.2970504760742,22.908712387085,37.686309814453104,17.6076946258545,22.7545051574707,53.21565246582029,38.711124420166,40.614330291748,30.0563125610352,29.622011184692397,52.113346099853494,7.705761909484861,21.7634468078613,27.2384929656982
125,13.892666666666699,19.3513333333333,9.34166666666667,14.552,33.226,31.148000000000003,22.671,14.734666666666698,24.190666666666697,18.289,31.73,20.015333333333302,32.3513333333333,18.4293333333333,26.7416666666667,55.532,38.000333333333295,54.522,24.962,29.239,47.5583333333333,8.49,20.576999999999998,21.021333333333303,12.0535373687744,20.2508239746094,8.406567573547362,15.423055648803699,37.755653381347706,31.857379913330103,26.187370300293,13.6040821075439,22.993278503418,50.9461441040039,21.009450912475604,21.125280380249,35.487377166748,16.558860778808597,20.3607902526855,48.95368957519529,36.632495880127,32.715549468994105,27.7699317932129,28.2701015472412,48.066131591796896,6.870355129241941,20.3478622436523,25.692707061767603
126,12.572000000000001,18.444000000000003,9.29833333333333,14.264333333333301,33.4296666666667,29.8646666666667,21.946333333333303,14.83,25.245333333333303,21.0743333333333,33.432333333333304,21.651999999999997,31.4233333333333,13.884333333333302,23.712,55.4573333333333,35.2296666666667,43.421666666666695,26.842666666666698,28.164666666666697,38.000333333333295,8.70766666666667,20.820333333333302,22.221333333333302,12.030149459838901,18.8061561584473,7.6497707366943395,15.176623344421401,36.9334564208984,29.9729957580566,24.9805641174316,12.590090751647901,20.5983295440674,51.2613868713379,20.4867305755615,20.2029209136963,33.224723815918004,15.7323093414307,19.4129028320312,46.6830978393555,34.812286376953104,34.571823120117195,25.97092628479,25.8671607971191,44.571590423584006,6.159619331359861,18.968542098999,24.2792530059814
127,12.194666666666699,17.2383333333333,10.1723333333333,14.431666666666699,33.1633333333333,30.236333333333302,22.330666666666698,14.957,22.3636666666667,20.3313333333333,32.246333333333304,21.3983333333333,29.9706666666667,16.8746666666667,22.601,55.88,35.012666666666696,37.3616666666667,26.453000000000003,26.888,37.978333333333296,8.19933333333333,19.980333333333302,18.53,12.562242507934599,18.334980010986303,7.61936473846436,16.0198154449463,35.083175659179695,29.080608367919897,23.604366302490202,12.6659021377563,19.8735790252686,49.913745880127,18.9099159240723,19.972835540771502,32.113250732421896,15.292817115783699,19.6416187286377,45.574886322021506,33.6464881896973,35.0618171691895,25.306264877319304,24.6604499816895,39.6185531616211,5.9710187911987305,18.378620147705103,23.764812469482397
128,11.817666666666698,16.033,11.046666666666699,14.598666666666698,32.8973333333333,30.6076666666667,22.7143333333333,15.083666666666698,19.4813333333333,19.588333333333303,31.06,21.144000000000002,28.5176666666667,19.865,21.4903333333333,56.303000000000004,34.7956666666667,31.302,26.063000000000002,25.611,37.9563333333333,7.691,19.1406666666667,22.2583333333333,13.4702796936035,18.1638126373291,7.997614860534671,16.1133251190186,35.0045585632324,29.0809173583984,21.859840393066396,13.139757156372099,19.580228805542,49.868824005127,17.1977825164795,19.819284439086896,30.770797729492198,15.534396171569801,20.3544101715088,43.7396583557129,32.314094543456996,36.2645835876465,24.9602870941162,24.042259216308604,37.9771118164062,5.75109338760376,18.4889888763428,23.0228252410889
129,12.056333333333301,16.4866666666667,9.48033333333333,13.712333333333302,34.5086666666667,31.1166666666667,21.751333333333303,14.868666666666698,17.36,19.600666666666697,30.553666666666697,19.3923333333333,27.090999999999998,16.2506666666667,23.136,56.0816666666667,34.6646666666667,35.4946666666667,25.788333333333302,24.987666666666698,37.999666666666705,7.44633333333333,18.184666666666697,18.238,13.9270105361938,17.9311408996582,8.147168159484862,15.813777923584,35.0999183654785,27.517704010009798,20.87868309021,13.3166847229004,18.012990951538104,47.9974594116211,15.963812828064,18.978237152099602,28.8628311157227,15.4845733642578,19.5336017608643,43.140384674072294,31.1214447021484,44.6267623901367,23.2249927520752,23.109676361084,38.1548957824707,5.90907907485962,17.3465061187744,20.4817276000977
130,11.987666666666698,15.581,9.391,13.931333333333301,34.5826666666667,32.7,22.138666666666698,15.201333333333302,19.653,17.219666666666697,31.441,17.86,27.3603333333333,15.556,22.631999999999998,55.6246666666667,33.648,39.944666666666706,25.614,25.780333333333303,49.973,7.069,16.627,17.362000000000002,13.7893409729004,16.2828063964844,8.09902858734131,16.8151950836182,35.6173667907715,26.224054336547898,20.8939437866211,12.9871282577515,16.5748538970947,49.6608695983887,15.6419134140015,18.474779129028303,27.184801101684602,15.0977630615234,21.423650741577102,45.095943450927706,30.4125289916992,56.113346099853494,24.384820938110398,21.6575984954834,45.9440383911133,5.89832305908203,16.5715656280518,18.219684600830103
131,11.2843333333333,16.297333333333302,7.4773333333333305,13.430333333333301,32.7376666666667,32.8646666666667,22.0146666666667,12.673666666666698,18.9106666666667,18.312666666666697,30.871666666666698,18.887333333333302,25.294333333333302,18.8363333333333,24.318666666666697,54.119,30.8683333333333,41.1806666666667,24.089000000000002,23.634333333333302,57.163000000000004,6.359,16.466333333333303,12.006333333333302,13.9581384658813,15.3153295516968,8.05178833007812,17.6376514434814,35.3484115600586,26.101171493530302,19.607280731201197,12.4712867736816,16.2927494049072,50.2873191833496,14.5287551879883,17.9178485870361,25.251976013183604,14.853766441345199,23.1738204956055,43.3044013977051,29.7151908874512,57.0521965026855,24.6976757049561,20.4256191253662,44.006076812744105,5.59657382965088,15.8065280914307,18.201335906982397
132,11.465333333333302,15.661666666666699,6.55366666666667,14.6433333333333,34.9133333333333,31.9933333333333,22.373333333333303,12.707,12.987,17.8586666666667,31.667666666666697,17.0206666666667,24.146,18.942333333333302,27.222666666666697,53.1533333333333,30.8223333333333,51.615333333333304,21.3773333333333,22.103666666666697,57.083999999999996,6.462999999999999,16.3026666666667,12.838666666666699,13.673659324646001,14.981502532959,7.805171966552731,17.5842208862305,36.2912483215332,27.990726470947298,20.594036102294897,12.6039581298828,16.1447448730469,50.2128562927246,16.9603061676025,17.9573345184326,24.549940109252898,14.5683345794678,25.8285236358643,42.9260597229004,28.6228523254395,52.0037307739258,23.746501922607397,19.457561492919897,45.757320404052706,5.36385726928711,15.3356409072876,18.738082885742198
133,11.500333333333302,14.138,7.71066666666667,13.664333333333301,35.259,29.850333333333303,21.414,12.981,14.361666666666698,20.2583333333333,37.9586666666667,14.079666666666698,22.9546666666667,14.132,28.631,52.68899999999999,29.9963333333333,56.6543333333333,20.7596666666667,23.706,44.806999999999995,6.776,15.137,14.4123333333333,12.776413917541499,14.2215566635132,7.5669231414794895,16.5774745941162,35.8846549987793,28.408212661743196,21.8182811737061,13.1367769241333,15.424276351928699,46.6251564025879,21.3649120330811,17.2784671783447,23.444517135620103,14.4330730438232,27.276168823242198,42.795204162597706,27.715650558471697,46.5343437194824,22.889137268066396,18.740268707275398,49.1844482421875,5.26086759567261,14.182019233703599,18.313251495361303
134,9.957333333333331,13.274000000000001,6.997999999999999,14.267000000000001,35.579666666666704,27.673000000000002,21.4126666666667,12.636,14.222999999999999,20.309,40.311333333333295,14.447000000000001,22.282333333333302,13.72,28.752,51.360666666666695,27.121666666666698,66.7203333333333,19.252,19.955666666666698,34.2083333333333,5.976,14.732333333333301,15.201333333333302,12.1308259963989,13.1387424468994,6.98089265823364,16.4921531677246,34.3544311523438,28.7239933013916,21.6216335296631,12.5528726577759,15.2526769638062,43.5790405273438,23.3834247589111,16.3662242889404,22.006275177002,13.914870262146001,27.695093154907198,42.9959526062012,27.2690620422363,43.9191665649414,23.11279296875,18.0414199829102,46.6780471801758,5.48012208938599,13.481782913208,18.2043056488037
135,10.4896666666667,14.396666666666698,7.171,13.242666666666699,35.6273333333333,33.689666666666696,21.4156666666667,11.795333333333302,14.602333333333302,21.365,35.6116666666667,14.298333333333302,22.635,16.1196666666667,29.225666666666697,49.064666666666696,25.8296666666667,55.5796666666667,18.5983333333333,16.5266666666667,33.3736666666667,5.95266666666667,14.644666666666698,14.934000000000001,11.7533578872681,12.487324714660598,6.67754888534546,16.3115940093994,33.8337364196777,30.1947174072266,21.7063808441162,12.129168510437,15.6914615631104,41.997711181640604,24.210149765014602,16.238697052002,21.2848148345947,13.8112373352051,27.161418914794897,44.722747802734396,26.9254550933838,37.329277038574205,23.0171337127686,17.7630558013916,43.001194000244105,5.929358005523679,13.2793769836426,18.0672569274902
136,9.91733333333333,13.890333333333302,6.88,13.274333333333301,34.4273333333333,34.4033333333333,20.817333333333302,12.326333333333302,14.011,17.436,36.239000000000004,14.320666666666698,22.318666666666697,12.871666666666698,28.0346666666667,49.773,23.84,49.9243333333333,18.166,17.4323333333333,32.6063333333333,6.02666666666667,15.476666666666699,12.6326666666667,10.7127952575684,12.412425994872999,6.4465212821960405,15.4682130813599,33.210216522216804,30.2630786895752,21.5235576629639,12.1584215164185,16.5539932250977,38.4367523193359,25.9017658233643,16.2306232452393,21.925527572631804,13.766716003417999,25.836158752441396,47.037418365478494,27.6424026489258,25.9785041809082,23.3555011749268,18.1077098846436,38.4388542175293,6.77037715911865,13.1331701278687,17.4221973419189
137,9.93,12.885,7.36,13.532666666666698,32.2923333333333,29.928,20.309333333333303,12.7583333333333,12.969666666666699,19.3913333333333,35.416,13.686,20.172333333333302,12.111333333333302,27.7523333333333,50.174666666666695,24.2843333333333,35.068000000000005,18.509,18.929666666666698,36.761666666666706,5.50033333333333,14.626333333333301,11.73,9.6848201751709,11.547445297241199,6.11682415008545,14.489481925964402,32.348014831543004,28.6717376708984,20.755062103271502,11.4351472854614,16.324806213378903,37.188316345214794,25.0871391296387,15.289475440978999,20.6811599731445,13.208712577819801,23.8640251159668,47.559505462646506,26.367794036865202,22.215988159179698,23.093355178832997,17.41037940979,38.015312194824205,6.63665437698364,12.484371185302699,16.8273105621338
138,8.851,13.271666666666698,6.47,13.139333333333301,33.8153333333333,30.623666666666697,22.47,12.964,13.956666666666699,17.425333333333302,34.150999999999996,14.177999999999999,19.2083333333333,13.75,30.2323333333333,49.6156666666667,23.4516666666667,32.9943333333333,19.475,18.123,45.381,5.62166666666667,14.5373333333333,11.8513333333333,9.29083156585693,10.7123889923096,6.1122317314147905,13.5939769744873,32.827747344970696,29.6292190551758,20.7622699737549,10.861601829528801,15.383807182312,39.131195068359396,24.508907318115202,14.6982831954956,19.192693710327102,13.3836326599121,23.071786880493196,48.424964904785206,25.4508380889893,32.4141654968262,21.768741607666,16.3434715270996,41.821601867675795,6.763206958770749,11.406612396240199,16.1462726593018
139,7.807333333333331,13.874666666666698,5.13366666666667,13.110999999999999,33.6803333333333,32.9536666666667,23.0773333333333,11.45,14.095333333333302,17.874000000000002,31.3343333333333,13.732666666666699,18.3193333333333,14.564666666666698,24.788333333333302,49.621,23.3286666666667,30.1153333333333,17.5953333333333,16.005,48.036,4.968,12.9093333333333,10.4683333333333,9.22948837280273,10.7179117202759,6.00044250488281,13.540717124939,32.377010345459,30.103448867797898,20.1934928894043,10.2363862991333,15.258861541747999,38.095771789550795,20.568515777587898,14.287339210510302,18.909372329711896,13.2738208770752,21.0209941864014,48.926631927490206,24.9192905426025,30.0935249328613,20.921091079711896,15.721448898315401,37.8787422180176,6.659283638000491,11.145977020263699,15.5664806365967
140,7.54033333333333,12.963,5.60866666666667,13.686,31.815,30.6683333333333,23.412,11.413,11.656666666666698,17.7003333333333,28.596333333333302,13.842666666666698,17.402333333333303,10.6306666666667,18.974,49.5423333333333,21.4063333333333,42.2516666666667,12.910333333333302,15.088666666666699,52.233000000000004,4.57233333333333,12.145666666666699,11.022333333333302,9.095947265625,10.665717124938999,5.82260799407959,13.4781007766724,32.6184310913086,29.8982009887695,19.515102386474602,9.926370620727539,15.138002395629899,36.906887054443395,18.6192989349365,13.840015411377001,18.4013957977295,12.9496297836304,20.6535625457764,48.6342353820801,24.152700424194304,27.8158264160156,20.7950477600098,14.7313451766968,37.05897903442379,6.32844877243042,10.743084907531701,14.9391412734985
141,7.63333333333333,11.768666666666698,5.822,14.400666666666698,34.4313333333333,27.204,21.769000000000002,11.250333333333302,12.143666666666698,17.416333333333302,29.7,12.991,18.269000000000002,10.846666666666698,17.867,49.551,21.7566666666667,35.0123333333333,13.455666666666698,11.522333333333302,42.936333333333295,6.282,12.080666666666698,11.577333333333302,8.653322219848631,10.411294937133801,5.27317142486572,12.9618921279907,32.268238067627,28.8040199279785,19.162302017211896,9.27295017242432,14.5111656188965,33.910400390625,16.339891433715803,13.0111961364746,17.8465347290039,12.155311584472699,18.8285083770752,49.112586975097706,23.1203804016113,28.470552444457997,19.7924861907959,13.080118179321301,35.4391479492188,5.8392653465271,10.2213191986084,14.1304025650024
142,7.77766666666667,12.300999999999998,5.02566666666667,13.523,33.595,26.445333333333302,21.978666666666697,11.3,12.544333333333302,17.510666666666697,30.248,13.078,18.6253333333333,14.9306666666667,17.119,50.1696666666667,20.158,45.0476666666667,13.321,11.061,32.7086666666667,5.92366666666667,11.812666666666699,10.283,8.16888046264648,10.3110103607178,5.42345857620239,13.167466163635302,32.409107208252,29.2074699401855,18.7781352996826,9.06527614593506,14.447547912597699,31.380065917968803,15.201584815978999,12.496291160583501,17.5388870239258,12.083484649658198,16.925592422485398,49.836841583252,22.401498794555696,34.9366607666016,18.121561050415,12.1579437255859,38.576808929443395,5.7784724235534695,9.90032577514648,13.268932342529302
143,7.803,13.451666666666698,6.97833333333333,13.751333333333301,33.448,26.171,21.419333333333302,11.921,13.365,18.723,26.5466666666667,12.968666666666698,18.227999999999998,11.116333333333301,17.028,49.5013333333333,20.033666666666697,40.6993333333333,13.241333333333301,11.460666666666699,31.95,5.99966666666667,10.975333333333301,9.89066666666667,8.19404125213623,10.8267974853516,5.73769044876099,13.5210123062134,33.0981063842773,29.7875061035156,18.9818840026855,8.838908195495609,14.030750274658198,27.1090869903564,16.190330505371097,12.227071762084998,17.652151107788104,12.3290481567383,15.463481903076199,51.050197601318395,21.6293239593506,32.3695640563965,16.378684997558597,11.5714912414551,37.954292297363295,5.8013019561767605,9.44666290283203,12.441732406616199
144,7.54966666666667,10.987,7.067666666666669,14.077,34.705999999999996,25.3883333333333,21.344333333333303,12.675,12.716666666666699,18.6286666666667,26.292666666666697,12.435,17.4683333333333,12.001666666666699,17.542,49.618,19.524,48.397,12.78,11.413666666666698,32.1796666666667,5.599,10.3256666666667,8.855,7.973803520202639,10.8960437774658,5.31774854660034,14.2440538406372,34.850643157959,30.188985824585,20.4247455596924,8.507138252258299,12.943216323852502,26.1916694641113,17.5307006835938,11.9475259780884,17.0401859283447,12.2710704803467,15.069106101989698,52.0893135070801,19.702184677124,31.3910179138184,14.405845642089801,10.7604265213013,44.925296783447294,5.59560775756836,8.96710586547852,11.686674118042
145,6.726,10.8246666666667,6.08066666666667,13.161,35.641999999999996,26.125,21.080666666666698,12.471666666666698,13.111333333333302,20.990666666666698,23.756333333333302,12.343,17.446333333333303,13.548666666666698,12.843666666666698,51.128666666666696,19.455666666666698,44.221000000000004,11.731,12.029333333333302,46.1413333333333,6.14733333333333,7.68,8.944333333333331,7.848297119140621,11.268280982971199,5.07326889038086,14.2859745025635,35.3808250427246,30.290157318115202,22.2783184051514,8.834879875183109,12.8558254241943,25.592603683471697,18.8041019439697,11.870417594909698,16.9748821258545,12.536034584045401,15.252429962158198,51.4101676940918,19.3457984924316,30.8132858276367,13.3574161529541,10.753252983093299,47.734554290771506,5.51555633544922,8.93672466278076,11.6651391983032
146,7.0520000000000005,11.1196666666667,4.94766666666667,14.735999999999999,33.4893333333333,29.359,20.3333333333333,11.905999999999999,11.8033333333333,17.5556666666667,26.246,13.027666666666699,17.8893333333333,12.891333333333302,12.814666666666698,51.615,19.966333333333303,44.9846666666667,12.871666666666698,11.805333333333301,36.9926666666667,5.8229999999999995,6.5760000000000005,10.0546666666667,8.1289587020874,11.938330650329599,4.864118099212651,13.7374973297119,35.547599792480504,30.039564132690398,23.140802383422898,9.01932907104492,13.072618484497099,24.4918746948242,19.088171005249,11.9974365234375,17.4726276397705,12.625892639160199,14.1729898452759,51.0020904541016,19.189128875732397,26.188817977905302,12.623643875122099,10.5785913467407,45.687370300293,5.51295948028564,8.91080951690674,11.761869430542
147,8.35333333333333,11.6486666666667,5.19633333333333,12.910666666666698,34.135,28.718000000000004,20.658,11.575,13.043666666666699,17.077,22.151,13.493333333333302,17.3756666666667,10.665999999999999,13.365,50.5606666666667,19.596,45.8883333333333,12.245333333333301,11.778666666666698,51.6366666666667,5.968,6.81133333333333,8.59666666666667,8.391770362854,11.8134355545044,5.07024240493774,13.6513051986694,35.95408248901371,30.7859706878662,24.175354003906197,9.15997695922852,13.3356399536133,24.323875427246104,19.9336833953857,12.404700279235803,17.5424365997314,12.911224365234402,14.0736751556396,51.3581657409668,19.0799255371094,28.969436645507802,12.5041599273682,10.9562177658081,46.8181304931641,5.5055680274963406,9.29849052429199,12.104882240295401
148,7.693,11.501333333333301,5.01866666666667,12.7873333333333,34.679,24.962,21.071666666666697,15.372,12.557333333333302,16.487000000000002,29.596333333333302,13.605,17.3926666666667,10.970666666666698,12.613666666666699,50.198,20.077,44.9713333333333,13.299000000000001,11.3673333333333,54.2896666666667,5.40133333333333,6.58833333333333,8.46,8.49920749664307,11.4916734695435,5.129517555236821,14.515601158142099,35.9056434631348,31.544668197631804,24.7373542785645,9.20775413513184,13.2821102142334,24.5012054443359,19.845767974853498,12.307432174682601,17.632045745849602,13.0047855377197,14.3453197479248,52.090328216552706,19.4749164581299,31.521530151367198,12.2918529510498,10.815034866333,48.937007904052706,5.44963884353638,9.892292976379391,12.266249656677198
149,8.667666666666669,11.402333333333301,4.8576666666666695,13.102666666666698,32.696999999999996,25.619,21.121,18.0056666666667,10.958333333333302,18.01,27.296,12.130999999999998,17.326333333333302,15.133,12.515333333333302,50.388999999999996,20.163333333333302,35.4893333333333,12.388,11.544666666666698,44.2023333333333,5.89333333333333,6.95,7.672999999999999,8.66416835784912,11.629016876220698,4.93730878829956,14.0788745880127,34.6263389587402,31.149585723877,24.145812988281197,8.78783226013184,13.414058685302699,23.173242568969698,17.76003074646,12.1447277069092,18.109395980835,13.0751237869263,12.849205017089801,51.184719085693395,19.914041519165,25.6395988464355,12.4042062759399,10.773901939392099,44.8288803100586,5.22497224807739,9.945413589477539,12.479755401611301
150,8.992,11.0556666666667,5.495,13.587,34.934,30.115,21.2796666666667,15.599333333333302,12.153333333333302,17.263666666666698,25.9593333333333,12.429666666666698,17.568666666666697,11.8643333333333,13.070666666666698,50.2676666666667,19.467,38.616333333333294,10.917333333333302,11.494333333333302,31.969,5.529,6.70233333333333,9.53633333333333,8.77251243591309,11.406153678894,4.610726356506349,12.8606815338135,34.1513519287109,31.0391330718994,24.0051670074463,8.269139289855959,12.8368921279907,23.170528411865202,16.0899562835693,11.924675941467301,17.7745590209961,12.7815294265747,12.0498046875,50.5090675354004,19.190982818603498,27.391778945922898,11.825087547302198,10.0223712921143,44.9865875244141,4.99817132949829,9.527668952941891,12.6873865127563
151,8.831,11.090333333333302,5.00633333333333,14.006666666666698,34.898333333333305,26.385,21.4566666666667,16.134333333333302,11.7896666666667,19.524333333333303,19.035333333333302,13.659,18.219,12.332666666666698,14.224333333333302,50.049,19.158333333333303,48.697333333333304,11.030333333333301,12.168666666666699,32.8173333333333,5.956,7.086,10.370999999999999,9.37532806396484,11.2810745239258,4.15895175933838,12.294935226440401,34.331409454345696,31.678251266479503,25.78000831604,8.45377731323242,12.911780357360803,23.2486572265625,16.3161735534668,12.1613082885742,18.313190460205103,12.6994028091431,11.550753593444801,49.515052795410206,18.718713760376,33.1334915161133,11.300593376159698,9.60377883911133,48.3631477355957,4.91078996658325,9.91969108581543,13.3797359466553
152,9.14533333333333,12.004000000000001,5.45233333333333,13.5396666666667,33.753666666666696,26.18,21.644000000000002,15.559666666666699,13.272666666666698,19.044,19.891,13.642000000000001,17.491,13.112666666666698,15.056333333333301,50.627333333333304,19.129,41.196999999999996,11.875,13.091666666666699,32.586,5.89666666666667,7.936,10.6033333333333,9.51823616027832,11.2705249786377,3.99133992195129,11.2967796325684,33.8015365600586,31.959789276123,28.641260147094698,9.20074844360352,13.295067787170401,23.743263244628896,16.527410507202102,12.384683609008801,19.0798835754395,12.7670488357544,11.5792064666748,47.6669120788574,18.4821376800537,31.7270202636719,10.9856653213501,9.747110366821289,45.097328186035206,4.71663951873779,10.3039083480835,13.786031723022498
153,10.424000000000001,11.028666666666698,5.96033333333333,13.4733333333333,34.7186666666667,26.4003333333333,21.1353333333333,14.763,11.741333333333301,19.001333333333303,18.885666666666697,12.84,17.192333333333302,14.294,13.190999999999999,50.255,19.5696666666667,49.8316666666667,12.075999999999999,12.0023333333333,30.359,5.891,7.53966666666667,12.234000000000002,9.63742256164551,10.566633224487301,3.9773128032684304,10.5742788314819,34.0188827514648,30.8495655059814,29.7814636230469,9.07416248321533,13.000607490539599,24.6510696411133,16.9335556030273,12.2441396713257,19.2993450164795,12.2779216766357,12.3721151351929,49.760868072509794,18.6572208404541,34.8989868164062,11.4715070724487,9.28911304473877,42.711509704589794,4.7008976936340305,9.99746227264404,13.290407180786099
154,9.19366666666666,10.7013333333333,4.19433333333333,13.495666666666699,34.6126666666667,26.399666666666697,21.453000000000003,15.580333333333302,10.466333333333301,18.091333333333303,27.329,13.852666666666698,18.242666666666697,10.5703333333333,16.5036666666667,48.1396666666667,19.0453333333333,46.075333333333305,11.940333333333301,11.920666666666698,31.714666666666698,5.95933333333333,6.7589999999999995,10.6273333333333,9.45294761657715,9.99350738525391,3.6582705974578897,10.8331613540649,34.8772850036621,30.3291664123535,30.5698585510254,9.45357799530029,12.3578062057495,24.7553272247314,16.9510078430176,12.069176673889197,19.8026275634766,12.015317916870101,13.7950086593628,50.861968994140604,19.0555362701416,35.7598915100098,11.5412273406982,9.38692092895508,39.332820892334,4.91518497467041,9.58125114440918,12.3326320648193
155,7.47933333333333,11.9016666666667,4.33866666666667,13.792,32.7693333333333,26.239333333333303,21.7296666666667,15.293333333333301,9.68766666666666,18.782,25.8636666666667,11.989,16.5816666666667,10.7766666666667,16.473,48.4763333333333,19.446666666666697,46.1146666666667,11.860666666666699,11.970999999999998,49.238,4.10933333333333,7.69866666666667,7.49966666666667,9.58400058746338,10.204979896545401,4.294202804565431,11.6598958969116,35.0240669250488,29.763372421264602,30.0873851776123,10.1176109313965,12.447084426879899,24.642652511596697,17.293363571167,12.284631729126,20.1985149383545,12.278715133667,15.159489631652802,50.4663314819336,19.6663131713867,35.8811454772949,12.1180934906006,10.5805883407593,40.859466552734396,5.14501667022705,9.52491474151611,13.0626068115234
156,8.18133333333333,11.421666666666699,5.19766666666667,14.233666666666698,33.959,25.7813333333333,21.275666666666698,15.293666666666699,11.623333333333301,16.612000000000002,25.463666666666697,12.126,16.969666666666697,12.815333333333301,16.340999999999998,49.4496666666667,19.170666666666698,49.7633333333333,13.107999999999999,12.336666666666698,51.6676666666667,5.038,6.44166666666667,7.3923333333333305,9.70213317871094,10.1929750442505,4.9046835899353,13.0437269210815,35.532661437988295,28.963695526123,27.574172973632802,10.3864154815674,11.8596277236938,25.7019882202148,16.622953414917,12.014949798584,19.768785476684602,12.183405876159698,15.955420494079599,49.5022468566895,19.1124305725098,41.746852874755895,12.367474555969201,10.8348751068115,46.4356803894043,5.21487903594971,8.92900276184082,13.366827964782699
157,7.585,11.947666666666699,4.581333333333331,13.780999999999999,34.145333333333305,28.956999999999997,24.9583333333333,12.530999999999999,11.015,20.1773333333333,30.746,11.324000000000002,16.9196666666667,13.511333333333301,17.1046666666667,48.923333333333304,20.579,45.0883333333333,12.610666666666699,12.9573333333333,41.738,5.01933333333333,6.42633333333333,8.43666666666667,9.95495891571045,10.4481935501099,5.09307098388672,13.071063041687,35.23353958129879,28.672828674316396,28.2095432281494,10.4878997802734,12.2727956771851,24.856994628906197,16.7171840667725,12.2840757369995,20.2444629669189,12.315681457519501,15.692856788635302,48.0747947692871,19.0030784606934,38.6307373046875,13.0207786560059,10.9336462020874,48.8302879333496,5.10108757019043,8.92364597320557,13.815448760986301
158,7.457000000000001,12.138333333333302,4.42,13.970666666666698,34.384,28.74,29.568333333333303,10.892999999999999,10.556333333333301,19.193333333333303,21.978333333333303,10.963333333333301,16.838666666666697,11.414333333333301,18.4643333333333,49.013000000000005,20.960666666666697,45.3106666666667,11.999,12.676666666666698,32.453,6.07533333333333,6.46033333333333,10.0116666666667,9.98263263702393,10.686450958252,5.0839204788208,12.3874177932739,33.588859558105504,28.479627609252898,29.641016006469698,10.2151880264282,12.834588050842301,22.6754665374756,17.0217208862305,12.533683776855499,20.3863487243652,12.2556858062744,15.0236530303955,45.702884674072294,19.4631652832031,31.1574192047119,14.0179920196533,11.379397392272901,44.752655029296896,4.807355403900151,8.96522617340088,14.2564210891724
159,7.377999999999999,10.963666666666699,5.19133333333333,12.972000000000001,33.4983333333333,28.945,30.894666666666698,12.698333333333302,11.829,17.708,22.5096666666667,10.936,17.592666666666698,11.652999999999999,16.6256666666667,39.75,20.3136666666667,32.3753333333333,12.444,12.305333333333301,32.9076666666667,5.266,6.41433333333333,8.51,10.245232582092301,10.4503021240234,4.63537359237671,11.6846113204956,32.5203475952148,28.0913429260254,29.025663375854503,9.54990005493164,11.7566013336182,21.098934173584002,16.636333465576197,11.792386054992699,19.4139575958252,12.517462730407699,13.861029624939,43.496002197265604,18.5557327270508,26.9026279449463,12.9560832977295,11.1848478317261,40.201942443847706,4.44748401641846,8.61979389190674,13.288447380065902
160,7.08733333333333,11.413333333333302,5.206,13.6676666666667,34.756666666666696,30.387333333333302,30.261,11.029333333333302,12.718333333333302,18.488,20.379666666666697,11.979666666666699,16.5436666666667,16.017,17.065,39.389,19.566,32.5666666666667,14.500666666666698,13.313666666666698,31.781999999999996,5.78,7.61266666666667,8.41833333333333,10.9155426025391,10.7177267074585,5.3718991279602095,12.044875144958501,33.2102890014648,29.7725429534912,30.463926315307603,10.1058692932129,12.036175727844201,21.6834869384766,16.7154712677002,12.0874834060669,19.8705215454102,13.505120277404801,13.975539207458501,42.3323822021484,19.430490493774396,26.2607345581055,12.9642505645752,11.9707250595093,41.0076179504395,4.62297773361206,9.07472991943359,13.6199598312378
161,7.231,11.339666666666698,5.30133333333333,14.182,33.649,30.566999999999997,30.5833333333333,13.057666666666698,13.8673333333333,17.076,21.0616666666667,12.157666666666698,16.5163333333333,14.610999999999999,17.003,46.2543333333333,21.250999999999998,35.0246666666667,13.237333333333302,15.819,31.983333333333302,5.44766666666667,7.24666666666667,8.71866666666667,10.7886800765991,10.966444015502901,5.8062038421630895,12.7437200546265,33.0511474609375,31.9941139221191,29.9988613128662,10.8340492248535,13.374493598938,21.9012451171875,18.291822433471697,12.806443214416499,20.219915390014602,14.384955406189,14.388721466064501,41.799900054931605,20.995319366455103,25.4532279968262,12.7455501556396,13.461821556091301,40.853111267089794,5.03291463851929,9.73860836029053,13.8631048202515
162,7.807,12.019,5.3,14.356333333333302,34.2183333333333,32.9646666666667,30.5726666666667,12.51,11.702333333333302,21.9166666666667,17.386,11.050666666666698,18.2236666666667,12.988666666666699,17.2473333333333,42.386,21.335,29.846,11.772333333333302,16.1146666666667,32.6,5.82633333333333,6.75633333333333,9.35666666666667,10.4826784133911,10.840184211731,5.9091968536377,13.1118974685669,31.929140090942397,33.3387451171875,28.6851654052734,10.827263832092301,13.546958923339801,21.0059719085693,19.808902740478498,12.6505575180054,19.3765754699707,14.6094074249268,13.94056224823,40.539119720459,21.451618194580103,23.258743286132802,12.0453243255615,13.9102334976196,38.6167602539062,5.12352132797241,9.60129928588867,13.7592687606812
163,8.36833333333333,12.224333333333302,5.17566666666667,13.244000000000002,34.1433333333333,33.485,29.505,11.742,12.172,19.6393333333333,20.446666666666697,12.572666666666699,20.0036666666667,14.591666666666699,20.0586666666667,40.9583333333333,20.199666666666698,28.2603333333333,12.040999999999999,15.2,40.1726666666667,5.73466666666667,6.98566666666667,11.636666666666699,10.4462261199951,10.9418210983276,6.1421794891357395,13.3043203353882,33.241771697998,35.0951766967773,29.9857368469238,10.9554805755615,13.7640466690063,20.652717590332,21.609560012817397,12.5305509567261,19.3732967376709,15.1798830032349,13.523323059082001,40.821441650390604,21.103713989257802,26.7242870330811,12.4948787689209,13.660430908203098,40.1327514648438,5.239741802215581,9.55191707611084,13.8951234817505
164,9.31466666666667,12.4923333333333,5.28,13.534666666666698,32.864000000000004,34.0133333333333,30.1413333333333,11.187666666666699,12.936333333333302,20.067,21.875,11.992,20.209,16.632,17.079,41.3086666666667,20.419,37.6046666666667,16.519000000000002,13.647666666666698,32.135,5.80533333333333,7.39633333333333,13.457666666666698,10.9157447814941,11.0116672515869,6.487616062164309,13.572367668151902,34.2908554077148,36.2272834777832,29.163089752197298,11.478405952453599,14.0735378265381,21.5962734222412,23.4363956451416,13.0627946853638,20.011545181274396,15.4182453155518,13.793493270874,42.02797317504879,21.4942741394043,23.2183494567871,13.8533487319946,13.4660043716431,41.658378601074205,5.74367380142212,9.92220211029053,13.982449531555199
165,9.32333333333333,14.060666666666698,5.17066666666667,13.821,34.4183333333333,33.4676666666667,30.0406666666667,13.946,13.963666666666699,19.5296666666667,20.914,11.437999999999999,19.527333333333303,13.525666666666698,16.803,44.2113333333333,23.155666666666697,19.725,14.29,13.181333333333301,26.204,5.61,7.00733333333333,14.011666666666699,10.5983781814575,11.090250015258801,6.149225234985349,13.586646080017099,31.6086730957031,35.7381362915039,26.2766189575195,11.112107276916499,13.5000438690186,20.2122745513916,22.6393661499023,12.830604553222699,19.5395793914795,14.4291105270386,12.7061166763306,39.3108024597168,21.4986190795898,21.3437423706055,13.609124183654801,12.9519567489624,39.492866516113295,5.70034456253052,9.84815979003906,13.036234855651902
166,10.149333333333301,15.002666666666698,6.12266666666667,15.188333333333302,33.291,38.7596666666667,33.0443333333333,11.958333333333302,14.585,18.099333333333302,24.178,12.194666666666699,19.083,14.7683333333333,15.498666666666699,42.9613333333333,24.521,23.487666666666698,14.911333333333301,14.329666666666698,26.201999999999998,5.86166666666667,7.76766666666667,14.6783333333333,10.418953895568801,11.822376251220698,6.81685209274292,13.141436576843299,31.508399963378896,38.2239646911621,28.0093078613281,11.441746711731,14.123828887939501,21.3570442199707,23.739055633544897,13.316636085510302,19.9806118011475,14.855358123779302,13.1461496353149,40.6334686279297,22.6822834014893,24.5209445953369,14.8235836029053,13.4454984664917,41.1509857177734,5.822444915771481,10.3175849914551,13.6190280914307
167,9.297,15.585,6.16266666666667,14.269333333333302,33.635,36.6543333333333,49.516000000000005,9.67933333333333,12.217666666666698,17.7046666666667,24.396,12.550666666666698,19.816,18.448333333333302,13.74,41.710333333333296,23.418000000000003,37.4163333333333,16.307666666666698,13.913,26.0086666666667,5.37933333333333,8.011000000000001,13.380666666666698,9.77533054351807,13.000481605529801,7.50830078125,13.736506462097198,31.2990875244141,39.381496429443395,36.0721321105957,11.5355968475342,15.2257947921753,20.8184490203857,24.4395771026611,13.234334945678699,21.0199203491211,15.3593845367432,13.5056467056274,40.441104888916,23.318284988403303,28.860466003418,15.3278007507324,14.608865737915002,42.188205718994105,5.584407806396481,10.546903610229501,13.904822349548303
168,9.52566666666667,16.1346666666667,7.57766666666667,14.415999999999999,34.415,38.614000000000004,52.717,14.121333333333302,13.224333333333302,20.0496666666667,22.732,13.527000000000001,20.8636666666667,17.488,15.429,42.7816666666667,23.068,30.987666666666698,15.635333333333302,14.12,27.749000000000002,5.888,9.162,15.260333333333302,9.89827060699463,13.2807950973511,7.5917062759399405,14.8032236099243,32.000415802002,39.959381103515604,42.8771858215332,11.3009748458862,14.9529333114624,19.133228302002,24.404739379882802,13.0133495330811,20.982591629028303,15.4760799407959,14.5634593963623,39.1562042236328,23.4119167327881,40.148952484130895,14.446432113647498,14.9046478271484,42.201976776123,5.2088360786438,10.326958656311001,13.146007537841802
169,9.54033333333333,16.376333333333303,7.23833333333333,15.331333333333301,36.663000000000004,36.908333333333296,53.1573333333333,14.623,15.187999999999999,17.544333333333302,27.0923333333333,13.219666666666699,22.759333333333302,15.3193333333333,14.669333333333302,43.605,24.307666666666698,27.2693333333333,14.927666666666699,17.384,31.1806666666667,5.459,10.1993333333333,13.2523333333333,9.99106502532959,13.3989162445068,7.40690040588379,17.1519603729248,34.447292327880895,40.4746551513672,44.1612892150879,10.3206834793091,14.7873697280884,19.5095710754395,25.003755569457997,13.0890111923218,21.2262077331543,15.658467292785598,15.2415056228638,39.9816284179688,24.0824127197266,41.1242828369141,13.862918853759801,14.858740806579599,42.1311187744141,5.28256940841675,10.2098331451416,12.5293846130371
170,10.5083333333333,16.024666666666697,6.167000000000001,20.482,42.408,39.769,55.011333333333305,13.565666666666699,15.980666666666698,19.277333333333303,28.589000000000002,13.956333333333301,22.0476666666667,16.253333333333302,17.3103333333333,43.713,23.9156666666667,31.817333333333302,14.958666666666698,15.0213333333333,32.0146666666667,5.32966666666667,11.352,11.9123333333333,10.0535202026367,13.123617172241199,7.041203498840329,20.197208404540998,37.4602928161621,38.787773132324205,49.598560333252,9.89803409576416,14.8840837478638,21.5080051422119,25.945772171020497,13.5596160888672,21.61301612854,16.0466384887695,16.6390705108643,40.9621810913086,23.1470928192139,49.9725189208984,13.5181665420532,15.4964160919189,42.8851432800293,5.37218999862671,10.653172492981,12.709294319152802
171,10.030666666666699,16.5706666666667,6.25566666666667,24.516,44.7783333333333,38.226333333333294,59.426,9.51333333333333,16.016,19.3283333333333,30.803,14.7393333333333,24.4363333333333,19.759333333333302,17.1626666666667,42.435,23.955,32.497666666666696,16.139,15.9413333333333,32.4376666666667,5.38533333333333,11.6333333333333,12.16,10.4640054702759,12.8930082321167,6.968440055847171,20.975688934326197,38.2746086120605,36.3834266662598,49.9595260620117,10.154644012451199,15.3333492279053,22.6277751922607,27.0427780151367,14.325903892517099,22.7574672698975,16.0267696380615,18.4050121307373,41.5312919616699,22.9156761169434,56.5215034484863,13.8036842346191,16.4638633728027,42.883781433105504,5.65553855895996,11.311336517334,13.002704620361301
172,11.384666666666698,16.733,7.438,19.184666666666697,42.664333333333296,39.1166666666667,57.2953333333333,10.3256666666667,16.402666666666697,21.4973333333333,30.5876666666667,16.385,25.920666666666698,15.914333333333301,21.1056666666667,44.168666666666695,23.9323333333333,37.158,16.805999999999997,17.486333333333302,33.1163333333333,5.40333333333333,12.009666666666698,14.817333333333302,10.689332962036099,13.3452310562134,7.20852184295654,20.003261566162102,38.16554641723629,35.5042114257812,51.2130355834961,10.7468957901001,16.3833351135254,22.604854583740202,27.495403289794897,15.101750373840302,24.2155418395996,16.0779762268066,19.7088871002197,42.3248138427734,23.1883602142334,59.768028259277294,14.7201700210571,17.286205291748,42.710376739502,6.03114366531372,12.0755968093872,13.1717863082886
173,10.600666666666699,18.434,8.665,19.853333333333303,47.1736666666667,38.405333333333296,55.213,11.487666666666698,19.888666666666698,20.855333333333302,31.7473333333333,18.974,27.121,16.701333333333302,21.237,43.566333333333304,23.271,42.8756666666667,16.992333333333303,18.1733333333333,35.603333333333296,5.6583333333333306,13.622,12.6196666666667,11.4535522460938,14.844660758972198,7.7716236114502,19.1810264587402,39.1734580993652,36.0479965209961,53.3714256286621,11.9243335723877,18.6401634216309,23.072057723999,27.482812881469698,16.323766708374,26.476617813110398,16.6103229522705,20.6981258392334,43.0113945007324,24.6991500854492,56.170726776123,16.0024852752686,18.8714351654053,44.566104888915994,6.466364860534671,13.4293718338013,14.0181379318237
174,12.714,18.798,9.609,19.8756666666667,45.02,38.549,54.5456666666667,14.727,23.469,19.932000000000002,25.6046666666667,19.272666666666698,30.680999999999997,22.066,25.0,45.698333333333395,26.2313333333333,47.371,16.684666666666697,19.946333333333303,33.6373333333333,6.2989999999999995,17.1213333333333,13.996333333333302,12.4316740036011,16.016508102417,8.80031490325928,19.297472000122102,40.51466751098629,36.4097557067871,57.269626617431605,13.273473739624,20.108715057373,24.711889266967802,28.182556152343803,17.9187641143799,28.8652534484863,17.1018753051758,22.019464492797898,44.201961517334006,26.125047683715803,58.120548248290994,16.960241317749,20.3283157348633,44.112190246582,6.56004285812378,15.049847602844201,14.6502323150635
175,14.6486666666667,19.6886666666667,9.013,19.0843333333333,47.0756666666667,43.215,60.1163333333333,14.597999999999999,25.3563333333333,22.0156666666667,30.396333333333303,23.068333333333303,35.0506666666667,17.971333333333302,24.974,49.7973333333333,29.517,48.148999999999994,17.715999999999998,23.879666666666697,35.103,7.15166666666667,17.9776666666667,16.053,13.3551988601685,18.0754470825195,9.86260414123535,18.620801925659197,42.050479888916,37.1850624084473,64.0428085327148,14.7918796539307,22.060884475707997,27.048154830932603,29.2177619934082,20.430189132690398,32.3121681213379,17.7958679199219,24.9227695465088,46.6497688293457,28.2305526733398,61.946475982665994,17.859655380249,22.0496940612793,46.6391487121582,6.9334020614624,17.015089035034197,15.201900482177699
176,12.825,21.236333333333302,10.3406666666667,22.4913333333333,48.358999999999995,43.381,66.2436666666667,14.163,26.8053333333333,25.026999999999997,33.804,22.245333333333303,35.4313333333333,16.9333333333333,23.989333333333303,49.1523333333333,30.2953333333333,58.888999999999996,20.9516666666667,23.594666666666697,38.765,6.81666666666667,16.082,14.945,13.618157386779801,19.377550125122102,10.4620409011841,16.992385864257802,42.4683494567871,37.538059234619105,68.12890625,15.561430931091301,23.1651554107666,29.594436645507802,30.2057209014893,22.2433891296387,34.235691070556605,17.776065826415998,27.013542175293,48.5363540649414,29.4849452972412,66.0763397216797,18.5292339324951,22.666378021240202,50.8743553161621,7.52414512634277,18.510967254638697,15.2943382263184
177,13.933333333333302,21.724,11.280666666666699,25.138,47.1386666666667,42.9953333333333,66.35600000000001,13.699000000000002,25.841666666666697,26.503333333333302,34.8686666666667,23.824666666666698,35.454666666666704,20.272000000000002,34.0656666666667,49.8346666666667,30.911666666666697,56.8383333333333,21.756,22.8786666666667,41.552,6.995,19.07,16.2183333333333,13.358177185058599,20.031320571899396,10.24107837677,17.2369480133057,44.3011474609375,40.12868118286129,72.4004211425781,15.217647552490199,23.0098190307617,33.3464126586914,31.317361831665,22.8877468109131,35.070915222168004,17.6032314300537,27.034986495971697,51.1396064758301,29.312147140502898,70.27789306640621,18.8472652435303,21.7560253143311,55.320518493652294,7.69691276550293,19.0605850219727,14.2572107315063
178,12.876666666666699,19.625,11.321333333333301,22.2556666666667,49.636,43.9853333333333,70.2973333333333,14.583333333333302,24.059,28.2153333333333,33.648333333333305,24.559333333333303,35.4263333333333,21.849333333333302,28.9293333333333,50.192666666666696,31.145,49.4083333333333,18.7463333333333,21.126666666666697,43.2563333333333,9.29633333333334,20.344333333333303,14.411,12.4610071182251,20.2718677520752,10.0316553115845,17.743610382080103,45.0193405151367,40.616180419921896,71.42250061035159,14.2284898757935,22.745512008667003,31.5833625793457,32.0886764526367,22.0134334564209,33.9178504943848,17.515821456909197,25.191743850707997,52.113254547119105,29.074806213378896,67.5867538452148,19.758987426757802,20.9488773345947,53.038646697998,7.67044878005981,18.2141551971436,14.5289878845215
179,13.599666666666698,17.741,10.916333333333302,22.365666666666698,48.785,48.8566666666667,72.225,17.097666666666697,22.3283333333333,27.0766666666667,33.933,21.663,32.819333333333304,17.567333333333302,22.0586666666667,54.545,30.5193333333333,49.3276666666667,18.114,19.678,42.2373333333333,9.03033333333333,20.521666666666697,16.586,12.0502920150757,19.9846134185791,9.61888027191162,19.8324565887451,45.726741790771506,42.427433013916,70.9689636230469,13.523721694946301,21.534839630127,31.84250831604,32.574924468994105,21.3639450073242,33.010856628418004,17.1705646514893,23.187074661254897,52.2113914489746,28.885124206543,64.2891311645508,19.71169090271,19.9364929199219,49.301666259765604,7.8905735015869105,17.9739265441895,14.740735054016099
180,12.377,20.728333333333303,10.4186666666667,28.786666666666697,50.278,48.369666666666696,70.12899999999999,14.921333333333301,21.118666666666698,29.386,30.000999999999998,20.451,35.0263333333333,19.567,22.24,55.2036666666667,29.053333333333303,50.182333333333304,16.768,23.250999999999998,44.5613333333333,8.662333333333331,17.937666666666697,16.271666666666697,11.9584712982178,19.889003753662102,9.50624370574951,24.008008956909197,46.8008308410645,45.410041809082,70.0398788452148,13.549929618835401,20.912307739257802,32.9267921447754,33.5461196899414,21.198558807373,32.678619384765604,16.9181041717529,21.4019660949707,52.952785491943395,29.2335739135742,60.9411506652832,19.4492435455322,19.8235874176025,50.0999641418457,8.41290950775146,18.4079971313477,15.287053108215302
181,12.247,22.4916666666667,10.5436666666667,34.7683333333333,51.802666666666696,45.763000000000005,73.7333333333333,17.623,20.8923333333333,27.748666666666697,39.6106666666667,22.2723333333333,33.928000000000004,21.754333333333303,21.509333333333302,54.4393333333333,26.454,55.771,16.66,20.738000000000003,44.201,9.13633333333333,21.128,19.3616666666667,11.864595413208,19.5284595489502,9.41840934753418,29.5374870300293,49.890739440918,49.2719116210938,75.0743637084961,14.2862558364868,21.1279983520508,34.963405609130895,35.71445846557621,21.796802520752,33.5264167785645,17.1172180175781,20.2522068023682,54.7381248474121,28.1051044464111,64.37123870849611,19.206241607665998,19.757516860961896,52.1006889343262,8.70735836029053,20.1200275421143,15.9199638366699
182,10.6416666666667,20.757666666666697,9.35466666666667,32.1373333333333,52.1203333333333,46.5333333333333,77.178,15.576333333333302,18.257333333333303,29.4156666666667,40.841,22.9703333333333,40.61,17.7783333333333,22.3806666666667,54.062,26.921999999999997,54.7793333333333,16.47,22.4856666666667,41.5376666666667,8.927,20.6896666666667,18.108,11.5328006744385,19.5837421417236,8.942214012146,33.265636444091804,50.931968688964794,48.91215515136721,77.4989852905273,14.5341625213623,20.5363883972168,34.3994331359863,35.977710723877,21.4280796051025,33.082752227783196,17.0678577423096,19.1803703308105,53.575077056884794,25.749103546142603,64.7025527954102,16.9549770355225,20.4155120849609,50.958137512207,8.84292888641357,21.08473777771,15.223269462585401
183,10.977,19.9016666666667,9.58733333333333,31.203000000000003,53.377333333333304,45.5673333333333,77.7526666666667,14.237,17.991,29.6163333333333,36.8363333333333,23.986,35.4456666666667,17.803333333333303,21.8013333333333,54.806999999999995,27.672333333333302,56.1586666666667,15.983333333333302,18.513666666666698,45.0403333333333,9.77633333333333,22.7676666666667,17.8456666666667,11.4669876098633,19.9875774383545,8.45162391662598,34.6275215148926,52.0948829650879,47.7823829650879,76.0968856811523,14.109713554382301,20.0801753997803,33.5141410827637,34.3983192443848,21.3403205871582,33.0183792114258,17.0664176940918,17.8974571228027,53.2130317687988,25.330945968627898,65.9885101318359,14.8045492172241,20.997350692749,52.981624603271506,8.93710041046143,21.463264465332,15.3748960494995
184,12.5343333333333,20.356666666666698,8.10066666666667,32.6993333333333,55.488666666666695,46.8856666666667,79.44800000000001,14.013666666666698,21.443666666666697,29.385,39.884,23.213,34.0576666666667,21.771333333333303,21.426,59.548,30.4446666666667,55.89,15.685666666666698,19.9873333333333,54.381666666666696,9.132,21.354,18.816,11.2113742828369,20.140338897705103,7.88279628753662,34.8971977233887,54.192935943603494,47.8035278320312,76.04248046875,13.995947837829599,20.8476963043213,35.6415138244629,33.8876991271973,21.976793289184602,33.4496040344238,17.447509765625,18.6693153381348,55.3286361694336,25.839818954467802,75.9952697753906,14.2924718856812,21.3815517425537,62.123226165771506,9.27956295013428,21.784225463867198,16.0142116546631
185,11.046,19.9793333333333,8.402999999999999,31.6653333333333,56.0846666666667,47.0386666666667,77.6843333333333,14.505,18.901,30.423000000000002,40.613333333333294,19.710666666666697,37.94,21.251333333333303,19.5663333333333,59.076,33.5506666666667,58.961999999999996,12.415999999999999,19.2446666666667,54.113666666666695,8.76733333333333,21.64,16.1563333333333,11.044281005859402,18.698541641235398,7.03009748458862,31.9717445373535,53.9012641906738,46.3081855773926,74.63523864746091,13.419255256652802,20.341243743896502,38.0025405883789,33.3009452819824,21.4539394378662,32.0069389343262,18.072406768798803,18.8804092407227,54.728855133056605,25.3341846466064,78.6293106079102,13.317467689514197,20.771930694580103,62.805179595947294,9.2226676940918,20.9488124847412,16.779291152954098
186,10.4833333333333,18.361,6.027,32.499,55.3993333333333,53.8503333333333,80.0506666666667,14.905,20.379333333333303,29.2966666666667,40.872,19.951,39.4953333333333,19.355999999999998,16.8116666666667,57.6543333333333,24.2643333333333,66.6516666666667,13.301333333333302,23.4413333333333,47.026,9.224,20.786333333333303,18.385666666666697,11.1822862625122,18.1268043518066,6.09774017333984,29.5916175842285,55.5710296630859,45.9151954650879,74.62255859375,13.3073120117188,19.9381160736084,38.9146499633789,34.033176422119105,21.5883293151855,32.1981048583984,19.162145614624,19.3543701171875,55.0541839599609,26.7551918029785,81.36061096191409,12.7057247161865,21.579303741455103,56.2062187194824,9.29031467437744,21.3117904663086,17.7623920440674
187,13.830333333333302,15.166666666666698,7.401,32.647,57.7173333333333,51.622,72.8233333333333,19.247,19.1426666666667,23.832333333333303,42.567333333333295,21.1636666666667,41.7403333333333,21.698,18.359666666666698,60.5926666666667,30.7356666666667,56.773,11.315,22.057666666666698,43.104,9.51433333333333,20.9333333333333,17.370333333333303,11.564271926879899,17.549919128418,5.72015571594238,27.420364379882802,57.2269630432129,44.930870056152294,73.1251907348633,13.3950805664062,19.1945648193359,39.767791748046896,35.573944091796896,21.2454853057861,32.111873626709,20.070405960083,19.48268699646,54.2191276550293,28.7709560394287,78.41339111328121,12.6710357666016,21.4949970245361,50.1586227416992,9.24152374267578,21.2071418762207,18.655941009521502
188,12.123,15.080333333333302,5.85333333333333,38.9953333333333,56.999333333333304,48.98,72.9936666666667,16.343,17.4446666666667,26.840999999999998,43.836000000000006,19.158666666666697,37.6086666666667,24.146,21.054000000000002,62.49,29.9856666666667,56.818000000000005,12.1326666666667,22.828000000000003,44.8906666666667,7.803999999999999,20.661666666666697,19.273,11.7962970733643,17.300357818603498,5.37383031845093,26.964818954467802,57.2980880737305,43.9593505859375,70.1569366455078,13.273111343383801,18.7499027252197,40.733642578125,37.229030609130895,21.298631668090803,32.6423530578613,20.7030143737793,20.192062377929698,54.5443344116211,31.143457412719698,76.9768600463867,13.071939468383801,21.834171295166,48.718479156494105,9.21462154388428,20.512371063232397,19.7316951751709
189,10.177,13.855,5.99033333333333,40.9406666666667,55.781000000000006,46.7046666666667,71.73366666666669,16.1123333333333,18.224333333333302,28.82,43.2366666666667,20.3983333333333,37.0166666666667,20.2206666666667,19.241,59.525,31.5736666666667,55.058,13.619000000000002,20.981666666666698,44.7406666666667,8.55466666666667,21.0053333333333,15.8986666666667,11.2367124557495,17.145414352417,5.03454446792603,28.4915618896484,56.9022560119629,43.4284324645996,68.1800918579102,13.7113132476807,17.528356552124,40.9733657836914,38.9427719116211,21.1108512878418,32.9812431335449,20.4190883636475,19.8206062316895,53.3694267272949,31.2986373901367,70.1185684204102,12.857600212097198,22.2562274932861,44.349094390869105,9.13463115692139,19.5393047332764,19.925582885742198
190,8.97133333333333,15.270999999999999,5.7593333333333305,38.634,57.762666666666696,49.195666666666696,70.9333333333333,16.3316666666667,18.9746666666667,31.3853333333333,46.0896666666667,22.314,38.478666666666705,23.389,20.3236666666667,60.526,34.716,53.518,13.874666666666698,20.412,46.028,9.015,21.939333333333302,16.3953333333333,10.804350852966301,17.4724807739258,5.19329023361206,32.134593963623,57.8605422973633,44.723514556884794,68.3438034057617,13.9551458358765,17.7531661987305,43.947967529296896,39.103630065918004,21.387830734252898,33.6823539733887,20.6711921691895,20.0573558807373,54.0294876098633,32.5793113708496,70.2643585205078,13.090947151184098,23.2051429748535,47.3444976806641,9.44516468048096,19.4583721160889,21.277500152587898
191,10.238666666666699,16.7033333333333,5.70166666666667,39.231666666666705,58.6466666666667,49.0016666666667,70.3966666666667,16.1196666666667,20.5736666666667,32.8693333333333,43.926,22.042666666666697,35.804666666666705,25.2443333333333,22.263666666666698,61.5236666666667,40.645,52.044,12.395333333333301,21.6103333333333,43.1503333333333,9.296,21.399333333333303,17.6623333333333,11.2411594390869,17.7362880706787,4.98357343673706,34.2807960510254,57.511379241943395,45.2415962219238,68.5139617919922,13.512336730957001,16.6095695495605,46.6003341674805,37.6663017272949,20.9435939788818,33.3331832885742,20.4387474060059,19.7660217285156,53.8006172180176,34.1639366149902,72.7951889038086,12.7449703216553,22.5953521728516,51.3033981323242,9.63513278961182,18.546442031860398,22.136547088623
192,9.96766666666667,17.576,3.6083333333333303,39.2183333333333,56.131,45.328333333333305,71.541,15.2476666666667,15.801333333333302,32.819333333333304,44.1773333333333,23.304666666666698,34.9543333333333,22.4096666666667,20.736333333333302,56.5916666666667,35.4366666666667,58.5276666666667,9.26266666666667,21.2003333333333,55.5933333333333,10.535,20.7216666666667,16.351,11.464882850647,18.188766479492198,4.40180969238281,33.046115875244105,54.756076812744105,44.8431587219238,68.7359085083008,13.349726676940902,15.3101291656494,44.717708587646506,37.5350952148438,20.139568328857397,32.834568023681605,19.646577835083,19.629590988159197,52.3846588134766,34.136157989502,72.05384826660159,12.4266624450684,22.1587963104248,53.1772346496582,9.7500114440918,17.4594211578369,22.1521015167236
193,11.673666666666698,24.7153333333333,3.90833333333333,38.493,60.586000000000006,48.5056666666667,74.5673333333333,16.897000000000002,16.7186666666667,33.2336666666667,50.994,21.300333333333302,35.1043333333333,19.826,21.974333333333302,53.3376666666667,34.815,58.3776666666667,13.802333333333301,20.108333333333302,43.9103333333333,10.141,22.9746666666667,16.1046666666667,11.9138097763062,20.6758918762207,5.10246419906616,31.445999145507802,54.706016540527294,47.5119705200195,72.6109924316406,13.6863117218018,16.1507778167725,43.021614074707,39.3706665039062,20.560016632080103,33.2241363525391,19.346284866333,20.2381687164307,52.4048042297363,33.793079376220696,74.9873580932617,12.7629928588867,22.709783554077102,52.9896850585938,10.136269569397,18.302927017211896,22.2456378936768
194,11.043666666666699,24.6303333333333,5.441,30.9866666666667,58.229,54.358999999999995,82.2003333333333,16.111,15.614,31.903666666666698,49.3186666666667,18.626333333333303,34.4376666666667,26.6696666666667,20.974,53.5296666666667,31.962,54.458999999999996,12.995333333333301,20.479,41.648,9.550333333333331,23.9943333333333,15.697666666666699,11.5485486984253,22.6024742126465,5.332457542419429,28.478048324585,55.30720520019529,48.3911209106445,75.4973602294922,13.473253250122099,15.5907373428345,40.453041076660206,40.1874504089355,20.393856048584002,32.728084564209,19.1033630371094,20.147769927978498,52.4698295593262,30.8960075378418,75.6384201049805,12.422631263732901,22.6017417907715,48.460994720459006,10.1784420013428,18.7821426391602,21.708265304565398
195,9.978,23.059333333333303,2.02666666666667,32.849000000000004,52.4036666666667,51.4016666666667,86.706,14.806,13.268666666666698,31.494,46.9583333333333,16.687666666666697,34.4846666666667,25.5786666666667,20.2123333333333,56.4573333333333,31.810666666666698,62.7483333333333,11.219666666666699,21.0906666666667,45.055666666666696,9.41733333333333,21.386999999999997,15.515333333333302,11.0318965911865,22.516353607177702,4.308972835540771,28.2909755706787,55.70683288574221,49.1170463562012,76.1190490722656,13.3200511932373,14.5682153701782,38.268627166748,41.4586219787598,19.8056755065918,32.9035034179688,18.7506141662598,19.9835109710693,53.0541381835938,29.401321411132802,72.8965530395508,11.8533296585083,22.178316116332997,48.54423522949221,10.1934604644775,18.3028526306152,21.101282119751
196,9.86566666666667,20.477999999999998,3.2573333333333303,38.9556666666667,51.9646666666667,51.99100000000001,82.346,14.561333333333302,13.450999999999999,30.9836666666667,43.8793333333333,17.874000000000002,38.6346666666667,22.0446666666667,20.75,56.3586666666667,33.539,61.1886666666667,10.961333333333302,21.865666666666698,44.3473333333333,8.70666666666667,21.9916666666667,16.486333333333302,11.0070486068726,22.1344776153564,4.09445714950562,31.986581802368196,56.0097503662109,49.4206771850586,74.998405456543,13.388153076171902,13.690635681152301,38.970939636230504,41.9081878662109,19.1733112335205,33.4368476867676,18.8184757232666,19.8314228057861,52.8825607299805,29.8116779327393,70.811164855957,11.6697664260864,22.4142055511475,46.8898773193359,10.4356260299683,18.2947998046875,21.177869796752898
197,9.112,18.276,2.005,34.624,51.128666666666696,51.6533333333333,79.07266666666669,15.444,13.7683333333333,30.1776666666667,47.61600000000001,18.002,34.7466666666667,20.9623333333333,19.092,56.916000000000004,28.777333333333303,55.6203333333333,8.222999999999999,19.659000000000002,45.508,9.60066666666667,21.318333333333303,15.596333333333302,10.2682323455811,21.864013671875,3.08291220664978,32.856979370117195,55.12251281738279,49.058464050293,72.6615982055664,12.8110618591309,10.875467300415002,37.897300720214794,40.8236198425293,18.302232742309602,33.128391265869105,18.4426288604736,19.4128189086914,51.9850463867188,28.0962104797363,64.8465118408203,10.633446693420401,22.421895980835,40.5458564758301,10.208380699157699,17.9652462005615,20.2143325805664
198,9.442,17.2246666666667,1.65633333333333,36.5466666666667,49.875666666666696,48.937,79.4613333333333,16.845,13.12,30.9733333333333,50.44,19.233,36.6476666666667,24.565,20.1653333333333,55.369666666666696,27.045666666666698,60.9286666666667,7.8,19.932000000000002,44.001000000000005,9.439,22.033333333333303,16.190666666666697,10.5333824157715,21.9566440582275,3.602858543396,34.585006713867195,55.6803131103516,49.079372406005895,74.0557327270508,12.9259347915649,11.3755226135254,39.2800750732422,39.0783042907715,19.3258037567139,33.735080718994105,19.349679946899396,19.7081985473633,53.36860656738279,28.7015590667725,64.19631195068361,10.8296585083008,23.060184478759798,40.660701751709,10.2391881942749,18.686960220336896,20.741384506225604
199,8.00566666666667,19.366,1.4480000000000002,31.019666666666698,77.4116666666667,49.992,84.8116666666667,15.977333333333302,16.2763333333333,30.56,48.4663333333333,17.140333333333302,40.3923333333333,24.6183333333333,20.6253333333333,57.9513333333333,29.969333333333303,52.1893333333333,7.78,22.3,53.051333333333304,9.83733333333333,24.3283333333333,16.473,11.8427839279175,22.3540096282959,4.805773735046389,36.811305999755895,57.0017242431641,50.4577407836914,74.65699768066409,14.2025136947632,14.043956756591802,40.0059852600098,38.8427963256836,21.0549087524414,35.7825050354004,20.8516998291016,21.042705535888697,55.188205718994105,31.989059448242198,67.98972320556639,12.028158187866199,24.3584289550781,48.4972152709961,10.6996641159058,19.822093963623,22.806615829467802
200,8.76633333333333,15.876,4.1080000000000005,35.419000000000004,76.574,53.381,80.8926666666667,15.581,17.4333333333333,32.886333333333305,48.601000000000006,18.9093333333333,41.317,24.9873333333333,19.355999999999998,58.4806666666667,32.2056666666667,54.7806666666667,8.775,22.7413333333333,50.622,11.085666666666699,25.9246666666667,16.511,12.900110244751,22.150630950927702,4.931897163391111,36.307456970214794,57.8357963562012,51.747676849365206,74.9812927246094,14.8635940551758,15.027530670166,40.413177490234396,38.0077323913574,21.812328338623,37.0657920837402,22.221181869506804,21.5766620635986,56.256996154785206,33.6079711914062,69.5904998779297,11.8222332000732,24.736631393432603,53.075466156005895,10.742778778076199,20.0150127410889,23.661207199096697
201,10.491,16.826333333333302,4.81933333333333,34.707,67.2333333333333,56.2693333333333,79.47800000000001,16.451333333333302,18.2173333333333,32.306,52.364,20.725,41.4126666666667,21.2873333333333,21.3273333333333,60.778999999999996,32.1536666666667,53.8633333333333,9.34633333333333,23.085333333333303,48.247666666666696,11.938333333333302,24.617666666666697,16.7936666666667,12.792388916015598,22.970281600952102,5.22359275817871,32.9939193725586,60.4818344116211,52.526271820068395,75.8274841308594,15.2309322357178,15.117821693420401,40.508331298828104,38.3335456848145,22.2762794494629,38.043270111084,23.6034507751465,22.104761123657198,57.0643920898438,33.7352066040039,66.9176406860352,11.979397773742699,25.571233749389602,49.903385162353494,10.430147171020499,20.162223815918,23.3865814208984
202,11.2766666666667,17.1986666666667,5.3389999999999995,26.528666666666698,55.3996666666667,53.7203333333333,78.09100000000001,17.262333333333302,16.442,33.3403333333333,48.136333333333305,20.991,41.3786666666667,25.478666666666697,22.346,61.481,30.3166666666667,63.4706666666667,10.427,22.19,45.2586666666667,11.035333333333302,23.937333333333303,17.8563333333333,12.4873056411743,23.8776340484619,4.451481342315669,27.634168624877898,60.3034477233887,51.7805976867676,73.1664581298828,15.3915796279907,14.1837615966797,40.173770904541,37.327953338623,22.038873672485398,38.1942253112793,23.1515598297119,21.8920917510986,57.040435791015604,32.9936485290527,63.5063247680664,12.2218284606934,26.5076332092285,47.6732597351074,10.3753976821899,19.8901424407959,22.977602005004897
203,12.594666666666699,21.191999999999997,4.311,25.465,63.12,55.6646666666667,78.4166666666667,13.999,12.822000000000001,29.0833333333333,46.308,21.423000000000002,42.691,27.456,25.4793333333333,64.101,32.2953333333333,57.6963333333333,11.232666666666699,24.5253333333333,45.038999999999994,11.713666666666699,23.678,14.944,12.568850517272901,24.914596557617198,4.26279640197754,24.242731094360398,60.5527839660645,51.4227104187012,73.036376953125,16.1735496520996,14.9647035598755,38.697540283203104,39.4675636291504,22.057344436645497,38.7814331054688,22.962305068969698,22.917444229126,57.86967468261721,33.4735298156738,63.1697578430176,12.890166282653801,27.446292877197298,48.8992576599121,10.5815906524658,20.1647891998291,22.8130073547363
204,12.343333333333302,20.951,4.39,27.116999999999997,67.7133333333333,52.3873333333333,77.65,15.291666666666698,15.21,29.527666666666697,46.974,21.51,42.6,25.345,26.939333333333302,61.6383333333333,33.101,55.3276666666667,11.244333333333302,25.9996666666667,46.6426666666667,11.014000000000001,22.059333333333303,12.727333333333302,12.679553985595698,25.6359462738037,3.59660649299622,23.3680438995361,60.9145927429199,51.3100357055664,74.0078506469727,16.5249309539795,15.0691986083984,38.8318634033203,41.19175338745121,21.54958152771,38.3815460205078,22.266019821167003,23.2401332855225,58.105865478515604,32.840442657470696,63.528003692627,12.897963523864698,27.6161327362061,48.856231689453104,10.8413076400757,20.5039005279541,22.6225185394287
205,10.853333333333302,24.7633333333333,6.63633333333333,28.151,56.347,46.925,79.498,14.9923333333333,15.690333333333301,27.498666666666697,48.852,21.1316666666667,41.216666666666704,24.973000000000003,25.721,59.6406666666667,33.071999999999996,50.7233333333333,11.482666666666699,25.2933333333333,43.3423333333333,10.6186666666667,23.1713333333333,12.303666666666699,12.4818334579468,25.49245262146,2.9815032482147203,22.927131652832,59.6169357299805,49.7595024108887,72.22999572753909,16.44167137146,13.694170951843299,38.13035202026371,40.26365280151371,20.2315406799316,36.5627784729004,21.5822868347168,22.4476757049561,56.9980239868164,30.825798034668,61.6560287475586,12.267616271972699,26.946851730346697,47.4545783996582,10.800506591796902,19.8286075592041,22.5131149291992
206,12.074333333333302,25.8833333333333,5.37566666666667,32.0076666666667,54.0696666666667,46.2943333333333,74.95666666666669,13.482999999999999,14.599,26.8053333333333,47.258,20.310666666666698,36.8606666666667,23.485,23.927,56.3363333333333,37.5496666666667,54.153999999999996,10.238999999999999,19.139,42.1666666666667,9.652999999999999,21.638666666666698,13.5343333333333,12.026030540466301,25.173904418945302,3.26954221725464,24.327573776245103,58.018272399902294,48.247615814209006,69.8726119995117,15.426608085632301,12.1814851760864,37.1410636901855,38.4950828552246,19.082660675048803,34.562492370605504,20.7503051757812,21.1397552490234,57.3600654602051,29.929763793945302,60.100559234619105,11.5819444656372,25.8560085296631,45.725555419921896,10.6433544158936,19.015817642211896,22.5945892333984
207,11.361333333333302,23.890333333333302,1.7113333333333303,32.581333333333305,66.6363333333333,48.380333333333304,73.9753333333333,12.413,11.2926666666667,30.6863333333333,46.519,18.1016666666667,36.789666666666704,20.0843333333333,21.666,58.107666666666695,28.474333333333302,61.7603333333333,9.63966666666667,20.616,53.2056666666667,9.63633333333333,19.8786666666667,13.541666666666698,11.767155647277802,25.0765552520752,3.99842762947083,25.9918918609619,58.605442047119105,48.226100921630895,69.357307434082,15.2007637023926,12.227078437805199,37.92197799682621,38.676177978515604,19.2432460784912,34.1427345275879,20.491628646850604,21.271692276001,59.036678314209006,31.7780418395996,62.303127288818395,11.792494773864698,25.3358154296875,46.4723243713379,10.6900472640991,18.6923427581787,23.183691024780302
208,12.198333333333302,23.835,0.7243333333333329,26.114,61.314666666666696,49.044,76.29033333333331,12.938666666666698,10.1386666666667,28.969666666666697,48.7436666666667,18.4593333333333,30.3586666666667,20.0843333333333,21.961,58.0883333333333,29.822,53.013000000000005,4.75866666666667,20.3563333333333,39.5143333333333,11.087,20.05,14.801333333333302,10.450675010681199,23.1096515655518,3.45185136795044,26.440210342407198,56.045993804931605,46.1532859802246,65.4401168823242,14.5053863525391,10.7509250640869,36.6886024475098,34.6912689208984,18.2212066650391,33.2020263671875,19.995990753173803,20.058519363403303,57.3047294616699,30.2458324432373,58.3325004577637,10.426197052002,23.8428802490234,43.000396728515604,10.082950592041,17.0061435699463,21.903015136718803
209,12.397333333333302,22.4656666666667,2.4463333333333304,27.2843333333333,53.4966666666667,45.2913333333333,73.036,13.278666666666698,9.95233333333333,27.8166666666667,44.1406666666667,21.245333333333303,31.2066666666667,22.1363333333333,22.414,58.203,31.9386666666667,51.161,6.975,21.416333333333302,42.466333333333296,9.74666666666667,19.921,11.171666666666699,9.450018882751461,22.8424243927002,3.17357850074768,27.1575984954834,55.1331939697266,45.41496276855471,64.9689865112305,14.3051977157593,10.8977670669556,35.9573097229004,34.260311126709,18.0206680297852,33.0693397521973,19.485858917236303,19.1777496337891,55.289302825927706,30.5402889251709,56.3568115234375,9.42401504516602,22.9555969238281,44.037872314453104,9.72274208068848,16.1925258636475,21.875146865844698
210,8.962666666666669,20.753333333333302,1.8659999999999999,29.734666666666698,64.9976666666667,49.077,69.2323333333333,14.431,10.827333333333302,26.335,51.138000000000005,20.885666666666697,32.197333333333304,20.783,22.5006666666667,58.022,31.723000000000003,50.4913333333333,7.91033333333333,21.719666666666697,39.654,11.533666666666699,24.2506666666667,11.909,9.26028251647949,23.9870986938477,3.92985844612122,29.0097579956055,56.3935661315918,45.80339050292971,66.4713973999023,14.931643486022901,12.117103576660199,35.268772125244105,35.490406036377,18.788143157959002,33.9049873352051,19.4125595092773,19.6798877716064,55.606685638427706,32.724147796630895,57.588558197021506,9.6190881729126,23.346811294555696,45.9041404724121,9.84387969970703,16.1460304260254,22.7179470062256
211,8.061,22.0066666666667,0.18966666666666698,31.432,66.1416666666667,51.7903333333333,68.9143333333333,12.312000000000001,8.85233333333333,26.649333333333303,40.408666666666704,20.8543333333333,35.825666666666706,20.030333333333303,23.4533333333333,60.6573333333333,29.68,55.1033333333333,7.00566666666667,18.795,43.936666666666696,11.076666666666698,22.932,10.399333333333301,8.84877777099609,24.2894973754883,4.243211746215819,29.621026992797898,55.960597991943395,45.272010803222706,64.604377746582,14.696179389953599,12.434059143066401,33.5478706359863,35.67236328125,18.6386642456055,33.5305519104004,18.8651905059814,19.4762954711914,54.8200531005859,33.251228332519496,57.031867980957,9.76495838165283,23.7486305236816,47.0130958557129,9.76081085205078,16.0784549713135,22.472375869751
212,9.56466666666667,23.5023333333333,1.07733333333333,32.8123333333333,61.8213333333333,49.432333333333304,70.541,12.632,8.392999999999999,26.352333333333302,39.109666666666705,22.7583333333333,34.596,20.605,23.099,55.675,30.193333333333303,54.528,7.84,18.0553333333333,44.496333333333304,10.7213333333333,22.513666666666698,14.990666666666698,8.212344169616701,24.1849803924561,4.52289485931396,29.926771163940398,56.5084571838379,45.223628997802706,64.3932037353516,14.334190368652301,12.2798538208008,32.759811401367195,37.1070899963379,18.2981872558594,32.9159736633301,18.4780158996582,19.0135269165039,54.8801765441895,32.822921752929695,57.910823822021506,9.76402854919434,23.8746490478516,47.3446655273438,9.93095016479492,16.3712329864502,21.9031963348389
213,10.4516666666667,22.571333333333303,1.9783333333333302,33.283,51.770333333333305,48.622666666666696,68.0123333333333,14.597000000000001,8.26766666666667,28.2186666666667,47.913999999999994,20.8866666666667,35.5593333333333,20.367333333333303,21.701333333333302,57.148999999999994,33.7546666666667,50.0236666666667,7.651,16.823333333333302,45.8853333333333,10.11,18.817999999999998,11.121666666666698,8.1310338973999,23.1221542358398,4.65971612930298,29.529708862304698,57.3701057434082,44.804771423339794,62.158176422119105,14.155281066894501,11.894921302795401,32.338264465331996,38.369800567627,17.810857772827102,32.7144088745117,18.4167251586914,18.857244491577102,54.5592727661133,31.3399124145508,54.2029876708984,9.67649936676025,23.157306671142603,48.1972541809082,9.77729511260986,16.500545501709002,20.5068092346191
214,10.750333333333302,18.01,0.551666666666667,30.601999999999997,66.2573333333333,47.3456666666667,66.29633333333331,14.056666666666699,8.232000000000001,31.004666666666697,45.145333333333305,22.6733333333333,33.0303333333333,20.7876666666667,22.417666666666697,56.7606666666667,34.8,45.815,7.49933333333333,18.902,57.117,8.586,18.7556666666667,14.3246666666667,8.90206050872803,22.2284450531006,4.716673851013179,29.4681415557861,59.76228332519529,45.9126510620117,61.635250091552706,15.390398979187,12.402714729309098,33.7510452270508,41.277904510498,17.9379940032959,34.084484100341804,18.830030441284197,19.2231197357178,55.723968505859396,30.3703269958496,51.5143852233887,10.456337928772,22.6736888885498,52.346351623535206,9.89329528808594,17.2734336853027,19.7141418457031
215,10.2843333333333,19.665,-0.0593333333333333,30.037,65.952,47.066,65.686,15.399666666666699,6.02166666666667,29.724,40.22033333333329,21.4903333333333,36.7213333333333,23.246666666666698,20.3296666666667,54.0596666666667,32.8403333333333,37.907,7.15433333333333,18.9306666666667,46.374333333333304,7.414,21.0343333333333,12.135333333333302,9.175821304321289,20.5176830291748,3.59256076812744,26.8899326324463,60.1206245422363,45.291015625,59.6774749755859,15.0173625946045,10.340350151062,34.577693939209,39.7617835998535,17.02685546875,32.911891937255895,18.0957851409912,17.818288803100604,55.156379699707,27.6758708953857,47.855995178222706,10.0627021789551,20.830501556396502,50.7834548950195,9.63626956939697,16.535259246826197,17.9477443695068
216,9.12233333333333,20.093,0.213,26.059666666666697,60.8693333333333,47.215,65.763,16.3373333333333,6.51066666666667,29.814333333333302,47.4056666666667,20.1673333333333,39.1906666666667,23.760666666666697,18.420666666666698,53.711000000000006,29.058000000000003,35.188666666666705,8.702,17.252,46.3256666666667,9.73466666666667,21.429666666666698,13.885,10.8612575531006,19.990398406982397,2.5997977256774902,25.630517959594698,64.59719848632811,45.050052642822294,61.9965591430664,16.909517288208,10.0283575057983,35.9708023071289,39.5846519470215,17.378728866577102,32.9895820617676,17.9844341278076,16.885046005249,52.109035491943395,25.3771076202393,45.031177520752,10.9587821960449,18.884700775146502,52.5192642211914,9.78278923034668,15.7608041763306,16.6826305389404
217,10.2653333333333,15.560666666666698,-0.299,25.8906666666667,55.4603333333333,44.1416666666667,60.871333333333304,14.718666666666698,9.63533333333333,28.511999999999997,32.8813333333333,18.6866666666667,40.161333333333296,25.648000000000003,19.6836666666667,55.177,30.0723333333333,34.402,10.174,18.925333333333302,44.943999999999996,11.662666666666698,17.725333333333303,14.314,10.456159591674801,18.581619262695302,1.8765994310379,24.343740463256804,63.664966583252,43.2210273742676,61.456485748290994,16.6162071228027,9.06884384155273,35.60451126098629,38.284984588623,16.913158416748,31.6247386932373,17.822219848632802,15.8474836349487,50.115505218505895,23.5001544952393,42.4305381774902,10.616760253906198,18.0555057525635,48.424007415771506,9.1670503616333,15.0844984054565,16.4587059020996
218,10.5566666666667,13.753,-0.469,25.906999999999996,67.6893333333334,46.5383333333333,63.187,14.044,8.36666666666667,30.8086666666667,31.261,17.123666666666697,37.69,24.993666666666698,20.7113333333333,51.2663333333333,24.6533333333333,33.3216666666667,11.5076666666667,19.156,47.5323333333333,8.36666666666667,18.0113333333333,14.246333333333302,9.84816932678223,17.677288055419897,2.0498807430267303,24.178129196167003,63.382926940918,43.1535453796387,62.547080993652294,16.2588291168213,9.830912590026859,34.0806274414062,40.119327545166,16.6088447570801,30.540138244628896,18.3231792449951,16.4077548980713,50.25932312011721,21.7927227020264,44.5250091552734,11.11878490448,17.747348785400398,47.98066711425779,9.08156776428223,15.317272186279302,16.7845249176025
219,11.709000000000001,14.264000000000001,-0.024,27.1486666666667,64.898,43.7453333333333,64.7656666666667,12.204666666666698,9.558,31.1413333333333,46.5286666666667,18.551,35.2333333333333,24.6376666666667,17.739,53.543666666666695,22.8666666666667,44.883,11.470666666666698,21.871666666666698,44.2933333333333,8.699,18.052,13.876333333333301,9.979475021362301,16.1021366119385,2.4979076385498,24.2054615020752,65.41726684570311,44.2999496459961,66.233024597168,16.1462230682373,11.3313474655151,33.9986228942871,42.6937675476074,16.459466934204098,29.9650821685791,19.7893085479736,16.7535743713379,51.8458976745605,20.1870002746582,51.6233406066895,11.061939239502001,17.053350448608402,51.340690612793,8.66919040679932,15.818564414978,16.7616062164307
220,11.350666666666699,15.2683333333333,0.9690000000000001,26.138,67.2363333333333,44.101666666666695,63.2633333333333,11.1,7.166,31.0156666666667,30.846333333333302,18.118666666666698,35.04,19.015,18.5173333333333,54.7103333333333,20.893333333333302,43.1283333333333,10.546333333333301,21.0843333333333,43.522,9.76533333333333,17.717666666666698,15.880666666666698,10.119116783142099,16.0968971252441,2.4180493354797403,22.233829498291,64.33111572265621,43.811519622802706,65.50726318359379,15.6613988876343,10.8082275390625,32.8026733398438,39.521335601806605,16.2616786956787,30.270793914794897,19.836576461792,15.615316390991199,51.3252754211426,19.3582038879395,43.689788818359396,9.828192710876461,16.9073276519775,47.829833984375,8.29855060577393,15.604505538940401,16.741651535034197
221,10.0236666666667,13.954333333333302,2.125,30.429000000000002,66.623,42.006333333333295,63.9586666666667,11.209333333333301,7.36166666666667,30.2343333333333,34.4586666666667,16.698333333333302,32.6413333333333,24.320999999999998,17.7763333333333,54.709333333333305,20.163,37.082333333333295,9.464,20.0783333333333,44.820666666666696,10.07,16.3953333333333,14.26,10.6389970779419,16.0445175170898,2.51628017425537,22.244338989257802,63.9163093566895,43.165836334228494,66.1854629516602,15.242321968078599,10.0733795166016,33.0029335021973,38.982177734375,15.819469451904302,30.277156829834,20.0789413452148,15.140507698059098,51.572780609130895,19.4158611297607,40.6527671813965,8.72333431243896,16.9612503051758,47.709644317627,8.061755180358888,15.3114891052246,16.3473854064941
222,7.92866666666667,13.9336666666667,2.365,21.778666666666698,66.35300000000001,42.288000000000004,61.0476666666667,10.7126666666667,8.799,27.035999999999998,43.0933333333333,16.9976666666667,30.120333333333303,27.553,17.708,55.2603333333333,19.432000000000002,35.359333333333296,7.64266666666667,20.826999999999998,41.379,8.36166666666667,14.667,14.5823333333333,10.455887794494599,16.0527420043945,2.24041056632996,22.3123760223389,63.097984313964794,42.5805015563965,64.11330413818361,14.251916885376,9.04959583282471,33.3052558898926,36.7712287902832,15.0591468811035,29.2127704620361,20.0126686096191,13.988269805908198,50.7092895507812,19.5145874023438,39.0950775146484,7.91587257385254,17.3178730010986,46.2200126647949,7.752935886383059,14.805248260497999,16.4727382659912
223,10.485333333333301,18.689,3.24066666666667,22.504666666666697,67.857,44.6566666666667,60.0623333333333,10.372,9.375333333333339,29.875,41.8033333333333,16.2703333333333,30.093000000000004,28.838,17.7443333333333,55.3676666666667,20.1073333333333,37.634,7.45766666666667,18.859666666666698,41.415333333333294,6.823333333333331,16.256,14.155666666666699,10.4142656326294,17.637643814086896,3.46145057678223,22.952169418335,62.781810760498,43.278533935546896,61.926326751709006,14.2394704818726,10.628426551818801,32.5024604797363,35.858924865722706,15.601616859436,29.541038513183604,21.379220962524396,14.020076751709,51.4054946899414,21.8770542144775,40.9942855834961,9.04412269592285,19.585157394409197,46.9598388671875,8.01934432983398,15.515393257141099,17.5225143432617
224,12.816666666666698,19.0766666666667,3.49966666666667,23.511999999999997,67.7913333333333,44.604,58.8986666666667,11.062000000000001,11.067666666666698,27.436,40.762,16.552,30.254666666666697,30.2366666666667,16.0663333333333,55.0213333333333,22.552,36.55,9.147,21.326,43.0133333333333,6.59666666666667,17.146333333333303,15.915999999999999,10.52991771698,18.125808715820302,4.75846910476685,23.2427444458008,63.2488021850586,43.9474029541016,59.65885925292971,14.1550912857056,10.947896957397498,34.162590026855504,34.322845458984396,15.5255661010742,29.3366680145264,23.1567764282227,13.873581886291499,51.826011657714794,22.5889053344727,44.0174026489258,9.304136276245119,20.5341835021973,47.5048942565918,8.06828784942627,15.324650764465302,18.1538677215576
225,11.912,17.7443333333333,5.069,29.1596666666667,68.6043333333333,42.2026666666667,56.2826666666667,12.668666666666699,13.1943333333333,28.190333333333303,42.1116666666667,18.038,32.696999999999996,24.223000000000003,17.3326666666667,57.661,23.5796666666667,35.8833333333333,8.61833333333333,21.67,41.72166666666671,9.12333333333334,18.465,13.276,10.271859169006301,17.9605541229248,5.637072086334231,24.8402252197266,61.954063415527294,43.6670722961426,57.04154968261721,13.9666261672974,11.4388961791992,35.3816070556641,32.9459419250488,15.6927480697632,30.502382278442397,24.741392135620103,14.193524360656701,52.2618064880371,23.2914600372314,48.59675598144529,9.63390350341797,21.346361160278303,47.9394111633301,8.303188323974611,14.736288070678699,17.915719985961896
226,10.573,16.0826666666667,7.09566666666667,31.024666666666697,67.2996666666667,38.686333333333295,50.801333333333304,12.727666666666698,12.484666666666698,27.3376666666667,38.9676666666667,20.036333333333303,33.7336666666667,25.729,18.6063333333333,55.582,26.5163333333333,37.796,11.186333333333302,20.6223333333333,44.625666666666696,11.437333333333301,18.1073333333333,13.063666666666698,9.6619873046875,17.0848827362061,6.198955535888669,25.9990730285645,62.3104362487793,43.007961273193395,56.0270309448242,14.102577209472699,11.2496852874756,36.1714859008789,32.7509613037109,16.1278514862061,31.5890922546387,25.2926235198975,14.1538896560669,52.4403305053711,22.79221534729,50.4866065979004,9.73347282409668,21.194406509399396,48.785606384277294,8.171740531921388,14.5079898834229,16.7968578338623
227,10.6343333333333,16.334,7.70433333333333,32.9523333333333,65.6273333333333,39.542,49.889333333333305,11.708,12.217666666666698,25.971333333333302,40.685,20.390333333333302,38.104,24.112666666666698,18.5876666666667,55.7666666666667,22.500999999999998,40.526666666666706,12.302999999999999,19.869,47.1353333333333,10.1933333333333,17.2366666666667,14.041666666666698,9.41201496124268,15.875727653503402,6.3767991065979,26.9969120025635,63.327518463134794,42.6768379211426,54.8397064208984,14.298797607421902,11.145115852356,36.3998260498047,34.9049606323242,16.3533802032471,31.8254909515381,25.194938659668,14.727100372314501,52.624813079834006,21.441608428955103,53.554237365722706,9.92832946777344,19.9284572601318,49.5047378540039,8.02413368225098,14.339174270629899,16.1275901794434
228,10.9893333333333,16.651,7.664,34.121333333333304,64.95366666666669,41.874666666666705,48.9463333333333,11.395666666666699,12.6806666666667,26.183000000000003,36.257,20.903000000000002,37.0533333333333,30.035999999999998,20.04,56.3673333333333,26.342,41.3396666666667,13.442333333333302,20.4473333333333,46.336000000000006,7.36933333333333,19.287,14.110999999999999,9.68057250976562,15.7837266921997,6.15285205841064,27.7334098815918,63.340084075927706,42.09816360473629,53.4024429321289,14.5713338851929,12.1050338745117,36.2586631774902,36.4404716491699,16.9578227996826,32.230621337890604,24.466176986694304,15.6429529190063,52.3405570983887,20.9042568206787,57.925010681152294,10.0057640075684,19.6798248291016,53.9135322570801,8.22911548614502,13.884295463562,16.7222194671631
229,10.3756666666667,15.018666666666698,8.37666666666667,26.586666666666698,65.484,41.917333333333296,49.677666666666696,12.579333333333302,13.138666666666698,26.0463333333333,38.843,21.303666666666697,37.5416666666667,21.061999999999998,20.004,56.4953333333333,21.911333333333303,51.7126666666667,11.415999999999999,19.739333333333303,49.6616666666667,6.852,17.1273333333333,16.044333333333302,10.3057909011841,15.7416019439697,4.97438859939575,28.8077583312988,64.40634918212889,41.1720428466797,53.8775215148926,14.383243560791,11.860492706298801,34.5763969421387,35.350502014160206,16.8279857635498,31.4190158843994,23.058912277221697,15.2112350463867,50.4527397155762,19.914760589599602,60.023990631103494,9.85966777801514,18.7812938690186,56.579460144043,8.04776859283447,13.1439819335938,17.3291435241699
230,10.746333333333302,15.440999999999999,5.439,25.882333333333303,68.0866666666667,42.619,55.361000000000004,13.326333333333302,12.329666666666698,24.539333333333303,39.103,19.278666666666698,38.407,23.722333333333303,19.5436666666667,50.178000000000004,25.625999999999998,52.711999999999996,9.98866666666667,19.536333333333303,57.8023333333333,7.40233333333333,17.5176666666667,17.5543333333333,10.564210891723599,16.3480072021484,4.2330117225647,30.187677383422898,65.89047241210939,41.311683654785206,54.6697120666504,14.5469884872437,13.097999572753901,34.679779052734396,35.134719848632805,17.5536003112793,31.220832824707,22.4501056671143,15.7474279403687,49.365692138671896,21.1110801696777,64.22634887695311,10.579044342041,18.5871486663818,59.08442687988279,8.344189643859862,13.2540121078491,18.304557800293
231,10.981,16.112666666666698,5.99166666666667,30.846999999999998,65.8646666666667,40.863,52.229,12.837333333333302,13.159666666666698,26.729,38.560666666666705,18.6546666666667,39.87,25.99,18.505,52.9256666666667,27.617666666666697,52.629,9.277999999999999,22.493666666666698,56.3286666666667,8.43833333333333,15.633666666666699,15.622333333333302,10.6083612442017,16.6406097412109,4.20924758911133,30.266572952270497,67.24380493164061,41.6930046081543,53.298912048339794,15.0519485473633,13.960055351257301,35.027946472168004,35.233268737793004,17.804744720459002,31.7525234222412,22.2506980895996,15.9999303817749,49.8362007141113,22.3465270996094,66.1895294189453,11.2527599334717,18.8851070404053,56.5903854370117,8.68745803833008,13.583613395690902,18.7275772094727
232,9.904,14.716666666666699,6.906000000000001,30.638,64.984,41.588333333333296,48.1386666666667,11.709333333333301,11.923,23.6746666666667,42.382,17.242333333333303,37.235,25.1406666666667,18.4416666666667,54.441333333333304,25.7906666666667,56.272,9.989333333333331,22.413,54.905,7.15366666666667,17.701333333333302,15.360333333333301,11.0200910568237,17.1266803741455,4.62323045730591,29.267261505127,65.26025390625,41.9156646728516,49.438961029052706,15.0059204101562,14.560306549072301,33.9406051635742,34.1505928039551,18.0548343658447,32.2586517333984,21.7162818908691,17.0639476776123,51.0546646118164,23.6880035400391,64.41757965087889,11.762428283691401,19.1341552734375,52.2813873291016,8.83836936950684,14.1907625198364,18.7484092712402
233,10.3296666666667,15.295666666666698,8.14066666666667,28.3043333333333,65.9883333333333,42.920666666666705,47.3986666666667,12.901333333333302,14.128666666666698,24.524,39.9903333333333,17.713666666666697,37.58,22.536333333333303,20.3373333333333,54.1083333333333,27.542666666666697,57.4706666666667,11.135,20.682,44.73,7.52966666666667,20.598000000000003,14.856333333333302,11.2733249664307,17.7559223175049,5.42072534561157,28.606866836547898,64.0061187744141,42.41237258911129,45.784358978271506,15.3814287185669,15.7161130905151,33.377613067627,34.611927032470696,18.6224040985107,33.0112915039062,21.74684715271,18.0878982543945,51.756595611572294,24.816062927246104,63.1423530578613,12.3684730529785,19.313888549804698,49.7598457336426,8.9567289352417,15.172462463378901,18.3202533721924
234,10.3036666666667,16.2783333333333,8.11866666666667,24.550333333333302,64.1706666666667,41.988333333333294,48.411,13.819666666666699,15.548333333333302,24.9856666666667,40.972333333333296,15.666666666666698,34.2153333333333,21.946666666666697,21.044333333333302,55.4373333333333,23.416,50.993333333333304,10.533666666666699,20.445,38.423,7.75566666666667,19.0726666666667,15.505,11.2427730560303,17.684944152832,5.51871109008789,26.682174682617198,62.163368225097706,41.8830070495605,43.42121887207029,15.0014381408691,15.174419403076199,34.1277503967285,32.9076805114746,18.538015365600604,32.846435546875,21.419879913330103,17.1073341369629,50.7369194030762,24.5337829589844,56.449462890625,12.001599311828599,18.7089214324951,45.2693061828613,8.67849731445312,15.4594039916992,17.4799385070801
235,10.0423333333333,17.6153333333333,8.81766666666667,21.820999999999998,67.6546666666667,39.223,46.8993333333333,13.908333333333301,13.135333333333302,25.098000000000003,39.71733333333329,17.8023333333333,31.652333333333303,29.388,22.26,55.371,26.125,40.478,10.1723333333333,22.046999999999997,39.3463333333333,8.128,15.772,14.6486666666667,11.5503034591675,18.289136886596697,5.91173315048218,25.638011932373,60.9194221496582,43.1613845825195,42.9733009338379,14.729679107666,15.759009361267099,35.488311767578104,31.2598876953125,19.0518684387207,33.546142578125,20.9333248138428,17.019851684570302,50.458278656005895,25.8607349395752,50.922489166259794,12.207425117492699,18.8696403503418,44.1344528198242,8.583286285400389,16.0214042663574,17.1751861572266
236,10.2796666666667,18.203,6.827999999999999,28.225,66.27533333333331,38.482,46.1873333333333,13.934333333333301,15.556,25.024666666666697,41.248999999999995,18.226,33.106,25.4263333333333,22.112666666666698,53.4576666666667,26.530666666666697,38.834666666666706,12.519666666666698,22.233,36.2463333333333,6.962000000000001,13.487666666666698,13.686333333333302,11.521247863769501,18.811344146728498,6.20831632614136,24.8370761871338,59.7437324523926,44.7684516906738,42.8227996826172,14.420391082763699,16.5236511230469,35.8733558654785,30.950241088867198,19.155647277832,33.967639923095696,20.5118846893311,17.0536518096924,50.3221664428711,27.1513996124268,46.944271087646506,12.2150793075562,19.2927646636963,43.0029792785645,8.584033012390138,16.069019317627,16.7693843841553
237,10.2296666666667,18.396,6.684666666666669,20.5663333333333,64.801,40.076,45.0636666666667,12.839666666666698,16.6443333333333,24.835,41.6286666666667,19.5696666666667,34.26,18.4673333333333,22.2366666666667,53.744,25.545,40.265666666666704,11.769,21.715,37.1413333333333,8.09533333333333,15.415,15.359000000000002,11.208143234252901,18.600778579711896,6.32737827301025,23.2514572143555,57.4966011047363,45.915283203125,42.070095062255895,14.293890953064,17.230596542358402,36.126091003418004,31.042106628418,19.0266799926758,33.6445922851562,20.1068801879883,17.638637542724602,50.9851684570312,28.244703292846697,43.591365814209006,12.2610206604004,19.581594467163104,39.673057556152294,8.49745845794678,15.6210031509399,16.2612476348877
238,9.82066666666667,20.3546666666667,6.8656666666666695,20.491999999999997,62.148999999999994,46.048,46.47,14.057,17.192333333333302,23.553333333333303,35.945,18.562,33.3246666666667,26.15,19.44,52.7143333333333,28.4216666666667,36.5113333333333,11.064666666666698,21.368666666666698,34.199,7.12133333333333,14.176666666666698,14.332666666666698,11.084580421447802,18.908239364624,6.08530759811401,21.5139999389648,56.8767280578613,46.9201507568359,41.402252197265604,14.570744514465302,17.701856613159197,35.1027030944824,30.8119106292725,19.0004768371582,33.4528388977051,20.2335109710693,18.04248046875,50.9091606140137,29.5411396026611,43.3018684387207,12.4296960830688,20.1669998168945,37.0748634338379,8.52908992767334,15.172340393066401,16.0576133728027
239,9.53033333333333,22.0163333333333,7.97,25.007666666666697,63.007,49.016999999999996,46.1443333333333,12.974333333333302,20.600333333333303,26.099333333333302,40.734666666666705,20.77,27.737666666666698,25.96,20.284000000000002,52.1446666666667,33.6623333333333,40.706666666666706,13.286,24.6436666666667,34.2036666666667,7.0786666666666695,13.969666666666699,13.982333333333301,11.5067472457886,20.4935188293457,6.40909576416016,21.6545467376709,59.1021881103516,49.3055648803711,42.6199150085449,15.169690132141099,19.553298950195302,34.336940765380895,33.0265617370605,19.9517917633057,34.898773193359396,21.1984939575195,19.5423698425293,52.55265808105471,32.57373046875,45.5503807067871,13.4972991943359,21.7338924407959,39.6792869567871,8.80710315704346,15.7191171646118,16.5226039886475
240,9.91366666666667,23.0453333333333,7.5623333333333305,20.1256666666667,62.4003333333333,42.6176666666667,44.5563333333333,14.313333333333302,22.138,27.551666666666698,39.8116666666667,19.028,28.1426666666667,26.361,22.474,54.962333333333305,36.685,47.1293333333333,13.144666666666698,25.4136666666667,42.723333333333294,7.379,15.528333333333302,14.404666666666698,11.485576629638699,22.248531341552702,6.89000797271729,22.7889080047607,59.141719818115206,50.180416107177706,43.6538619995117,15.8749122619629,21.338794708252,33.435192108154304,33.40478515625,21.2475681304932,35.9378776550293,21.6723651885986,20.5409755706787,53.6147117614746,35.2633094787598,44.138824462890604,14.2951564788818,23.7027606964111,39.11586380004879,9.07253837585449,16.574607849121097,16.641769409179698
241,9.36466666666667,20.713666666666697,6.631,21.233333333333302,61.0903333333333,43.97,42.6146666666667,13.397666666666698,24.46,22.571333333333303,35.0746666666667,18.3666666666667,32.5103333333333,25.406,21.3943333333333,55.7143333333333,36.092,47.881,11.634666666666698,24.3636666666667,48.7676666666667,8.95533333333333,15.600999999999999,14.02,11.268199920654302,22.550836563110398,7.22886848449707,22.792612075805696,56.703765869140604,48.6930732727051,42.0421180725098,16.0980529785156,22.334918975830103,33.0417861938477,33.0636367797852,21.8118915557861,36.1559906005859,21.2726459503174,20.4524517059326,53.393985748290994,35.8270492553711,40.973358154296896,15.061131477356,24.781068801879897,36.896701812744105,9.21725273132324,17.3030662536621,16.8618144989014
242,11.3696666666667,20.0386666666667,8.69366666666667,28.538,59.072333333333304,42.045333333333296,42.157,12.066666666666698,22.6836666666667,20.6396666666667,40.4963333333333,19.711,35.561,25.705666666666698,23.5493333333333,56.3913333333333,34.7796666666667,45.1566666666667,10.888333333333302,26.0783333333333,51.673,8.77233333333333,16.17,14.519666666666698,11.8967638015747,23.638364791870103,8.10741138458252,23.5461444854736,54.936676025390604,47.8342704772949,40.426582336425795,15.922889709472699,23.8045215606689,32.2923736572266,34.7088851928711,23.772701263427702,37.7858009338379,21.466926574707,21.5300693511963,53.4322319030762,36.4255981445312,41.175079345703104,16.1702270507812,25.9817066192627,40.16062545776371,9.36339950561523,18.8780841827393,17.1825046539307
243,10.839,21.8513333333333,9.04866666666667,23.9566666666667,60.0936666666667,47.768,41.321000000000005,12.189,23.038333333333302,21.9063333333333,40.731666666666705,19.428666666666697,39.297,26.1013333333333,31.3666666666667,58.1276666666667,32.004,47.758333333333304,11.357666666666699,28.216333333333303,49.5413333333333,10.450333333333301,19.7843333333333,13.922,12.8067531585693,25.1023330688477,8.97262287139893,24.8986282348633,53.612003326415994,47.5739555358887,40.6789131164551,15.558875083923303,24.8726825714111,37.077335357666,33.2167358398438,26.1488914489746,39.854808807373,22.0850143432617,22.8386631011963,53.2712821960449,37.981803894043004,42.567253112793004,16.913213729858402,27.076271057128896,42.239772796630895,9.52562141418457,20.5723896026611,17.2636699676514
244,10.852333333333302,25.6606666666667,10.0183333333333,26.1513333333333,56.2186666666667,46.243333333333304,41.255,15.203333333333301,22.015,23.7266666666667,36.7666666666667,21.975,40.393666666666704,27.756,30.2843333333333,59.258333333333304,33.455,42.639666666666706,12.5076666666667,27.680999999999997,50.928000000000004,9.91333333333333,20.7463333333333,14.509333333333302,13.9503507614136,26.0403347015381,9.21657180786133,24.943876266479503,53.8184089660645,46.809722900390604,40.3745994567871,15.9521331787109,24.210950851440398,39.294319152831996,32.255081176757805,27.549486160278303,40.624351501464794,22.150293350219698,23.728557586669897,54.029232025146506,38.976348876953104,41.6838150024414,17.0807247161865,27.126806259155302,41.3619155883789,9.67282295227051,20.506046295165998,17.2158794403076
245,12.987666666666698,28.8006666666667,10.864666666666698,28.0236666666667,50.895333333333305,44.8166666666667,41.896333333333295,16.5096666666667,21.684,22.2306666666667,38.107,22.56,44.5686666666667,29.78,28.7206666666667,59.9273333333333,40.6116666666667,36.9166666666667,12.873666666666699,26.0756666666667,47.773,10.0853333333333,20.114333333333303,15.363,14.229207992553699,27.0418186187744,9.28564453125,25.2679386138916,55.154991149902294,46.113704681396506,41.1328239440918,16.2900829315186,23.4981746673584,42.052921295166,32.356128692627,28.7264575958252,40.982215881347706,21.7375507354736,24.064449310302702,54.29695129394529,40.5940399169922,39.497322082519496,17.551092147827102,27.5730285644531,40.6029815673828,9.85592079162598,20.3895149230957,17.3145027160645
246,12.098666666666698,33.915666666666695,12.446333333333301,24.6163333333333,51.0243333333333,46.573,42.8223333333333,17.620333333333303,23.304000000000002,23.7566666666667,40.516999999999996,25.931666666666697,45.4273333333333,18.355333333333302,27.166,57.96,43.9716666666667,41.630666666666706,16.7783333333333,25.4166666666667,51.835,13.334333333333301,21.0496666666667,13.734666666666698,14.294878959655799,28.3594818115234,9.61441898345947,26.3538513183594,55.7002639770508,46.545413970947294,41.853118896484396,17.095006942749,24.104854583740202,43.3621673583984,34.1717948913574,30.327672958374,42.216278076171896,21.158620834350604,24.893861770629897,54.3485336303711,42.653312683105504,38.3020515441895,19.028728485107397,28.904300689697298,41.0387077331543,10.3156480789185,21.337327957153303,17.6110916137695
247,13.268666666666698,37.396,14.174666666666699,27.456,53.755333333333304,47.046666666666695,44.178999999999995,16.9353333333333,24.487,25.8623333333333,41.4323333333333,30.7413333333333,47.2683333333333,17.326333333333302,31.2246666666667,58.932333333333304,48.6266666666667,42.371666666666705,22.7933333333333,30.1056666666667,59.2793333333333,13.381666666666698,21.274333333333303,12.104000000000001,15.307734489440902,32.0401000976562,10.902130126953098,27.0833740234375,55.7758865356445,48.396755218505895,42.2061538696289,18.2725791931152,27.229677200317397,42.029014587402294,37.373420715331996,33.4524154663086,47.2435646057129,22.1448764801025,28.131357192993196,56.0227279663086,46.922611236572294,40.5507583618164,21.2866058349609,32.238449096679695,43.8453178405762,11.5289134979248,22.7933082580566,18.3720607757568
248,15.607666666666699,36.654,14.673666666666698,25.407333333333302,52.157,46.6523333333333,41.902333333333296,17.774666666666697,25.120333333333303,24.504,41.167333333333296,30.1396666666667,48.6023333333333,20.925333333333302,30.543000000000003,56.1856666666667,47.9476666666667,45.8513333333333,28.7186666666667,32.653,61.614,10.6926666666667,21.756999999999998,12.4923333333333,15.9198637008667,33.4541549682617,11.491813659667999,25.7782249450684,55.223018646240206,48.162109375,42.9113311767578,19.141559600830103,27.769098281860398,38.751129150390604,38.2095489501953,33.4380493164062,48.0523452758789,22.3648471832275,28.9598388671875,55.90376281738279,47.765785217285206,42.1965827941895,22.169361114502,32.687088012695305,47.205970764160206,11.9131383895874,22.5013599395752,18.3702716827393
249,17.208,33.044000000000004,15.795,21.5523333333333,50.9803333333333,49.505,41.553000000000004,20.003333333333302,29.744,26.6423333333333,42.583,29.9046666666667,48.3263333333333,19.9996666666667,29.2526666666667,60.3746666666667,48.6263333333333,43.5816666666667,29.612666666666698,33.802,60.5453333333333,12.528666666666698,22.736,15.089666666666698,16.482048034668,34.075550079345696,11.695920944213901,23.618192672729503,55.509895324707,47.6709785461426,41.9758758544922,19.816576004028303,28.4879722595215,36.7164535522461,39.2119178771973,33.286102294921896,48.644691467285206,22.319416046142603,29.882024765014602,57.9013252258301,48.375553131103494,47.734066009521506,23.850460052490202,32.0947761535645,51.9318962097168,12.1487264633179,22.0251865386963,18.8385181427002
250,18.707,30.254666666666697,13.110333333333301,17.191,52.9076666666667,53.7706666666667,40.619333333333294,20.042666666666697,28.829333333333302,21.9653333333333,42.165,27.109,48.2263333333333,18.834,28.2433333333333,62.0836666666667,48.3356666666667,45.6323333333333,27.508000000000003,32.3596666666667,60.493,11.169666666666698,23.2366666666667,17.101,16.7424716949463,33.6933975219727,11.1485090255737,21.3734149932861,54.804615020752,46.8725662231445,40.0520629882812,19.9575252532959,27.4128074645996,36.213081359863295,38.7746925354004,32.146881103515604,46.977390289306605,21.856685638427702,29.004358291626,57.0957832336426,47.3095817565918,47.890251159668,24.0740242004395,30.5741806030273,53.0990715026855,11.7682685852051,21.358304977417,18.4728755950928
251,18.106666666666698,31.31,10.616,19.1956666666667,53.17100000000001,54.713,41.2493333333333,20.715999999999998,26.853333333333303,25.397,39.8913333333333,29.1913333333333,44.1366666666667,19.289,28.2,62.272,48.228,44.5973333333333,25.908333333333303,35.2303333333333,60.3553333333333,11.118666666666698,21.8743333333333,14.513666666666698,16.6635570526123,33.5395088195801,11.0683240890503,19.9713096618652,54.034839630127,47.0020027160645,38.635673522949205,20.520648956298803,27.133069992065398,36.991523742675795,38.5640754699707,31.4196395874023,46.139041900634794,21.5720367431641,28.360179901123,56.3432693481445,46.896759033203104,49.604888916015604,24.300392150878896,30.439428329467802,53.470375061035206,11.680325508117699,21.6010684967041,18.9931602478027
252,19.132333333333303,32.9773333333333,10.5166666666667,16.8516666666667,50.965,50.73,39.089,18.836,25.764,24.9486666666667,39.762333333333295,33.0356666666667,41.5316666666667,18.8026666666667,31.3073333333333,60.536,47.803000000000004,47.2273333333333,25.2763333333333,32.7426666666667,60.012666666666696,10.4766666666667,22.713,13.299333333333301,16.6317844390869,32.456916809081996,10.795180320739698,18.589641571044897,52.9286956787109,47.134246826171896,35.9034385681152,20.742383956909197,26.9483489990234,36.281341552734396,40.441398620605504,30.5655708312988,45.392063140869105,20.752513885498,26.8254051208496,56.0500335693359,46.6436614990234,46.4436149597168,23.9310817718506,29.9019241333008,54.626373291015604,11.655599594116199,21.3015422821045,19.1502532958984
253,17.2313333333333,33.7783333333333,10.58,15.6486666666667,51.0476666666667,47.4093333333333,29.111333333333302,18.402,25.8343333333333,24.2386666666667,48.8986666666667,35.2183333333333,41.172,23.64,32.451666666666696,63.7933333333333,48.6593333333333,45.913999999999994,27.449666666666698,31.216333333333303,59.3153333333333,10.774333333333301,21.798000000000002,16.1116666666667,16.6204242706299,32.076423645019496,10.7818050384521,16.6745719909668,53.341312408447294,48.2310562133789,31.7669734954834,21.0170116424561,27.550724029541,35.52943801879879,44.9660491943359,30.672143936157198,46.537467956543,20.5288162231445,27.3024559020996,56.401725769043,47.5127143859863,46.005153656005895,25.051649093627898,30.293592453002898,57.974639892578104,11.846659660339402,21.657669067382802,19.731380462646502
254,16.269000000000002,34.5553333333333,10.3,15.1463333333333,50.298333333333304,45.104,29.041999999999998,17.909000000000002,22.964000000000002,23.1986666666667,49.5136666666667,32.2823333333333,40.1346666666667,24.6146666666667,32.209333333333305,62.2886666666667,47.3506666666667,40.6746666666667,25.8373333333333,30.7693333333333,50.669,10.946,24.013,15.491333333333301,16.6230506896973,30.9929084777832,9.94043064117432,14.8175811767578,52.7945747375488,47.524200439453104,28.1760520935059,20.4993076324463,25.9403991699219,35.3934364318848,45.380054473877,29.085458755493196,45.3426666259766,19.7749652862549,24.245788574218803,55.4842720031738,45.8882369995117,42.14198684692379,23.6645526885986,28.8084564208984,58.6452217102051,11.465050697326697,20.503351211547898,18.8825855255127
255,17.4766666666667,32.372666666666696,9.33566666666667,14.78,49.0523333333333,45.9483333333333,29.943,17.486333333333302,21.568666666666697,24.135,45.0416666666667,30.171,40.1196666666667,25.34,28.933000000000003,59.015,46.8046666666667,33.7776666666667,26.7006666666667,29.695999999999998,49.208999999999996,10.6486666666667,22.678,15.532666666666698,16.5870780944824,29.8085613250732,9.5153923034668,13.950201988220199,51.1855621337891,46.515201568603494,26.213077545166,20.0406703948975,24.6560173034668,34.8027496337891,44.17790222167971,27.7327766418457,44.0656242370605,19.075763702392603,21.810659408569304,54.894832611084006,44.5487213134766,39.2339363098145,22.668115615844698,27.4130039215088,59.054069519043,11.0474863052368,20.0948276519775,18.3360443115234
256,16.3516666666667,29.3883333333333,9.377,14.450666666666699,48.570666666666696,44.1473333333333,28.896333333333303,17.564333333333302,21.7083333333333,25.506,41.09366666666671,30.873333333333303,41.583999999999996,24.1773333333333,27.0373333333333,57.6266666666667,45.452,30.7583333333333,27.039666666666697,28.2206666666667,50.1083333333333,11.214666666666698,20.577666666666698,16.017,16.1960620880127,29.3122406005859,9.45786666870117,13.4761571884155,49.38993835449221,45.9396896362305,25.5283603668213,19.3757476806641,24.0980930328369,33.4043464660645,43.1604995727539,27.010944366455103,43.063899993896506,18.7362442016602,19.6131763458252,54.27812194824221,44.08418273925779,36.542076110839794,21.8270072937012,26.7406158447266,59.155025482177706,10.6604061126709,19.9686374664307,18.123455047607397
257,16.1976666666667,25.4096666666667,9.09733333333333,14.276333333333302,46.178000000000004,44.3003333333333,26.6366666666667,18.0423333333333,23.6916666666667,23.47,39.987666666666705,27.394666666666698,38.927333333333294,20.657333333333302,26.458666666666698,58.332,48.526,30.396,24.6346666666667,28.140333333333302,47.990333333333304,10.227,18.653,15.831666666666699,16.4202079772949,28.267940521240202,9.194658279418949,12.617314338684098,47.2085151672363,44.7454147338867,24.5074348449707,19.0427169799805,23.3468036651611,31.756788253784197,42.006275177002,26.189392089843803,41.4335136413574,18.5991821289062,18.658277511596697,53.2807769775391,42.9566497802734,34.275642395019496,20.546695709228498,25.716979980468803,56.9729537963867,10.261399269104,19.157192230224602,17.784713745117198
258,16.5846666666667,24.097333333333303,9.54633333333333,13.98,46.333,42.302333333333294,26.693666666666697,16.126333333333303,21.6863333333333,24.724333333333302,39.107,26.176666666666698,38.7506666666667,22.4,25.928333333333303,59.441,49.166000000000004,29.554666666666698,26.4613333333333,27.177,48.801333333333304,11.007,18.108333333333302,16.9896666666667,16.2773094177246,28.203016281127898,9.417317390441891,12.672843933105499,46.345184326171896,44.0970878601074,24.616516113281197,18.956590652465803,23.421676635742198,30.840404510498,41.6178741455078,26.268934249877898,41.155818939209,18.8376064300537,20.319185256958,54.1168365478516,42.541355133056605,34.1233711242676,20.546434402465803,26.005071640014602,55.143184661865206,10.3692264556885,18.703275680542,17.7907085418701
259,17.2793333333333,23.3973333333333,9.23,14.073,45.5456666666667,42.596000000000004,26.399666666666697,16.977,22.338333333333303,22.9913333333333,31.483333333333302,26.3546666666667,38.629,20.506999999999998,27.350333333333303,59.9843333333333,44.255333333333304,29.028000000000002,26.601999999999997,29.847666666666697,57.034,12.415666666666699,17.6146666666667,14.427666666666699,15.790863990783699,27.5640163421631,9.49603843688965,13.1840658187866,46.7216644287109,43.357574462890604,24.967086791992198,18.9377117156982,22.7660598754883,30.2572841644287,41.804718017578104,25.7778491973877,40.2188491821289,18.699283599853498,21.0865364074707,54.44450378417971,41.58998489379879,33.307117462158196,20.1911640167236,25.509824752807603,56.1812133789062,10.0288143157959,18.379192352294897,17.7717609405518
260,15.916333333333302,27.5186666666667,12.0876666666667,14.399000000000001,46.0043333333333,41.3253333333333,26.254,17.786666666666697,20.2993333333333,24.1106666666667,32.237333333333304,28.445,37.135999999999996,15.375666666666698,24.9233333333333,58.819333333333304,43.433,27.785,25.318,31.886999999999997,60.4823333333333,9.933333333333339,17.7796666666667,14.305,15.623424530029302,26.5509414672852,10.3147573471069,12.9384603500366,48.0503616333008,42.188381195068395,24.924415588378896,18.7482891082764,22.521795272827102,29.980527877807603,41.835994720459,25.5924911499023,39.9374504089355,19.3128871917725,21.8985385894775,56.72990417480471,41.0789794921875,32.4384384155273,19.8399696350098,25.432886123657198,55.264377593994105,9.74679946899414,18.3368225097656,17.709661483764602
261,15.14,26.248666666666697,10.437000000000001,13.629666666666699,44.1173333333333,36.7273333333333,25.11,16.4736666666667,20.949666666666698,21.809333333333303,34.354666666666695,25.4323333333333,38.035,22.54,26.781,68.0256666666667,40.841666666666704,25.589666666666698,23.820999999999998,34.232,50.8783333333333,8.329,17.182666666666698,14.6143333333333,15.5675983428955,25.3377876281738,11.0548105239868,12.2745580673218,48.9027328491211,40.7841644287109,24.265022277832,18.534925460815398,21.8089809417725,30.0264492034912,41.457801818847706,25.2434787750244,39.589836120605504,19.9112339019775,22.441991806030302,59.0968894958496,39.9781379699707,29.4330272674561,19.130601882934602,25.236597061157198,51.843082427978494,9.47054481506348,17.8850936889648,17.395393371582
262,14.350333333333301,29.276,12.045,14.109333333333302,45.303000000000004,36.564333333333295,25.1396666666667,16.935,21.427,21.474333333333302,33.9143333333333,24.5996666666667,38.0843333333333,27.522,26.6163333333333,67.712,39.911666666666704,25.51,23.7093333333333,30.572,51.865333333333304,8.466000000000001,15.523,16.0423333333333,15.0011596679688,24.463768005371104,11.6786231994629,14.1850681304932,48.5984497070312,40.37803268432621,24.477439880371104,18.468505859375,22.3185596466064,31.9726028442383,38.459201812744105,25.866111755371104,39.8996124267578,20.0666446685791,23.2907447814941,60.9408988952637,39.299163818359396,30.0710887908936,19.330633163452102,25.801002502441396,50.574592590332,9.506232261657711,18.5597076416016,17.7793006896973
263,13.798333333333302,27.2676666666667,11.827,14.131666666666698,45.5456666666667,35.165,24.881999999999998,15.623333333333301,22.185,22.649333333333303,28.7583333333333,25.358,35.482333333333294,19.781,24.780333333333303,65.7003333333333,39.091666666666704,27.496,23.5156666666667,28.131333333333302,50.7823333333333,8.729,14.265999999999998,16.1673333333333,14.1857404708862,23.204158782959,11.2787208557129,15.199923515319801,46.3954277038574,38.6966133117676,25.0489883422852,18.132698059082,21.711782455444304,29.9564514160156,36.1103668212891,25.2133731842041,38.2499237060547,19.4228839874268,23.424633026123,60.2123947143555,37.219696044921896,30.1734409332275,18.6380653381348,24.7130661010742,45.350902557373,9.25491809844971,17.4497756958008,16.9608192443848
264,13.375666666666698,27.5386666666667,12.0373333333333,14.084666666666699,43.044,35.8153333333333,24.077666666666698,15.78,21.001333333333303,21.5553333333333,30.328000000000003,23.5756666666667,35.6686666666667,18.274,22.907333333333302,64.541,35.3206666666667,27.9033333333333,18.498333333333303,25.585666666666697,49.1976666666667,8.76,15.4733333333333,14.737,13.3367366790771,22.740507125854503,9.925543785095211,16.220382690429698,42.383049011230504,37.4284820556641,26.5984191894531,17.3853740692139,21.6032657623291,26.431715011596697,34.855739593505895,23.9575271606445,36.109611511230504,17.9972095489502,22.565221786499,57.4268569946289,35.40964889526371,32.932033538818395,18.9563102722168,23.4486198425293,42.0216064453125,9.02149391174316,16.211528778076197,17.2102222442627
265,12.874,24.19,11.807,13.603,35.1433333333333,35.9036666666667,22.8113333333333,16.535333333333302,23.767,19.4003333333333,25.089666666666698,24.6806666666667,35.9736666666667,21.109,25.2673333333333,62.9113333333333,38.58,26.1016666666667,22.9546666666667,25.3863333333333,51.74,8.857999999999999,15.812000000000001,15.338,12.560900688171401,22.011032104492198,9.62794399261475,16.2783374786377,38.9578399658203,37.159030914306605,27.2816162109375,15.821763992309599,23.158922195434602,25.1623153686523,33.5074653625488,22.9148826599121,34.6024360656738,17.328565597534197,22.571195602417003,56.0183639526367,34.798591613769496,34.1167640686035,23.119384765625,24.2713050842285,41.6353034973145,8.9891939163208,16.1795330047607,19.8411960601807
266,12.511,21.779,10.323,13.591666666666699,35.299,35.4383333333333,23.388666666666698,14.954333333333302,24.3723333333333,20.509,25.553333333333303,25.272666666666698,33.2253333333333,19.0193333333333,26.391,58.8633333333333,38.9963333333333,26.100666666666697,26.241,27.063000000000002,51.2336666666667,8.147,18.9856666666667,19.383,12.3775062561035,20.7095851898193,9.47113513946533,15.6990489959717,36.6436424255371,36.709865570068395,26.947551727294897,15.2272300720215,24.2563362121582,24.147315979003896,32.3222045898438,22.021276473999,33.1939888000488,17.0362720489502,23.093360900878896,55.1962547302246,34.2848320007324,37.653591156005895,26.607791900634798,24.7104568481445,43.33760070800779,8.70776271820068,16.4522399902344,21.9968185424805
267,12.562999999999999,22.855,10.6573333333333,13.479666666666699,32.194,35.4986666666667,22.806333333333303,15.790333333333301,25.0766666666667,19.917,33.696,26.1363333333333,33.362333333333304,17.2493333333333,29.1986666666667,57.0906666666667,37.3803333333333,23.734,26.015,26.537,66.66833333333331,9.31266666666667,19.501333333333303,20.4826666666667,13.0103416442871,20.396030426025398,10.0068826675415,14.6910305023193,35.0108642578125,36.158863067627,27.2307968139648,15.2035427093506,25.66455078125,23.398567199707,30.854188919067397,22.2479248046875,33.4421615600586,16.8718948364258,24.721464157104503,55.189945220947294,34.6483840942383,45.9692459106445,30.38645362854,25.7785453796387,49.2674407958984,8.632045745849611,17.9264011383057,24.3548793792725
268,12.206666666666699,25.02,10.944666666666699,13.609333333333302,34.169000000000004,35.615666666666705,24.5186666666667,14.875666666666698,24.188000000000002,19.768,35.400999999999996,23.2323333333333,34.0936666666667,18.426,28.414333333333303,57.0826666666667,42.3756666666667,22.2856666666667,26.434,31.759,58.3153333333333,7.77366666666667,18.914666666666697,20.7373333333333,13.0424652099609,19.7873134613037,10.4148273468018,14.3890562057495,34.999080657959,35.3298683166504,28.246553421020497,14.9220638275146,25.0583229064941,24.602117538452102,28.7228507995605,21.705154418945302,33.4018173217773,17.264141082763697,24.9834289550781,53.3974189758301,35.1086235046387,49.638999938964794,30.625076293945302,27.1030330657959,51.2322998046875,8.3867130279541,18.7145023345947,24.3027400970459
269,11.232333333333301,21.699,10.2726666666667,12.997333333333302,34.165666666666695,33.8113333333333,23.412,14.509,24.0313333333333,19.370333333333303,32.2623333333333,22.48,34.751,18.524666666666697,27.9656666666667,56.0276666666667,39.403,21.478,26.6246666666667,32.3793333333333,56.8796666666667,7.143,17.986,18.1606666666667,12.694689750671401,19.471975326538104,9.87692928314209,14.7851877212524,34.823699951171896,34.7284545898438,28.6528301239014,14.310672760009801,23.8253517150879,24.277524948120103,27.0427227020264,21.068912506103498,32.939266204834,17.3182239532471,23.511327743530302,51.1287612915039,35.0759887695312,40.648719787597706,28.774776458740202,27.2975368499756,49.0629806518555,8.25131130218506,18.441686630249,22.5451335906982
270,10.808,20.968000000000004,8.32966666666667,13.502,33.255333333333304,31.6746666666667,22.86,13.4016666666667,22.435666666666698,18.225666666666697,27.68,21.3436666666667,33.735666666666695,14.493,26.359666666666698,55.5243333333333,38.1116666666667,21.035333333333302,26.5753333333333,30.787,56.691,7.88033333333333,17.3646666666667,19.3863333333333,12.120018959045401,18.7873363494873,9.24394798278809,14.9027910232544,34.7176933288574,33.8754463195801,27.342712402343803,14.1553592681885,21.907901763916,23.262134552002,26.121694564819304,20.301448822021502,31.7612323760986,16.8575649261475,21.8685684204102,49.40779113769529,33.676750183105504,37.849884033203104,26.515447616577102,26.3876438140869,46.3231430053711,8.13134098052979,17.6561450958252,20.4310703277588
271,10.165,18.982,8.29,13.684333333333301,33.8126666666667,33.942666666666696,22.8223333333333,14.649333333333301,21.024333333333303,18.062,26.437666666666697,20.435666666666698,32.772,16.651,24.329333333333302,55.0286666666667,36.0773333333333,20.0646666666667,25.745333333333303,28.6153333333333,56.91,8.25,16.399,17.768,12.0262393951416,18.4286708831787,8.53146553039551,15.4067983627319,35.1655235290527,33.6398696899414,26.598108291626,14.551592826843299,20.6512756347656,24.2574615478516,26.341163635253896,19.9115104675293,31.2786083221436,16.5755615234375,20.7245197296143,49.238842010498,32.6743545532227,35.8464317321777,25.206970214843803,25.0740070343018,44.9610710144043,8.095615386962889,16.892269134521502,19.3575458526611
272,9.522,16.9963333333333,8.25033333333333,13.866333333333301,34.3703333333333,36.211,22.7843333333333,15.8963333333333,19.6133333333333,17.8983333333333,25.195999999999998,19.528,31.8086666666667,18.809666666666697,22.299,54.5323333333333,34.043,19.094,24.9153333333333,26.444000000000003,57.128666666666696,8.61933333333333,15.432666666666698,16.149333333333303,12.1338491439819,18.0569667816162,8.25430583953857,15.924064636230499,36.4319953918457,33.6422843933105,26.360816955566396,14.665253639221199,19.4630374908447,25.827711105346697,26.2478351593018,19.7212772369385,30.5179958343506,16.133234024047898,19.8087005615234,49.4852638244629,31.5255966186523,32.3236122131348,23.537645339965803,23.283582687377898,43.9577789306641,7.69895505905151,16.1092948913574,18.629705429077102
273,10.056333333333301,16.125999999999998,8.20066666666667,13.236333333333302,32.5886666666667,35.1173333333333,22.108,15.050666666666698,20.943333333333303,20.487,30.3346666666667,20.2003333333333,30.544333333333302,15.758,21.108333333333302,53.9073333333333,30.9196666666667,18.5923333333333,24.91,28.649,53.6056666666667,8.45633333333333,15.116,12.787,12.5052127838135,17.5217418670654,8.28639602661133,16.2909183502197,37.172882080078104,33.117111206054695,25.573772430419897,14.3964109420776,18.8586711883545,26.775802612304698,26.2785148620605,19.5747604370117,29.8968067169189,16.2499217987061,19.7369785308838,49.9431343078613,30.619607925415,29.6942501068115,22.6214580535889,22.405475616455103,41.542266845703104,7.3303971290588406,15.5841474533081,17.5870208740234
274,10.7276666666667,14.828666666666699,9.57333333333333,12.675999999999998,33.1933333333333,34.229,21.908666666666697,14.5023333333333,21.25,17.3133333333333,30.526999999999997,19.518333333333302,26.053333333333303,18.032,24.845,53.593999999999994,29.5706666666667,20.15,26.469666666666697,29.0236666666667,64.15,7.14433333333333,15.370333333333301,12.482333333333301,13.096880912780799,16.2910175323486,8.484767913818361,16.3157596588135,37.458683013916,32.616851806640604,24.939622879028303,14.635788917541499,17.6139087677002,28.5201854705811,27.060865402221697,19.1947422027588,28.9736404418945,16.366418838501,21.2958297729492,50.6877212524414,29.8434867858887,34.7102737426758,23.1287860870361,21.5707950592041,47.4588623046875,7.01106405258179,14.989111900329599,16.4957103729248
275,9.34733333333333,15.330666666666698,9.664,12.247,33.7666666666667,28.746666666666698,22.975,14.819,21.913333333333302,19.259,29.117333333333303,20.126666666666697,24.3953333333333,20.671,28.311,51.94,30.802,19.465999999999998,23.964666666666698,26.754,58.078,7.79733333333333,13.499333333333302,12.697000000000001,13.3264741897583,14.9305105209351,8.18907165527344,16.0660018920898,36.478233337402294,32.036510467529304,23.5338249206543,14.1059045791626,16.8628845214844,27.864210128784197,27.032968521118196,18.6317195892334,27.558340072631804,16.037738800048803,22.7253684997559,50.6931228637695,28.592226028442397,32.8560752868652,23.7379531860352,20.4554672241211,49.1213150024414,6.5245499610900906,14.1449422836304,15.8268938064575
276,9.182,15.862333333333302,9.15133333333333,12.764333333333301,33.9633333333333,29.755,23.3513333333333,15.6173333333333,17.983333333333302,20.244,33.609,20.003333333333302,23.2476666666667,18.064,28.0293333333333,52.037,27.158,18.735,24.103666666666697,23.6453333333333,52.3686666666667,6.932,12.776,10.942333333333302,13.2395114898682,13.965781211853,7.86120319366455,15.5303688049316,35.81801223754879,31.8957920074463,22.3959083557129,13.6515474319458,16.4282722473145,27.630765914917003,28.119747161865202,17.7404403686523,25.853050231933604,15.644224166870101,24.772497177124,50.0405616760254,27.405176162719698,27.0759677886963,23.2921085357666,19.430316925048803,47.6241683959961,6.250939846038821,13.280506134033198,15.464261054992699
277,9.34466666666667,15.261333333333301,8.36766666666667,13.438666666666698,34.9143333333333,30.093000000000004,22.286666666666697,17.710666666666697,16.881,17.2216666666667,39.043,19.538333333333302,21.571333333333303,14.913,29.9203333333333,53.5236666666667,24.572,18.486,23.3073333333333,22.766,51.757,7.28833333333333,11.345,15.736666666666698,13.092801094055199,13.560173988342301,7.5929594039917,15.502158164978,34.908962249755895,32.288299560546896,22.022192001342802,13.526073455810499,17.0118770599365,28.565185546875,30.3072109222412,17.6104011535645,24.4975910186768,15.2002592086792,27.6470947265625,49.3756294250488,26.9443550109863,26.3698387145996,23.962427139282198,19.0936508178711,42.6640510559082,6.257757186889651,13.2592220306396,16.9135894775391
278,10.3403333333333,15.514000000000001,7.688,12.5076666666667,35.732333333333294,28.101,22.190666666666697,18.065666666666697,15.510333333333302,18.459,40.936333333333295,19.37,22.14,15.7683333333333,26.9976666666667,54.2606666666667,26.721333333333302,18.115666666666698,22.7846666666667,19.0953333333333,51.0626666666667,7.53,10.4746666666667,12.197666666666699,12.4617023468018,13.423133850097699,7.35089302062988,15.9616432189941,34.2355613708496,31.2121505737305,21.3164386749268,13.2678442001343,17.2356929779053,29.3086814880371,29.7840900421143,17.169012069702102,23.363832473754897,14.8579587936401,28.1443653106689,48.514030456543,26.6416702270508,25.665067672729503,24.3243083953857,19.3025588989258,40.5248565673828,6.21426010131836,13.503308296203599,17.5236663818359
279,11.641666666666698,15.1036666666667,6.17833333333333,12.362,34.8396666666667,29.085333333333303,22.176,17.897000000000002,14.448,19.7096666666667,38.691,18.57,23.4183333333333,18.743666666666698,26.4336666666667,52.761,25.3786666666667,17.678,22.172333333333302,21.6,51.1646666666667,6.489,10.022,12.943666666666699,11.501318931579599,13.362187385559098,7.009130954742429,16.1062927246094,34.4758453369141,30.8757057189941,21.040725708007802,12.938606262207001,17.0653762817383,31.015474319457997,30.811283111572298,16.7412109375,22.923511505127,14.344983100891099,27.7543048858643,48.537448883056605,26.932550430297898,26.5273246765137,23.8964786529541,19.0549430847168,39.2799110412598,6.42648983001709,13.4423475265503,17.6208267211914
280,11.425666666666698,14.375666666666698,5.36133333333333,12.171333333333301,32.1263333333333,27.959,22.669,16.096,14.0023333333333,18.0186666666667,41.785,19.314,23.775666666666698,18.629666666666697,25.8333333333333,52.586000000000006,24.2076666666667,17.539333333333303,21.364333333333303,18.778666666666698,53.5243333333333,6.0093333333333305,14.321333333333301,10.953,10.850176811218299,12.988537788391099,6.7946896553039595,15.175377845764197,34.0962715148926,31.962448120117198,20.808147430419897,12.5502042770386,16.5865497589111,30.6835594177246,31.1887149810791,15.942300796508801,22.023479461669897,13.5800247192383,26.7669563293457,49.7072639465332,26.3533210754395,27.787155151367198,22.8246726989746,17.836349487304698,40.932830810546896,6.6954655647277805,12.479862213134801,16.8058910369873
281,9.68833333333333,13.477333333333302,5.08166666666667,12.331333333333301,34.142333333333305,26.9583333333333,22.438000000000002,16.3883333333333,15.033666666666699,20.4516666666667,40.6293333333333,17.172333333333302,22.0,18.219,25.3556666666667,52.0156666666667,23.8486666666667,17.175,20.053333333333303,19.277666666666697,54.686666666666696,6.583666666666669,14.689,13.677999999999999,10.5029916763306,12.837705612182601,6.66611194610596,14.3442602157593,34.3038101196289,32.4309959411621,21.3571147918701,12.0759944915771,16.764835357665998,31.6559219360352,29.3563060760498,15.4711751937866,21.5146789550781,13.214204788208,25.696748733520497,50.965969085693395,26.0415115356445,26.556037902832,22.6508865356445,17.0479316711426,45.0578384399414,6.84476184844971,12.008171081542999,16.8117847442627
282,8.72833333333333,13.685,4.32433333333333,12.120666666666699,33.1323333333333,29.5483333333333,22.0423333333333,17.3726666666667,18.3776666666667,16.521,35.652,13.900333333333302,20.6223333333333,17.4446666666667,24.7886666666667,51.8553333333333,22.9443333333333,16.7323333333333,20.3116666666667,19.359666666666698,65.45966666666669,5.792000000000001,12.744000000000002,12.046333333333301,10.0420837402344,12.3652353286743,6.44993162155151,13.182863235473599,34.6021385192871,32.3521041870117,22.8751926422119,11.4109373092651,16.0987968444824,31.9608554840088,27.4723110198975,14.8766508102417,20.6512775421143,12.989514350891099,23.3817138671875,52.756832122802706,25.1806106567383,27.366722106933604,21.5998039245605,15.7649965286255,48.9155960083008,6.78862857818604,11.3533334732056,15.927450180053699
283,8.03766666666667,13.449333333333302,3.861,11.774333333333301,33.095,39.8553333333333,21.584,15.395999999999999,17.143,18.749000000000002,35.333,13.412,20.015333333333302,18.476,21.019000000000002,51.54,21.7976666666667,17.625,19.571666666666697,19.8133333333333,53.177,5.59333333333333,12.615,13.461333333333302,9.91955947875977,11.9600496292114,6.500206470489499,12.183835983276401,34.6346473693848,32.8047103881836,23.460760116577102,10.747703552246099,15.6285066604614,30.631116867065398,25.4620094299316,14.5068511962891,20.0143146514893,13.064179420471199,21.9373664855957,53.2626876831055,24.3161220550537,27.5277919769287,20.552049636840803,15.4063711166382,48.4990463256836,6.618792533874509,11.0973072052002,15.2932024002075
284,8.492,13.088666666666699,3.9103333333333303,12.567,34.404,37.455999999999996,22.491999999999997,15.1676666666667,16.6183333333333,16.4,31.791999999999998,15.028333333333302,20.26,14.646666666666698,19.518,49.698,21.649666666666697,16.8773333333333,14.165999999999999,18.964666666666698,50.858000000000004,5.43966666666667,12.4146666666667,10.0706666666667,9.88756465911865,11.6132707595825,5.86224603652954,12.530515670776401,34.9421234130859,32.202384948730504,22.660371780395497,10.4977807998657,14.805555343627901,29.7324752807617,22.266622543335,14.1183204650879,19.8193607330322,12.907057762146001,20.2207469940186,51.507991790771506,23.2078037261963,25.0873374938965,19.0047817230225,14.440793037414599,42.148044586181605,6.21676254272461,10.8760719299316,14.5411434173584
285,7.86933333333333,13.368666666666698,4.26766666666667,12.277333333333301,32.9056666666667,32.812,21.573333333333302,16.0796666666667,16.413,16.370666666666697,24.5893333333333,13.309000000000001,18.4003333333333,14.367666666666699,14.305,49.2913333333333,21.237666666666698,16.792666666666697,13.335999999999999,15.528666666666698,50.7893333333333,5.80233333333333,11.113333333333301,11.061,9.37486839294434,11.1707143783569,5.463976860046389,13.077895164489698,34.5411758422852,31.010534286499,21.455919265747102,9.46482944488525,14.550616264343299,27.508363723754897,17.939594268798803,13.2658271789551,19.016530990600604,12.492654800415002,17.7736377716064,50.2818183898926,22.264722824096697,24.772470474243196,18.1192035675049,13.257927894592301,35.357917785644496,5.86449861526489,10.230523109436001,13.563446998596199
286,8.19533333333333,12.653333333333302,4.25266666666667,12.093333333333302,33.9213333333333,30.201333333333302,23.076333333333302,14.970333333333302,16.1253333333333,17.1163333333333,24.134333333333302,13.187999999999999,17.705666666666698,15.78,13.085999999999999,50.166000000000004,21.01,16.236,12.353,14.431333333333301,49.849,5.815333333333331,11.134666666666698,10.854666666666699,8.57387065887451,10.8887491226196,5.64529943466187,13.162341117858901,34.5922813415527,30.5047492980957,21.3224849700928,9.1453742980957,14.539790153503402,25.573604583740202,17.597270965576197,12.709387779235803,18.6808815002441,12.6687107086182,16.5850391387939,50.99275207519529,21.924430847168,28.165100097656197,17.304937362670902,12.650341033935499,34.538238525390604,6.022241115570071,9.7711706161499,12.4972457885742
287,8.27,12.229666666666699,5.255,11.696,34.0683333333333,32.136333333333305,23.548666666666698,12.068666666666699,16.322,17.4416666666667,25.56,13.841333333333301,17.910999999999998,14.395333333333301,13.524666666666699,51.0136666666667,22.085,17.3603333333333,13.873,14.035,51.9453333333333,5.996,10.844000000000001,11.148,8.37283515930176,10.8163175582886,5.94894790649414,13.32310962677,35.4411201477051,31.124855041503896,22.0161437988281,9.21924114227295,14.2842569351196,25.6057987213135,17.8107814788818,12.5168352127075,18.2846240997314,12.633340835571301,15.8836917877197,51.76533508300779,21.1009960174561,31.138891220092802,15.945040702819801,11.882459640502901,41.166408538818395,5.98943567276001,9.47602272033691,11.8126907348633
288,9.09166666666667,11.584000000000001,5.23133333333333,11.642000000000001,33.017333333333305,35.106,21.915,11.251,14.311,16.951,25.9333333333333,13.429666666666698,21.831999999999997,12.520999999999999,14.814,50.3066666666667,21.803333333333303,16.665,13.5533333333333,14.248,50.291000000000004,6.14833333333333,10.812000000000001,9.53433333333333,7.84825658798218,11.4520807266235,5.68697023391724,14.648352622985803,35.7111015319824,30.6562843322754,21.4099025726318,9.46479511260986,14.1029605865479,27.079513549804698,17.197244644165,12.907414436340302,19.024349212646502,12.8414154052734,15.3252477645874,52.2850570678711,21.3105506896973,28.343135833740202,14.4737215042114,11.784761428833,38.1487464904785,5.93908357620239,9.13976097106934,11.1801853179932
289,8.23166666666667,11.25,4.30666666666667,12.762666666666698,32.755333333333304,30.285333333333302,21.125,11.245999999999999,12.545333333333302,20.203,25.873333333333303,13.146666666666698,19.522666666666698,11.877666666666698,14.696,49.0786666666667,19.574,16.500999999999998,11.631333333333302,13.912,64.0693333333333,5.255,10.674666666666699,11.174666666666699,8.12649726867676,11.7925090789795,5.22196578979492,14.050557136535598,35.9790077209473,31.2793121337891,22.7406063079834,9.71059608459473,13.7291479110718,25.8016700744629,17.5236949920654,12.9788103103638,19.0425491333008,12.814027786254899,14.8914442062378,51.7113037109375,20.5437316894531,26.218528747558604,13.496500015258801,11.268096923828098,43.088783264160206,5.866082668304441,8.82577228546143,11.1598348617554
290,7.386,12.983666666666698,5.1476666666666695,12.547333333333302,33.814,27.131999999999998,21.686,11.615666666666698,12.016333333333302,17.805999999999997,23.6666666666667,13.513,16.615,16.239333333333303,14.985333333333301,49.684,20.817333333333302,16.6483333333333,12.863666666666699,12.866333333333301,52.16,5.74266666666667,11.197666666666699,11.885333333333302,8.40753173828125,11.64000415802,4.875909328460691,13.809627532959,36.081214904785206,31.1509113311768,22.552692413330103,9.4902286529541,13.0884590148926,25.8222541809082,17.2275505065918,12.7709255218506,18.677171707153303,12.776225090026902,14.5908870697021,51.1672286987305,19.6778964996338,22.2688312530518,13.1887121200562,10.830982208252001,42.7177238464355,5.736013889312741,8.82333564758301,11.2386999130249
291,8.09966666666667,14.233333333333302,4.61,11.669666666666698,32.616,29.492333333333303,21.3116666666667,11.085666666666699,12.657333333333302,17.982,23.496666666666698,12.733666666666698,16.085333333333303,14.645999999999999,14.076666666666698,48.801,20.102333333333302,16.5513333333333,11.671333333333301,14.614666666666698,49.912666666666695,5.72533333333333,11.139333333333301,11.267000000000001,9.07670307159424,11.706585884094201,4.92434501647949,13.6073150634766,36.460807800293004,31.22633934021,22.3721809387207,9.66380500793457,12.639460563659698,24.696510314941396,17.576488494873,12.586422920227099,18.566541671752898,12.814201354980499,14.8182191848755,49.929046630859396,19.4404983520508,18.2547569274902,13.357181549072301,10.916682243347198,42.424858093261705,5.62485313415527,8.75886058807373,11.3321800231934
292,7.143,13.310666666666698,3.41333333333333,11.609666666666698,33.0463333333333,28.526999999999997,21.4673333333333,11.299666666666699,11.435666666666698,17.064,24.276999999999997,13.455333333333302,16.3023333333333,12.935666666666698,13.211666666666698,49.567666666666696,19.891,17.691,11.808333333333302,13.693333333333301,49.2903333333333,5.417999999999999,11.268666666666698,11.257,9.76076507568359,11.6158103942871,4.962734699249269,13.4788103103638,36.3615379333496,31.7086334228516,21.9924755096436,9.86797618865967,12.5187377929688,23.7986240386963,16.428043365478498,12.8959102630615,19.077045440673803,12.647244453430199,14.53502368927,48.1513748168945,19.6156272888184,16.7379016876221,13.6160087585449,10.9114112854004,40.8441200256348,5.39694356918335,9.010805130004881,11.7774505615234
293,7.443,11.3163333333333,4.635,12.136,33.2776666666667,26.6136666666667,20.695,12.316666666666698,12.1196666666667,17.059,21.586,12.000666666666698,16.793,12.988,13.272666666666698,49.375666666666696,20.537,17.062,14.33,12.717,49.8463333333333,5.232,10.732333333333301,11.253666666666698,9.9343318939209,11.2826147079468,5.03967666625977,13.7259178161621,35.98109817504879,32.489875793456996,21.9753437042236,10.0581979751587,12.850963592529302,23.525625228881804,16.2795658111572,13.445288658142099,19.6263751983643,12.4285945892334,14.4140024185181,47.1435661315918,19.5122852325439,15.233678817749,13.4548072814941,10.868691444397,39.3435707092285,5.277618408203121,9.568399429321289,12.7381591796875
294,8.36633333333333,11.551666666666698,4.92833333333333,12.0663333333333,32.038000000000004,31.6483333333333,20.882666666666697,12.003666666666698,13.619000000000002,18.937333333333303,17.5506666666667,12.347333333333301,16.695333333333302,16.2063333333333,13.135333333333302,51.8663333333333,20.0766666666667,16.728666666666697,10.751666666666699,13.004333333333301,50.137,5.89366666666667,10.052666666666699,12.303666666666699,10.327009201049801,10.8979549407959,4.65303421020508,13.7360172271729,36.4770050048828,32.7988433837891,22.046533584594698,9.84617710113525,12.4231491088867,23.313325881957997,17.2066650390625,13.0208654403687,19.134456634521502,12.067889213562,13.930173873901401,46.469886779785206,18.6853809356689,19.9969425201416,12.9983692169189,10.2298002243042,45.24797058105471,5.23333024978638,9.2717752456665,13.340361595153801
295,8.06566666666667,11.541666666666698,4.43633333333333,12.5076666666667,32.836,28.795666666666698,21.195333333333302,11.192,12.412666666666698,16.9886666666667,18.1746666666667,11.818666666666699,16.677,13.484000000000002,13.978333333333302,51.828,20.2246666666667,17.235,10.7043333333333,13.995333333333301,48.55,5.66466666666667,9.75966666666667,11.280333333333301,10.3701648712158,10.657494544982901,4.27504205703735,13.532263755798303,35.93703079223629,32.3539009094238,21.3877563476562,9.76403903961182,12.011436462402301,23.365243911743196,15.6891260147095,12.655723571777301,19.0565223693848,11.5784587860107,13.182056427002001,45.5280876159668,18.233167648315398,20.6306324005127,12.725852966308599,9.46346664428711,44.1971092224121,5.04592514038086,9.222146987915039,13.137064933776902
296,7.66766666666667,10.899000000000001,4.75266666666667,12.048666666666698,34.0306666666667,28.759,21.934666666666697,11.56,10.626666666666699,16.697,18.6346666666667,12.119000000000002,16.4553333333333,12.556,14.490666666666698,50.792,19.758,16.769000000000002,12.187666666666699,14.777000000000001,45.560333333333304,5.12033333333333,9.796,13.112666666666698,10.349602699279801,10.6509685516357,4.29586362838745,13.1517581939697,35.6283569335938,31.8905220031738,21.270334243774396,10.0143461227417,12.1808557510376,23.9167461395264,14.8998346328735,12.427103996276902,18.8971004486084,11.606616973877001,13.1755924224854,46.494083404540994,18.068187713623,20.974328994751,12.730326652526902,9.525693893432619,41.35935592651371,5.0768837928772,9.2163200378418,13.2953233718872
297,7.22333333333333,10.2106666666667,4.08333333333333,13.285,33.861,26.7706666666667,21.353,10.909666666666698,10.1443333333333,18.666,14.237666666666698,11.685333333333302,17.208,11.602333333333302,14.877,50.4013333333333,22.0453333333333,16.782,10.732000000000001,13.119333333333302,42.2206666666667,5.14933333333333,9.871,12.980333333333302,9.935688972473141,10.5503349304199,4.49552345275879,12.2221174240112,34.1244087219238,30.274938583374,21.6689434051514,9.83151912689209,12.2878856658936,23.777786254882802,14.074604988098098,12.054237365722699,18.6989841461182,11.5078725814819,13.050697326660199,47.6641426086426,18.4200325012207,19.5453243255615,12.8407297134399,9.41200542449951,36.8539428710938,5.04496431350708,8.98384094238281,12.878421783447301
298,7.12,10.832,4.12766666666667,12.173,33.4616666666667,26.876666666666697,21.226,10.913,11.025,17.751333333333303,19.9396666666667,11.8483333333333,18.525,15.9763333333333,16.869,50.9046666666667,20.867333333333303,16.557000000000002,10.777000000000001,13.099666666666698,44.598,5.35033333333333,9.66266666666667,16.0133333333333,9.75499057769775,10.2301664352417,4.9436178207397505,11.4542150497437,34.2895317077637,29.8126277923584,24.2044677734375,10.0492515563965,12.4410820007324,25.032756805419897,14.800182342529302,12.202227592468299,19.3113079071045,11.601680755615199,14.4343767166138,50.316226959228494,18.7807025909424,22.478839874267603,13.0852727890015,9.35232162475586,41.0167961120605,5.08146619796753,8.80642509460449,12.891655921936
299,7.49266666666667,10.7296666666667,5.049333333333331,12.479333333333301,34.0606666666667,27.0156666666667,21.7046666666667,11.203333333333301,11.912,19.894666666666698,20.846999999999998,11.831,17.6823333333333,12.167,16.094666666666697,49.7246666666667,18.335,15.857333333333301,11.849333333333302,12.974666666666698,42.608000000000004,5.3286666666666695,9.654,12.812999999999999,9.66433429718018,9.9046106338501,5.14100933074951,11.6987905502319,33.1104888916016,29.038301467895497,24.043724060058604,9.58647155761719,12.3296051025391,25.4517459869385,12.3788280487061,12.174335479736301,19.194673538208,11.4363441467285,14.8343868255615,50.1071624755859,18.6212139129639,19.3000221252441,12.9880046844482,9.57340908050537,42.5790405273438,4.78007745742798,8.76694869995117,12.6814279556274
300,8.56266666666667,10.913333333333302,5.33,12.111333333333302,32.5223333333333,27.236,21.100333333333303,11.368666666666698,10.1306666666667,17.3103333333333,19.9946666666667,11.931,16.5846666666667,11.639333333333301,16.878333333333302,50.2693333333333,19.277,16.123333333333303,13.067333333333302,12.213666666666699,40.8673333333333,5.18966666666667,9.52,14.3003333333333,9.51918315887451,9.58651828765869,5.443904876708981,12.598461151122999,33.1104698181152,28.173959732055696,23.3000812530518,9.527276039123539,11.9534473419189,25.576356887817397,11.9083433151245,11.9587888717651,19.0079650878906,11.531643867492699,14.9327640533447,48.3862152099609,18.1655521392822,19.880184173584002,12.4899320602417,9.69649124145508,42.218391418456996,4.60382652282715,8.73766613006592,12.2755813598633
301,8.70566666666667,10.931666666666699,5.8736666666666695,12.449000000000002,34.4683333333333,29.163,20.663,12.771666666666698,11.214,18.4553333333333,13.77,11.222666666666699,18.0816666666667,12.78,16.9896666666667,47.7073333333333,19.027666666666697,17.0376666666667,12.781333333333302,12.998,41.8713333333333,5.34566666666667,9.805,13.190999999999999,9.64375972747803,9.6433744430542,5.32466840744019,12.6715440750122,32.7416648864746,28.356504440307603,24.301876068115202,9.398186683654789,11.8717975616455,25.623897552490202,12.813853263855,11.9889450073242,19.014938354492198,11.3012523651123,15.316864967346199,47.188167572021506,18.2913036346436,21.379901885986303,12.857815742492699,9.73032760620117,44.518714904785206,4.594525814056401,8.57649803161621,12.550497055053699
302,8.287333333333331,11.152000000000001,6.315,12.261666666666699,32.4626666666667,30.386,21.486333333333302,11.0236666666667,10.860999999999999,18.904,27.029,11.444,16.836666666666698,15.762,17.801,35.771666666666704,20.4553333333333,16.8256666666667,12.117666666666699,12.090333333333302,41.884333333333295,5.15266666666667,9.63533333333333,12.331,9.86535549163818,9.90266132354736,5.063172340393071,12.1344499588013,31.493366241455103,28.486261367797898,26.382360458374,9.70515537261963,11.8245515823364,24.164136886596697,13.3858480453491,12.020181655883801,18.9689502716064,11.475859642028801,15.604217529296902,45.5932121276855,18.476760864257802,19.6548004150391,12.8614091873169,10.212459564209,46.1023292541504,4.4496574401855495,8.46989154815674,12.9757785797119
303,7.48566666666667,10.7553333333333,5.74133333333333,12.252,32.9106666666667,32.0123333333333,21.3883333333333,10.955666666666698,10.6846666666667,16.4843333333333,17.123,11.572333333333301,16.271333333333303,12.485999999999999,18.0313333333333,37.318000000000005,19.027333333333303,15.0343333333333,12.362,15.2606666666667,42.956333333333305,5.38666666666667,9.917666666666669,9.33466666666666,10.1495895385742,9.702375411987301,4.54369163513184,12.203742980957001,30.278997421264602,28.793903350830103,27.1260795593262,10.0958032608032,10.7852458953857,22.3385028839111,13.1377649307251,11.870600700378402,18.8372802734375,11.670880317688,14.625251770019501,42.986759185790994,18.8730239868164,16.675714492797898,11.887986183166499,10.628472328186001,41.9818840026855,4.30658292770386,8.13565063476562,12.2196226119995
304,8.787,10.744333333333302,6.41333333333333,12.475,33.796,30.2996666666667,20.9656666666667,11.084666666666699,11.1166666666667,20.0346666666667,21.6853333333333,11.998666666666699,16.441,8.499,16.4806666666667,37.778,19.207,14.248,13.462333333333302,15.2766666666667,41.96433333333329,5.25366666666667,9.79466666666667,12.394333333333302,10.2249708175659,10.091301918029801,4.84120798110962,13.080074310302699,29.9921035766602,29.994308471679698,28.7300071716309,10.938349723815902,10.9196004867554,21.5103378295898,15.663367271423303,12.0151262283325,19.0671634674072,12.526312828064,14.466789245605499,40.9236488342285,19.9379920959473,17.1454544067383,11.734525680542,11.670048713684098,41.3718490600586,4.59389877319336,8.27086067199707,11.8578996658325
305,8.25,11.055333333333301,6.4479999999999995,13.243333333333302,32.0103333333333,30.0446666666667,20.913333333333302,11.169,10.0583333333333,16.109,14.984666666666698,13.298666666666698,16.2916666666667,11.495666666666699,16.2463333333333,37.543333333333294,19.5293333333333,14.334000000000001,12.505,15.0213333333333,41.5293333333333,5.39633333333333,9.62466666666667,10.3353333333333,10.120622634887699,10.3257436752319,5.17618465423584,13.2003812789917,29.364229202270497,31.2552375793457,28.0863018035889,11.363365173339801,11.1702070236206,20.1157836914062,16.2203216552734,12.247194290161099,18.6265964508057,12.605224609375,14.6786422729492,39.21958541870121,20.231632232665998,13.837654113769501,11.2509155273438,12.377957344055199,34.414455413818395,4.7309455871582005,8.41129970550537,11.489830017089801
306,8.62033333333333,11.118,6.2193333333333305,13.394,33.272,30.280666666666697,21.3373333333333,10.742666666666699,11.793666666666699,20.9836666666667,17.2966666666667,12.623666666666699,16.887999999999998,12.598666666666698,14.136333333333301,37.6443333333333,20.012,14.242666666666699,12.594000000000001,14.495,43.273333333333305,5.17533333333333,9.607000000000001,12.099666666666698,9.98331928253174,10.9547882080078,5.83057165145874,13.1052141189575,30.094650268554698,32.6874847412109,28.267156600952102,11.675500869751,11.808861732482901,21.180364608764602,17.0312213897705,12.584866523742699,18.9948043823242,12.899864196777301,14.4400119781494,39.1117401123047,20.3696517944336,14.286147117614698,11.3684759140015,12.810272216796902,38.019706726074205,4.9631838798522905,8.86327648162842,12.210534095764197
307,9.40233333333333,11.272,7.0360000000000005,12.472000000000001,33.818000000000005,33.259666666666696,21.908666666666697,7.962000000000001,13.427666666666699,19.629666666666697,19.317999999999998,13.019,17.6426666666667,10.360333333333301,14.559666666666699,37.188666666666705,21.3816666666667,14.427333333333301,12.961333333333302,13.244000000000002,41.123999999999995,5.48933333333333,9.746,13.850999999999999,9.86310958862305,10.6965284347534,6.18233442306519,12.995463371276902,31.6518497467041,34.1172103881836,26.9690589904785,11.212085723877001,11.9012956619263,22.336181640625,18.307523727417,12.8058395385742,19.3213272094727,12.7805442810059,13.933058738708501,39.5872077941895,19.9936504364014,15.007560729980499,11.5588998794556,12.641063690185499,38.6065711975098,5.10795497894287,9.11668586730957,12.4128074645996
308,9.77466666666667,13.686666666666698,6.81133333333333,12.370666666666699,32.0,34.7236666666667,21.691,8.36733333333333,15.075999999999999,16.1866666666667,22.1623333333333,13.193,18.134333333333302,10.087,13.718,37.762,20.9446666666667,14.417,19.018,14.065666666666699,43.8306666666667,5.49533333333333,10.3616666666667,12.794,10.0176706314087,10.6595830917358,6.49498701095581,12.334093093872099,31.7411193847656,35.204185485839794,24.915498733520497,11.0200109481812,12.5690135955811,22.356386184692397,20.9977245330811,13.1300392150879,19.5488872528076,13.2540121078491,14.170518875122099,40.3505630493164,19.8695278167725,16.058528900146502,12.6820735931396,12.5252351760864,41.8877372741699,5.52222681045532,9.51358127593994,13.1371812820435
309,10.0266666666667,12.141666666666698,6.64566666666667,12.511666666666699,33.9566666666667,33.0183333333333,20.788,9.44033333333333,14.399000000000001,18.013666666666698,19.875,12.186333333333302,18.1733333333333,12.628,13.030999999999999,38.852,20.7646666666667,14.106,14.522333333333302,12.274666666666699,42.780333333333296,5.843999999999999,11.833333333333302,12.618333333333302,10.4883403778076,11.00035572052,6.408868789672849,12.228152275085401,29.2972793579102,36.17787551879879,22.986631393432603,10.8155364990234,12.9254398345947,22.2231330871582,20.9332885742188,13.3139915466309,19.8053092956543,13.158923149108901,13.804779052734402,40.5380096435547,20.700271606445302,8.24018287658691,13.544299125671401,12.153073310852099,45.1523971557617,5.54317998886108,9.84922885894775,13.528064727783198
310,9.315,13.761,6.899,12.312333333333301,33.7866666666667,33.6933333333333,21.396,8.79533333333333,13.8726666666667,16.276,21.189333333333302,12.116,17.7733333333333,12.565999999999999,12.904666666666698,44.6283333333333,21.3913333333333,14.040666666666699,14.477,11.799333333333301,42.751000000000005,5.593999999999999,10.6206666666667,11.215,10.4017171859741,11.6327066421509,6.46576929092407,12.962926864624,28.838088989257802,36.28664016723629,23.1135959625244,10.8205986022949,13.243779182434098,21.552686691284197,19.4998931884766,13.1482086181641,19.8849411010742,12.8852863311768,12.629441261291499,39.666496276855504,21.520570755004897,10.5672283172607,13.677678108215302,12.1453952789307,47.240505218505895,5.49983739852905,9.89021682739258,13.546513557434098
311,8.56966666666667,14.019,6.64033333333333,14.415999999999999,32.858000000000004,34.236,21.5846666666667,7.9510000000000005,15.492,17.1913333333333,20.6056666666667,12.482333333333301,18.0373333333333,10.3203333333333,13.339,40.702,20.2663333333333,14.450999999999999,13.567,12.360333333333301,43.9653333333333,5.43966666666667,11.559333333333301,12.880999999999998,10.3392906188965,12.5715160369873,6.49272966384888,13.202257156372099,29.440526962280302,35.354087829589794,26.9750328063965,10.5343933105469,13.396858215332001,20.949481964111303,18.0134811401367,12.8279809951782,20.574266433715803,13.058190345764197,12.431741714477502,39.6200180053711,21.993028640747102,12.0332746505737,13.5056056976318,12.3881034851074,43.8229560852051,5.379651546478269,9.623250961303711,13.307963371276902
312,8.81,13.434666666666699,6.402,23.111333333333302,34.067666666666696,35.6823333333333,22.336,8.061,13.743,19.6726666666667,18.480999999999998,12.667,16.853666666666697,10.334000000000001,13.804666666666698,42.34366666666671,20.5876666666667,17.2053333333333,12.735999999999999,13.073,43.4943333333333,5.715,11.171333333333301,13.066666666666698,10.1376543045044,13.452533721923801,6.81131887435913,13.6689119338989,29.914293289184602,35.766693115234396,32.063121795654304,10.0094575881958,14.2065095901489,20.2908725738525,17.962287902832,13.0507869720459,21.2899398803711,13.735095024108901,12.588242530822802,40.4244804382324,22.6879024505615,18.363698959350604,13.351811408996598,13.025906562805199,40.0403327941895,5.335487365722661,9.94159030914307,13.200800895690902
313,9.88533333333333,13.405666666666699,7.799333333333331,22.2693333333333,34.1876666666667,35.244333333333294,21.0036666666667,8.082,14.344333333333301,18.2383333333333,20.294,12.737333333333302,18.240666666666698,12.706,13.716666666666699,42.780333333333296,19.785999999999998,26.9583333333333,13.608666666666698,14.714333333333302,45.55,5.7566666666666695,11.984666666666698,13.223666666666698,9.92035293579102,13.8569746017456,6.90463018417358,15.53892993927,31.3998165130615,35.648952484130895,35.9533271789551,9.6368465423584,14.782874107360803,20.1736125946045,18.4345397949219,12.969932556152301,21.581117630004897,14.3201389312744,13.2068023681641,40.0638198852539,23.236021041870103,28.039733886718803,13.3683214187622,13.424955368042,39.7442741394043,5.20609188079834,10.0091667175293,12.823690414428699
314,9.34633333333333,13.405333333333301,7.54566666666667,18.738,33.165,33.2023333333333,20.7156666666667,8.067,15.480666666666698,17.7586666666667,20.9396666666667,13.432333333333302,18.9523333333333,12.170333333333302,15.519,40.684,20.4546666666667,23.666333333333302,12.908,15.455333333333302,45.6586666666667,6.29733333333333,12.070666666666698,13.792333333333302,9.97010517120361,13.420163154602099,6.306836605072019,18.338693618774396,32.180099487304695,34.272705078125,31.5270614624023,9.38104629516602,15.3239526748657,18.3460540771484,18.868722915649396,13.1220264434814,22.065799713134798,14.3773517608643,14.978809356689501,40.2633628845215,24.237628936767603,26.6667823791504,12.7581615447998,13.9789590835571,34.235691070556605,5.36561012268066,10.0601797103882,12.3811454772949
315,8.73166666666667,14.255999999999998,7.45,19.1593333333333,34.4746666666667,30.783333333333303,21.1116666666667,10.056333333333301,13.475999999999999,19.3483333333333,22.446333333333303,14.135333333333302,19.3393333333333,10.753333333333302,14.630999999999998,40.049333333333294,24.034000000000002,28.9626666666667,15.077666666666698,14.815,44.9893333333333,6.4510000000000005,11.949000000000002,14.264666666666699,10.493631362915,13.580076217651401,6.1074333190917995,21.1681537628174,32.6325302124023,33.7211532592773,29.4426765441895,9.66215705871582,15.8399343490601,17.497974395752,20.341501235961896,14.107867240905799,23.425600051879897,14.7587022781372,17.410795211792,41.182548522949205,24.927902221679698,26.526800155639602,12.3917598724365,15.4246377944946,33.4751014709473,5.8404436111450195,10.593790054321301,12.6875877380371
316,9.308666666666669,13.749,7.83033333333333,18.1413333333333,35.0863333333333,29.464666666666698,21.4396666666667,10.0136666666667,13.849,18.795666666666698,17.5126666666667,13.107000000000001,19.7663333333333,10.847000000000001,16.411666666666697,39.95,22.088,25.8073333333333,16.4256666666667,14.5426666666667,48.36600000000001,5.791333333333331,11.718333333333302,14.841,10.633085250854501,13.7659301757812,5.59857892990112,21.8585529327393,31.074415206909197,33.0025863647461,24.4331550598145,10.0616025924683,15.873260498046902,17.783758163452102,20.3960113525391,14.346999168396001,23.6161327362061,14.01575756073,17.093133926391598,41.117645263671896,25.064302444457997,24.4562168121338,11.9656095504761,15.9894256591797,32.7594413757324,6.07349061965942,10.926272392272901,13.432976722717301
317,8.954,13.815333333333301,6.841,15.06,32.837333333333305,35.7063333333333,21.237666666666698,8.427999999999999,14.496333333333302,16.95,14.890999999999998,12.884333333333302,20.4486666666667,13.675,14.425666666666698,41.847,24.039,24.32,14.269666666666698,15.465,45.2086666666667,5.75733333333333,11.972666666666699,13.9893333333333,10.5187940597534,13.3817548751831,5.702440738677981,20.4582614898682,29.2637119293213,32.440128326416,19.8525104522705,10.3837862014771,15.5109252929688,18.871627807617198,19.8077335357666,14.103163719177198,22.8551597595215,13.493657112121598,16.103643417358402,40.42592239379879,24.957574844360398,25.9001140594482,12.3490381240845,15.496918678283699,33.9816551208496,6.31107425689697,10.7372350692749,13.652549743652301
318,10.4656666666667,14.197000000000001,6.25,17.4096666666667,34.8663333333333,36.207666666666704,21.1733333333333,9.57066666666667,14.978,17.7536666666667,14.539333333333301,13.826333333333302,20.9093333333333,10.217,15.94,41.8026666666667,23.6103333333333,25.094666666666697,14.272666666666698,16.8753333333333,45.371333333333304,6.40866666666667,11.297333333333302,13.350666666666699,10.9410057067871,13.9591770172119,6.06839752197266,19.4915237426758,29.2051982879639,32.8797454833984,19.2617778778076,10.827593803405799,16.032161712646502,18.992111206054698,19.684780120849602,14.3887052536011,23.635276794433604,13.693737030029302,16.445779800415,41.407279968261705,26.0732917785645,27.1975536346436,13.0800008773804,16.1599140167236,35.9561538696289,6.534166812896731,10.9240016937256,13.919146537780799
319,12.397666666666698,14.7766666666667,6.00333333333333,17.751333333333303,33.819,35.066,21.246,10.791333333333302,13.807,18.975,15.167333333333302,14.3003333333333,22.312333333333303,10.4836666666667,16.34,42.9723333333333,27.52,30.484666666666698,15.103333333333302,17.090999999999998,45.6146666666667,5.896,11.9176666666667,13.792333333333302,11.5139875411987,14.865358352661099,6.375155448913571,18.0927295684814,28.9572353363037,32.3163719177246,21.2675933837891,11.019838333129899,16.872821807861303,18.8174209594727,19.4531021118164,15.079096794128402,24.9595947265625,13.5033864974976,17.430099487304698,43.51472473144529,27.0284767150879,30.777158737182603,14.194333076477099,17.215106964111303,38.8163261413574,6.46263551712036,11.486517906189,14.243856430053699
320,15.164333333333301,15.9413333333333,6.391,18.1653333333333,34.0576666666667,34.471,22.331,11.780666666666699,14.055333333333301,17.515333333333302,17.370333333333303,14.384333333333302,24.728333333333303,14.51,16.6916666666667,41.443999999999996,29.6596666666667,31.963,15.410666666666698,19.3876666666667,44.8996666666667,5.93866666666667,11.119000000000002,17.4643333333333,11.855081558227502,16.115240097045902,7.2604508399963406,17.7404098510742,29.1967430114746,31.494005203247102,23.626684188842802,11.508379936218299,17.7796306610107,19.4966773986816,19.387538909912102,15.948281288147,26.3566703796387,13.4627084732056,18.6823348999023,44.7464065551758,27.434511184692397,36.1009483337402,14.571615219116199,18.4335117340088,41.0748901367188,6.616510391235349,12.0713224411011,14.4266138076782
321,13.2583333333333,15.472999999999999,7.9213333333333305,18.504666666666697,34.937,35.242,23.2503333333333,12.339,13.387666666666698,21.234,14.284,16.149,23.8573333333333,12.545333333333302,19.664333333333303,40.3486666666667,29.118666666666698,35.499,14.6356666666667,17.652666666666697,45.988666666666695,6.0943333333333305,12.580333333333302,15.907,12.1170740127563,16.5305442810059,7.6228923797607395,16.6830959320068,29.9051856994629,31.0616779327393,25.607919692993196,11.591939926147498,17.5638408660889,20.379684448242198,19.7686386108398,16.3118362426758,26.7237606048584,13.6007614135742,18.948450088501,44.725650787353494,27.2995624542236,36.161346435546896,14.555073738098098,18.6413269042969,41.4837074279785,6.77858686447144,12.180449485778801,14.1988210678101
322,12.078,13.434666666666699,7.43566666666667,15.817,33.564,34.412,23.394000000000002,12.886,15.579,20.937666666666697,23.460333333333303,14.916333333333302,24.5066666666667,10.7123333333333,18.3436666666667,44.1263333333333,25.855999999999998,40.008,13.73,18.4363333333333,45.9573333333333,5.75866666666667,12.015666666666698,15.930333333333301,12.1914968490601,16.5053596496582,7.4207124710083,16.1899337768555,30.157428741455103,31.8649024963379,25.3728218078613,11.6348295211792,17.2791709899902,22.1995868682861,18.859544754028303,16.3640537261963,26.6546363830566,13.1840019226074,17.6817874908447,45.0724487304688,27.3786792755127,36.3867607116699,14.8603773117065,18.027629852294897,44.3129997253418,6.89492273330688,12.3251943588257,14.2369842529297
323,12.013,14.432666666666698,7.09933333333333,17.830666666666698,35.0186666666667,34.4303333333333,23.3876666666667,12.277333333333301,16.055,17.896666666666697,23.3616666666667,14.8513333333333,23.3956666666667,12.281333333333302,16.9256666666667,44.2363333333333,25.756999999999998,37.466,11.575,22.315,46.0823333333333,6.85866666666667,12.4093333333333,14.367,11.9198265075684,16.3334331512451,7.49453353881836,17.1693744659424,30.6241474151611,32.656520843505895,25.1205406188965,11.4148302078247,16.7359752655029,24.3590908050537,18.6898288726807,16.337532043457,26.5003681182861,12.8278093338013,15.971076011657699,44.2909622192383,26.905527114868196,38.9123420715332,14.4213953018188,17.478206634521502,44.2424545288086,6.93697452545166,12.431847572326697,14.098316192627001
324,13.485,16.045,6.72633333333333,22.4943333333333,34.9113333333333,38.96866666666671,24.753,11.238666666666699,17.1803333333333,18.8786666666667,24.3026666666667,13.875666666666698,27.622,14.802666666666699,16.425333333333302,45.0163333333333,25.885666666666697,38.345,10.2883333333333,22.8303333333333,46.0776666666667,6.962000000000001,14.329,16.3623333333333,11.844181060791,17.2624130249023,7.9379410743713406,18.3057804107666,31.8491535186768,33.945301055908196,28.753849029541,11.951603889465302,17.512975692749,23.749605178832997,20.804988861084002,17.0575923919678,27.859422683715803,13.552257537841802,17.103168487548803,44.7451362609863,27.2790870666504,43.856693267822294,14.919499397277802,18.371961593627898,44.7326316833496,7.27475214004517,12.925158500671401,14.4835920333862
325,12.989666666666698,16.7616666666667,6.53833333333333,24.001666666666697,32.5776666666667,38.387333333333295,24.910333333333302,11.685666666666698,16.2323333333333,20.429666666666698,30.022666666666698,13.875666666666698,28.916333333333302,11.139000000000001,16.8113333333333,44.022,24.424,37.0956666666667,12.779333333333302,22.807,46.196999999999996,6.40333333333333,12.538,14.559000000000001,11.627142906189,18.3693313598633,8.18531894683838,20.7679462432861,30.6896457672119,34.6965980529785,25.3930473327637,11.5908422470093,17.502447128295902,23.9778537750244,20.561138153076197,17.5607051849365,29.4241790771484,13.4200992584229,16.9040679931641,44.3242721557617,27.140724182128896,42.1380157470703,14.311753273010302,19.0599308013916,43.3158302307129,7.68923473358154,13.125770568847699,14.5139636993408
326,11.895333333333301,18.835333333333303,8.363,22.3116666666667,33.33,36.2123333333333,24.5803333333333,11.155666666666699,18.838,23.463333333333303,27.842,15.713,29.945999999999998,11.846333333333302,19.19,44.935333333333304,22.436999999999998,38.64,13.367,21.321333333333303,46.9813333333333,7.47166666666667,11.488333333333301,16.8836666666667,10.8406286239624,18.7512054443359,8.59259033203125,24.187496185302702,31.238079071044897,35.7528800964355,26.632867813110398,11.474803924560499,17.5231971740723,25.7844047546387,21.308670043945302,18.0845317840576,30.650520324707,13.507686614990199,16.5630970001221,44.0638198852539,26.517114639282198,45.2048835754395,13.852144241333,19.7268352508545,41.4529800415039,7.877691268920901,13.7559108734131,14.6106300354004
327,10.3136666666667,18.0066666666667,8.45666666666667,27.960666666666697,31.5813333333333,32.666,24.647,12.434333333333301,17.057000000000002,22.757333333333303,26.753333333333302,19.297333333333302,32.1096666666667,15.500666666666698,21.012333333333302,44.538000000000004,23.3166666666667,40.8043333333333,13.051333333333302,22.4763333333333,46.6523333333333,7.1076666666666695,12.879333333333301,16.1146666666667,10.8475179672241,18.801061630249,8.59214782714844,27.8312492370605,32.022609710693395,36.3117828369141,27.5224418640137,11.605820655822802,16.9663925170898,27.716566085815398,21.2622032165527,18.5496673583984,31.385944366455103,13.3572187423706,15.7695407867432,43.6982002258301,25.393928527832,48.4774017333984,12.9259128570557,20.5187377929688,42.4278144836426,8.067991256713869,14.451656341552699,14.473203659057601
328,11.2423333333333,19.94,8.47133333333333,26.2313333333333,33.34,32.2316666666667,25.4456666666667,11.315,19.092666666666698,23.578000000000003,26.225,20.0693333333333,36.1166666666667,10.927333333333301,22.7663333333333,46.04600000000001,24.595,40.7516666666667,12.708666666666698,22.595,45.5623333333333,7.29766666666667,11.967333333333302,17.142,10.8810510635376,18.5676879882812,8.5547046661377,28.4153327941895,32.1099700927734,36.1582374572754,26.9348297119141,11.612657546997099,17.2630290985107,28.956809997558604,20.8172073364258,19.034959793090803,31.5638256072998,13.371636390686,16.209939956665,43.861846923828104,24.8898239135742,50.7015914916992,12.591432571411099,20.6432495117188,45.9863433837891,8.183032989501951,15.030921936035199,14.7594957351685
329,11.981,18.8526666666667,9.65233333333333,26.47,33.3383333333333,36.21,24.888,10.606,18.0423333333333,23.701999999999998,26.505,18.7186666666667,34.1023333333333,10.908666666666699,21.958666666666698,46.9836666666667,25.0036666666667,54.445,11.832,26.1943333333333,49.9876666666667,7.26233333333333,11.528666666666698,15.365333333333302,10.8508033752441,18.097116470336896,8.61778163909912,28.412517547607397,32.866058349609396,37.49609375,31.518285751342802,11.332499504089402,17.4901466369629,30.9412860870361,20.8345317840576,19.3228912353516,31.310987472534197,13.511191368103,17.0992736816406,44.9541130065918,24.2279834747314,54.6032028198242,12.6820459365845,20.3422946929932,51.090705871582,8.22713375091553,15.3706140518188,14.7225093841553
330,9.56066666666667,17.846333333333302,7.81033333333333,25.649333333333303,31.37,42.726000000000006,23.975,10.1163333333333,17.812333333333303,24.940666666666697,16.3256666666667,18.7673333333333,38.396333333333295,14.1943333333333,23.031,47.803000000000004,24.557666666666698,51.1893333333333,13.0876666666667,23.5953333333333,48.1683333333333,8.47966666666667,11.114666666666698,16.17,11.3170652389526,17.771333694458,8.634242057800291,25.7096328735352,32.8449554443359,37.390144348144496,29.647207260131804,11.5686712265015,17.4097480773926,30.3248672485352,21.148681640625,19.3191738128662,31.2131729125977,14.1114597320557,18.1676845550537,45.6117668151855,24.606372833252,50.9305419921875,12.8277082443237,20.2067947387695,50.629940032959006,8.274158477783201,15.0869588851929,14.8137874603271
331,11.279333333333302,17.320999999999998,3.635,21.2383333333333,32.764,42.4,23.359,9.41933333333333,15.062666666666699,19.19,18.516666666666698,16.881333333333302,39.779,14.729666666666699,21.908666666666697,49.2556666666667,27.652666666666697,50.8053333333333,12.210999999999999,24.09,49.5146666666667,8.968,12.511666666666699,15.589666666666698,11.925968170166,18.1970100402832,8.36436176300049,24.2919101715088,32.2267723083496,37.8263664245605,25.7530155181885,12.373861312866199,17.4453296661377,27.8868198394775,22.456964492797898,19.6220760345459,32.344051361084,15.0480966567993,19.439195632934602,45.950065612793,26.219579696655302,46.1214179992676,13.1293363571167,21.182476043701197,45.004753112793,8.38213062286377,14.815411567688,15.303474426269501
332,11.142999999999999,18.8906666666667,5.39833333333333,22.476999999999997,32.8263333333333,42.718999999999994,24.715,10.296,16.845,19.983333333333302,18.016666666666698,20.177,41.7973333333333,13.265666666666698,25.853666666666697,48.7866666666667,26.0296666666667,53.3793333333333,11.666333333333302,27.0726666666667,48.266999999999996,8.72433333333333,12.415,17.910333333333302,12.6144275665283,18.7724018096924,8.66452884674072,24.8200664520264,34.013923645019496,39.557445526123,28.042169570922898,13.534573554992699,17.972370147705103,27.612731933593803,24.3189353942871,20.911453247070302,34.146945953369105,15.972362518310499,20.6555290222168,47.5895462036133,27.2341251373291,46.6542739868164,13.3136148452759,22.1213493347168,44.143669128418,8.48649024963379,15.460280418396001,15.484694480896001
333,9.28333333333333,16.5513333333333,3.71,26.611333333333302,31.282333333333302,39.792,26.129,11.702,15.975,25.93,16.601,19.7003333333333,38.332,14.903333333333302,24.6116666666667,47.7203333333333,24.8073333333333,46.5656666666667,9.09133333333333,26.7923333333333,49.1553333333333,8.28866666666667,13.0053333333333,17.0616666666667,13.0179595947266,18.7043991088867,8.43316078186035,26.0760440826416,32.142501831054695,38.8987693786621,23.3527660369873,13.2789640426636,17.499578475952102,26.354589462280302,23.8407001495361,20.994676589965803,34.698318481445305,15.9761390686035,20.734943389892603,46.637134552002,28.0063781738281,40.17881393432621,12.5554723739624,23.009910583496104,40.4751396179199,8.52521419525146,15.3744640350342,16.3875045776367
334,9.99866666666667,15.069,3.3360000000000003,30.513,32.1563333333333,42.03133333333329,24.715999999999998,10.3553333333333,15.895999999999999,28.5326666666667,16.956,19.5666666666667,36.757,15.8513333333333,23.347333333333303,47.0273333333333,26.3226666666667,43.4543333333333,9.53466666666667,27.978,51.2943333333333,9.23066666666667,12.322666666666699,17.303,13.1175994873047,19.3011322021484,8.634632110595701,29.188278198242198,32.0765533447266,38.5478363037109,21.863592147827102,13.804297447204599,17.3455600738525,25.991991043090803,24.8687572479248,21.215404510498,35.116115570068395,15.705760955810499,21.6072311401367,46.7089767456055,28.8459968566895,40.0420570373535,12.0890693664551,23.606590270996104,39.3710708618164,8.85867118835449,15.429737091064501,17.1032104492188
335,10.772333333333302,17.600333333333303,3.31766666666667,32.814,31.8846666666667,44.648999999999994,21.5826666666667,10.424666666666699,16.781,25.909000000000002,18.7586666666667,18.901,38.085,11.833,23.8846666666667,48.6126666666667,30.687666666666697,41.338,9.66733333333333,27.9626666666667,47.087333333333305,9.117,14.998666666666699,17.473,13.229435920715302,19.9193801879883,7.96781873703003,31.888700485229503,31.863224029541,38.041778564453104,20.839822769165,14.1303272247314,16.3857078552246,28.255407333374,25.0233726501465,20.99635887146,35.6924591064453,15.069976806640598,21.6520156860352,46.8075828552246,29.2295360565186,40.9637298583984,10.9835615158081,23.6792526245117,39.07004928588871,9.2106237411499,15.0271739959717,17.678638458252
336,11.978,17.338,2.523,42.4066666666667,31.414666666666697,44.508333333333304,21.066999999999997,12.3483333333333,15.606,25.4076666666667,18.6946666666667,18.500999999999998,37.846,15.288333333333302,28.049,52.4973333333333,31.199,47.2213333333333,9.925,24.286666666666697,48.5583333333333,7.916333333333331,11.018666666666698,17.222,14.1654663085938,21.543882369995103,7.952313423156741,31.818477630615202,30.633115768432603,38.146266937255895,18.2105960845947,14.6493282318115,17.005296707153303,29.985393524169897,24.5546760559082,21.4924297332764,37.023712158203104,14.9639625549316,23.4536247253418,47.398193359375,32.0345802307129,44.570583343505895,11.2799510955811,24.853769302368196,42.197437286377,9.61104774475098,14.6493625640869,18.6411018371582
337,11.572000000000001,23.0173333333333,5.393,35.867,30.9076666666667,43.201666666666696,20.541333333333302,14.560333333333302,15.859000000000002,24.151999999999997,17.303333333333303,18.077666666666698,42.8396666666667,14.940999999999999,23.971333333333302,55.057333333333304,26.695333333333302,46.3563333333333,10.494000000000002,22.149,47.799,7.59733333333333,11.895,19.059333333333303,13.796170234680199,22.932743072509798,7.847928047180179,29.501634597778303,29.8537979125977,38.8587074279785,19.0395812988281,14.5198516845703,16.9509773254395,29.427553176879897,24.0433864593506,20.8652782440186,36.4962959289551,14.8694620132446,23.3550205230713,46.6143646240234,32.442718505859396,43.0706558227539,11.2015695571899,25.9732608795166,42.13022994995121,9.88832092285156,14.3263120651245,19.5873966217041
338,8.96,27.023000000000003,5.95766666666667,31.97,32.3256666666667,42.4613333333333,20.035333333333302,13.767666666666699,15.523,23.649,18.006333333333302,20.820999999999998,40.035,12.505666666666698,21.8516666666667,52.8593333333333,28.879,42.609666666666705,14.443,24.0053333333333,50.3883333333333,9.158999999999999,12.285333333333302,19.9306666666667,13.9326972961426,24.3186912536621,8.262768745422362,25.8314571380615,30.597890853881804,39.284637451171896,19.3466682434082,14.714230537414599,17.197040557861303,26.1566009521484,25.5589332580566,20.9494609832764,36.151802062988295,15.336789131164599,24.1621875762939,47.1087303161621,32.6398963928223,41.3931884765625,12.048474311828599,26.6739883422852,41.8652458190918,10.231112480163599,13.909156799316401,20.4209232330322
339,9.661,24.774333333333303,5.023,29.6896666666667,30.263,41.9353333333333,20.738000000000003,8.398,15.07,23.2603333333333,19.464000000000002,20.3286666666667,39.802,13.543,23.061999999999998,54.104666666666695,30.355333333333302,41.0896666666667,13.7576666666667,24.9046666666667,42.716666666666704,9.33733333333333,8.254,18.172,13.662891387939501,24.937807083129897,7.67424440383911,24.2925853729248,27.5545120239258,38.6668701171875,15.378851890564,14.0878009796143,16.2657794952393,25.8362159729004,23.1934108734131,20.2447338104248,35.61122512817379,14.948994636535598,23.983705520629897,46.8249435424805,31.8958015441895,37.8461303710938,12.343865394592301,27.336977005004897,37.4455680847168,10.5046234130859,13.7733869552612,20.5103530883789
340,9.13666666666667,24.268333333333302,6.18266666666667,27.4043333333333,31.3496666666667,43.8296666666667,22.0966666666667,12.157,16.507666666666697,22.0513333333333,19.953,20.435,41.306000000000004,13.540333333333301,23.832333333333303,53.207,32.573666666666696,40.3676666666667,14.285666666666698,25.4746666666667,32.2273333333333,9.87033333333333,10.5286666666667,19.015333333333302,13.4802465438843,25.524295806884798,7.592431545257571,24.6783657073975,26.9427299499512,39.1807823181152,13.301161766052198,14.205224037170401,15.9160833358765,27.2652244567871,21.997882843017603,20.115337371826197,35.4799041748047,14.9752969741821,24.348121643066396,47.8071212768555,32.425365447998,40.0939598083496,12.609726905822802,28.133695602417003,36.21144485473629,10.824711799621598,13.923084259033198,20.8305377960205
341,10.1893333333333,23.632666666666697,6.42033333333333,23.1183333333333,28.443666666666697,45.163000000000004,20.7476666666667,12.092333333333302,17.053333333333303,23.372,18.3576666666667,17.579,42.444666666666706,11.547,26.158666666666697,47.4083333333333,32.0623333333333,49.608000000000004,13.489666666666698,25.296999999999997,36.179,11.1013333333333,9.514,17.394666666666698,13.37806224823,26.043846130371104,7.286468505859379,25.9097919464111,25.3610897064209,38.571590423584,11.0312957763672,13.677731513977099,14.9462947845459,27.9877662658691,20.826763153076197,19.736642837524396,35.289634704589794,15.0692195892334,24.691659927368196,48.4709968566895,33.0512733459473,42.9739379882812,12.244144439697301,28.6301803588867,34.1468467712402,11.174761772155799,13.417401313781701,20.8519496917725
342,11.253,24.7093333333333,4.59266666666667,26.831,22.55,44.5973333333333,21.280333333333303,12.581333333333301,13.6783333333333,22.2656666666667,18.745333333333303,17.663,41.486999999999995,13.030333333333301,24.989,49.6406666666667,33.988,40.780666666666704,12.1463333333333,25.69,31.838,9.55066666666667,10.0933333333333,16.8936666666667,13.496681213378901,26.0957374572754,6.302983283996579,26.3853607177734,22.3621501922607,37.703338623046896,7.71799278259277,12.6854467391968,13.4395761489868,29.5128688812256,18.2498455047607,18.9467792510986,34.8571281433105,14.6572885513306,24.231937408447298,48.213005065918,32.1325645446777,42.1328887939453,11.341075897216802,28.554162979126,33.0954093933105,11.4829273223877,12.8102922439575,21.1066284179688
343,11.858333333333302,22.964000000000002,4.38666666666667,33.204,23.757666666666697,44.3966666666667,20.478666666666697,13.134333333333302,11.575666666666699,23.6413333333333,20.653666666666698,16.6286666666667,39.021666666666704,16.5863333333333,20.622,50.682333333333304,33.233000000000004,42.563,8.535,28.884,30.355,10.6186666666667,8.179,20.054666666666698,13.9408130645752,25.875761032104503,5.663321018218991,26.7486915588379,22.685396194457997,38.2365379333496,7.97699308395386,13.0425291061401,12.978782653808599,30.4216842651367,17.5873756408691,19.3998699188232,35.8289680480957,15.1286888122559,24.325515747070302,48.8585395812988,31.975631713867198,42.446083068847706,11.0257396697998,27.9451732635498,36.054779052734396,11.5960683822632,12.9516706466675,21.6020183563232
344,13.309000000000001,21.954,1.436,25.764,24.026,45.3233333333333,21.405333333333303,12.9923333333333,10.876,24.3866666666667,20.423666666666698,13.9146666666667,38.834,13.483666666666698,24.2663333333333,49.656000000000006,34.311666666666696,46.5226666666667,10.802333333333301,29.682,27.6093333333333,14.477333333333302,9.63833333333333,20.106666666666698,14.603260040283198,26.4197082519531,5.22868251800537,26.5884304046631,22.276548385620103,37.930477142334,5.668376922607419,13.7932662963867,12.1998815536499,30.468463897705103,17.2383232116699,20.020959854126,37.3425178527832,15.2611608505249,24.4112491607666,49.2407836914062,31.5856628417969,40.2372436523438,10.672101020813,28.040237426757802,37.8212852478027,11.762104988098098,13.047564506530799,21.7588844299316
345,12.240666666666698,21.240666666666698,1.27066666666667,25.2633333333333,23.03,43.7683333333333,20.259333333333302,20.5406666666667,13.504333333333301,25.1116666666667,19.0493333333333,15.645,40.914,13.425666666666698,26.0403333333333,48.895,29.581999999999997,39.7996666666667,11.445333333333302,28.697,28.928333333333303,11.338,10.18,20.7813333333333,14.3988122940063,26.5787353515625,4.886271953582759,25.3011665344238,22.984544754028303,37.404289245605504,4.7784252166748,14.1319580078125,11.778349876403801,30.9062118530273,15.7596273422241,20.0456790924072,37.7960929870605,15.2449264526367,24.169122695922898,47.922672271728494,30.9662780761719,39.809139251709,10.7353944778442,28.026990890502898,38.8148307800293,11.649898529052699,13.215563774108901,21.990343093872102
346,13.095999999999998,21.573,1.26633333333333,22.144000000000002,23.4596666666667,43.4983333333333,20.335333333333303,13.4733333333333,14.488666666666699,26.324666666666698,19.618,17.3376666666667,39.987666666666705,17.511,24.634,51.1253333333333,35.444666666666706,37.658333333333296,10.545,27.091333333333303,28.331,11.242666666666699,10.842666666666698,17.926666666666698,14.0691175460815,26.455297470092802,4.4312276840210005,24.4560661315918,25.002500534057603,37.5809478759766,6.293157577514651,14.276603698730499,11.210655212402301,32.257904052734396,13.879153251647901,19.857458114624,37.9789543151855,15.129142761230499,22.385225296020497,46.3539352416992,30.9664306640625,38.9819297790527,10.9105825424194,27.8053188323975,40.0950813293457,11.4481287002563,13.4112548828125,22.0770378112793
347,14.034666666666698,24.806666666666697,0.637666666666667,22.7353333333333,24.0573333333333,49.25,20.01,14.625666666666698,14.837333333333302,25.5186666666667,20.476,22.141666666666698,43.446000000000005,14.5236666666667,22.765,51.377333333333304,39.807666666666705,45.278,10.610999999999999,25.6623333333333,28.875,10.373666666666699,9.41366666666667,19.922,14.2577638626099,27.613040924072298,5.434576511383059,22.6900978088379,26.0896186828613,38.3239898681641,8.61936378479004,15.623967170715302,13.547961235046401,31.371944427490202,15.8930377960205,21.0775451660156,39.5588722229004,16.1501197814941,24.6940059661865,47.3274726867676,32.8059425354004,41.308677673339794,12.564796447753901,29.0609397888184,41.768074035644496,11.6712074279785,14.1990194320679,22.937278747558604
348,11.214,26.753,1.75933333333333,22.663,33.6446666666667,49.3853333333333,20.507666666666697,16.4716666666667,18.6196666666667,22.9166666666667,19.233333333333302,22.853333333333303,39.40033333333329,11.993333333333302,22.9,51.9173333333333,40.704,41.6786666666667,10.3466666666667,27.1163333333333,27.3876666666667,8.94566666666667,10.674000000000001,18.3286666666667,14.0444755554199,28.3209667205811,5.5980119705200195,21.7085475921631,26.162401199340803,38.291740417480504,9.04550933837891,16.3265647888184,14.0477199554443,31.0201950073242,15.7365980148315,21.3060035705566,39.9601707458496,16.0552959442139,24.9754829406738,47.133270263671896,32.834934234619105,39.6034088134766,12.7879886627197,29.625305175781197,42.836986541748,11.650535583496099,14.0292863845825,22.849805831909197
349,12.866333333333301,27.8586666666667,4.70766666666667,21.996666666666698,50.9836666666667,52.535,19.6456666666667,15.635333333333302,18.6383333333333,26.415,19.440333333333303,21.5156666666667,39.319,14.091666666666699,26.838333333333303,50.6813333333333,36.670333333333296,39.601,13.443333333333301,31.039666666666697,26.4736666666667,10.4013333333333,11.867,18.1666666666667,14.4102869033813,29.811048507690398,6.93080282211304,22.1053161621094,27.0516872406006,40.2076644897461,11.3651819229126,17.1183032989502,16.049108505249,29.9734935760498,19.287456512451197,22.495023727417003,41.7786636352539,16.8154258728027,27.7832412719727,49.48335266113279,34.564666748046896,40.935546875,14.015331268310499,30.930953979492198,46.4071235656738,11.9226512908936,14.9247789382935,23.562686920166
350,12.4336666666667,24.9276666666667,6.24466666666667,24.9643333333333,29.4746666666667,49.405,20.7946666666667,17.028666666666698,16.221,25.8373333333333,18.826,23.0003333333333,43.4136666666667,16.934666666666697,27.2693333333333,53.964,32.99,41.585333333333296,12.2,29.048666666666698,27.519666666666698,10.908666666666699,13.859666666666698,19.7323333333333,14.295429229736301,29.9146404266357,6.695446968078611,19.987506866455103,27.181961059570302,39.9180946350098,12.696438789367699,16.6502361297607,14.9279537200928,29.2820777893066,17.4613838195801,21.9444980621338,40.919528961181605,16.3348903656006,27.191801071167003,49.7301445007324,33.1920738220215,38.8405914306641,13.319560050964402,30.1229629516602,48.7772941589355,11.754407882690401,14.4923610687256,23.2340984344482
351,11.360333333333301,23.7993333333333,5.289,28.0343333333333,35.667333333333296,42.548,20.556333333333303,18.54,13.262666666666698,29.3753333333333,17.916333333333302,19.9136666666667,44.203333333333305,14.144,24.379,54.7183333333333,27.9613333333333,34.895333333333305,11.454,30.4973333333333,27.931666666666697,10.6593333333333,14.347999999999999,19.032333333333302,14.1555948257446,29.4430503845215,6.25848913192749,18.355667114257802,26.613452911377,38.9786491394043,11.9645709991455,15.901185989379899,13.250248908996598,29.7435703277588,15.9432544708252,20.9866638183594,39.6611938476562,15.426342010497999,26.2434425354004,50.1970329284668,31.814588546752898,35.420558929443395,12.547138214111301,28.9526214599609,49.3221435546875,11.573052406311,13.5925388336182,22.7976989746094
352,9.54733333333333,25.125999999999998,3.1843333333333304,21.6046666666667,37.724000000000004,42.3213333333333,20.9126666666667,17.5706666666667,13.364666666666698,27.5023333333333,19.202666666666698,19.2936666666667,39.1873333333333,16.0116666666667,21.822,52.9696666666667,31.1346666666667,35.330999999999996,10.2176666666667,29.649333333333303,29.4553333333333,10.0923333333333,11.056,21.3833333333333,13.2377395629883,28.826387405395497,5.714276313781741,18.3913650512695,25.977201461792003,38.4944725036621,10.783016204834,15.242583274841301,12.359376907348599,29.5852870941162,15.7658166885376,20.3764972686768,38.8572387695312,14.588621139526401,26.036432266235398,50.188804626464794,31.3697681427002,33.3359336853027,11.6684055328369,27.921895980835,47.7580451965332,11.307020187377901,13.1285886764526,22.1690235137939
353,9.80666666666667,23.823333333333302,3.80966666666667,22.166,33.293666666666695,45.912666666666695,19.779,18.2553333333333,15.863,25.059,20.771,20.039666666666697,37.6473333333333,16.851,21.230999999999998,52.282,28.918000000000003,34.508333333333304,12.161666666666699,27.609666666666698,27.713666666666697,12.355333333333302,12.089666666666698,16.9806666666667,12.9307117462158,28.1356391906738,5.23137521743774,20.400743484497102,26.686092376709,38.5576133728027,12.0169258117676,15.190035820007301,11.2239112854004,29.4751853942871,16.653640747070302,20.096836090087898,38.619800567627,14.2393407821655,25.891798019409197,50.4676513671875,30.8398380279541,33.0259132385254,10.2037506103516,26.8238086700439,43.5739974975586,11.004674911499,12.847180366516099,21.2108192443848
354,10.826333333333302,22.529,4.194,24.771333333333303,31.9796666666667,43.601000000000006,19.2306666666667,19.819000000000003,11.258,26.608333333333302,23.285,19.803666666666697,35.64,15.672,23.976,52.1043333333333,31.3526666666667,33.7573333333333,12.329666666666698,27.4963333333333,30.311999999999998,10.0536666666667,10.1963333333333,16.1193333333333,13.3009214401245,27.155559539794897,4.65322208404541,22.191415786743196,27.430904388427702,38.1080322265625,13.441175460815401,15.4271793365479,10.103926658630401,30.2913036346436,17.550123214721697,19.9661846160889,38.2953300476074,13.9153785705566,25.970605850219698,50.744537353515604,29.848905563354503,35.2104988098145,8.98446846008301,25.3255462646484,41.3104095458984,10.7751951217651,12.1573810577393,20.8058681488037
355,8.92566666666667,22.595,3.4223333333333303,28.6866666666667,33.7986666666667,41.7613333333333,18.4396666666667,21.3326666666667,10.642666666666699,26.2186666666667,30.221333333333302,20.149666666666697,34.2376666666667,14.050666666666698,24.149,47.658,27.009,34.823666666666696,12.066666666666698,26.719,30.8256666666667,8.859,11.150666666666698,15.985999999999999,13.240191459655799,26.608671188354503,4.28396940231323,23.3175888061523,26.2405185699463,37.2405204772949,12.725311279296902,15.1621351242065,9.72425556182861,29.953355789184602,17.2385387420654,20.1810626983643,38.1861686706543,13.062767982482901,26.107322692871104,50.0121459960938,30.8372611999512,37.4416465759277,8.418444633483888,25.0138053894043,40.790283203125,10.6258974075317,11.763092041015598,21.516817092895497
356,9.63133333333333,22.774333333333303,2.524,26.655333333333303,34.023333333333305,37.109666666666705,18.883,21.469,11.535666666666698,26.0706666666667,27.7126666666667,21.291,32.0606666666667,9.646,22.771,49.0293333333333,22.064,31.62,11.578,26.451333333333302,29.474,8.863999999999999,9.35766666666667,15.651333333333302,12.497748374939,24.9687881469727,3.56594944000244,24.6988830566406,26.1820430755615,35.078311920166,12.521486282348599,14.3580760955811,8.8402156829834,29.0485019683838,15.8973703384399,18.9619388580322,36.27134323120121,11.606220245361301,23.480405807495103,46.717403411865206,29.3045139312744,38.035369873046896,7.39700984954834,23.794113159179698,39.487785339355504,10.0307245254517,11.020511627197301,20.4620418548584
357,9.48,21.1686666666667,4.24666666666667,23.166333333333302,32.331333333333305,40.651666666666706,18.928666666666697,19.9426666666667,10.2086666666667,23.31,27.601999999999997,20.673666666666698,33.7716666666667,16.009333333333302,25.2783333333333,51.9876666666667,25.5846666666667,25.2566666666667,8.392999999999999,26.096999999999998,29.9233333333333,9.630333333333331,9.38133333333333,12.436333333333302,12.144712448120101,24.610572814941396,3.7099814414977996,25.234504699707,26.3535556793213,34.6988945007324,10.3958120346069,14.1789836883545,9.7216215133667,28.6847496032715,16.077093124389602,19.0497035980225,36.260326385498,11.113999366760302,23.4753265380859,46.24775695800779,29.5780601501465,36.7681427001953,7.47981977462769,23.649469375610398,41.6332206726074,9.7905158996582,11.3324394226074,19.882984161377
358,9.20866666666667,20.2326666666667,5.188,24.972333333333303,33.657,39.771666666666704,19.8556666666667,19.699,10.861333333333302,23.792666666666697,20.8486666666667,18.612000000000002,34.875666666666696,19.227999999999998,27.076333333333302,51.4206666666667,29.600666666666697,21.3943333333333,8.038,24.3846666666667,27.7083333333333,8.655,9.38266666666667,12.731333333333302,11.7421455383301,24.2113380432129,3.65068364143372,23.993867874145497,26.1970233917236,35.2900352478027,9.236143112182619,14.0096340179443,10.1639528274536,30.2447395324707,15.112306594848599,18.945346832275398,36.0348663330078,10.9977922439575,23.3572635650635,46.057254791259794,29.695947647094698,35.37221145629879,7.41819524765015,23.1838264465332,43.755889892578104,9.73263168334961,10.924318313598599,20.0938396453857
359,9.46633333333333,22.991,4.80366666666667,23.4016666666667,33.659,40.485333333333294,19.797,21.1196666666667,9.758,24.886,30.0423333333333,18.3866666666667,34.1263333333333,20.242333333333303,23.617333333333303,49.316,30.2416666666667,20.266,8.45666666666667,23.2903333333333,26.8266666666667,9.255,8.279,13.843666666666698,11.6592311859131,24.086483001709,3.97049188613892,22.7524356842041,26.639163970947298,35.736911773681605,9.41217803955078,14.1394205093384,10.8650903701782,30.8486309051514,15.4705648422241,19.0519580841064,36.0996971130371,11.267162322997999,23.551851272582997,45.8814010620117,30.1251754760742,36.347129821777294,8.02889156341553,23.047561645507802,44.8519287109375,9.68803977966309,10.7168235778809,20.4933910369873
360,8.99233333333333,23.9213333333333,3.6563333333333303,20.347333333333303,33.3356666666667,38.044000000000004,20.448333333333302,21.1513333333333,11.024333333333301,24.28,33.490333333333304,18.326333333333302,32.400999999999996,20.776,23.059,46.1163333333333,28.617666666666697,21.494,10.0286666666667,22.891,26.0603333333333,9.57833333333333,8.17633333333333,18.942999999999998,11.161985397338901,25.7386302947998,5.054864406585691,23.172178268432603,21.5912036895752,37.62070846557621,4.13389492034912,12.9500637054443,11.2303638458252,34.4855613708496,9.169901847839359,20.297664642334002,39.048492431640604,11.654606819152802,25.540672302246104,48.92570495605471,32.0628280639648,32.4449882507324,7.54204320907593,25.001085281372102,43.938137054443395,9.53626537322998,10.914738655090302,21.941722869873
361,10.854666666666699,21.1073333333333,1.6663333333333301,19.492333333333303,32.3233333333333,37.9833333333333,20.564,22.9996666666667,11.124666666666698,24.5953333333333,29.796,17.5193333333333,34.577,12.036666666666699,23.271,44.729,29.76,19.7923333333333,8.94633333333333,21.785999999999998,29.8806666666667,8.35933333333333,9.46966666666667,16.512333333333302,11.2856884002686,25.087360382080103,4.7150382995605495,21.9283885955811,21.1594181060791,36.6956329345703,4.40020036697388,13.1623888015747,10.6619119644165,33.3692665100098,8.39379501342773,19.8077068328857,38.5067710876465,11.322951316833501,24.7363681793213,48.310375213623,31.2369823455811,29.6689109802246,7.70885944366455,25.069339752197298,41.398834228515604,9.36987209320068,10.4539356231689,21.2432270050049
362,10.1703333333333,20.004,2.439,20.794,31.541999999999998,40.408666666666704,22.016,23.0126666666667,10.7523333333333,27.241,21.030666666666697,19.728333333333303,31.7433333333333,15.889000000000001,20.5343333333333,47.24,26.967666666666698,19.328,6.849,21.6,30.317333333333302,8.324666666666669,8.55633333333333,12.743666666666698,11.0606174468994,24.700288772582997,4.5119314193725595,20.5453090667725,21.6736717224121,36.0691032409668,4.2407693862914995,13.1193141937256,9.978644371032711,32.283840179443395,7.73441743850708,19.171941757202102,37.5373077392578,11.383692741394,24.4942607879639,47.91169738769529,30.4873886108398,27.314001083374,8.297776222229,25.408367156982397,40.724025726318395,9.37069320678711,9.93465518951416,20.7337703704834
363,11.591333333333301,18.617,2.485,23.4256666666667,29.910333333333302,39.850666666666704,19.391666666666698,22.1423333333333,12.580333333333302,23.359666666666698,23.134333333333302,17.8713333333333,29.871,17.521333333333303,22.45,48.543,25.618000000000002,19.7693333333333,7.53833333333333,21.5666666666667,31.289333333333303,7.94433333333333,8.10233333333333,13.235666666666699,11.0175695419312,24.3169136047363,4.06439971923828,19.2126731872559,22.622869491577102,35.607429504394496,5.81436634063721,13.2005033493042,9.794352531433109,31.8279304504395,7.762836456298831,19.1133251190186,36.8590965270996,12.1218366622925,25.1494407653809,47.667633056640604,30.3531379699707,26.556825637817397,8.93689823150635,25.4447460174561,38.5705451965332,9.43027877807617,9.29555606842041,20.5572071075439
364,10.6026666666667,19.9793333333333,3.38733333333333,18.460333333333303,31.089666666666698,43.753666666666696,20.4443333333333,21.8776666666667,9.232999999999999,27.6743333333333,25.0893333333333,17.608333333333302,32.037,16.785333333333302,22.541,46.2903333333333,26.039333333333303,19.526,8.52966666666667,23.458666666666698,29.144000000000002,8.228666666666669,8.38433333333333,15.123333333333301,11.701298713684098,23.3376770019531,3.86464881896973,18.554897308349602,24.706029891967802,35.1089248657227,8.90455436706543,13.990458488464402,10.403407096862802,32.0360336303711,9.70375919342041,18.991680145263697,36.289119720459,12.917578697204599,25.2840557098389,47.5770606994629,28.9309387207031,28.9351406097412,9.26607513427734,24.477472305297898,38.1515960693359,9.420186996459961,8.73162746429443,20.353120803833
365,10.345,20.43,4.25333333333333,18.423666666666698,29.256,43.461999999999996,20.674,19.3423333333333,12.337,23.437666666666697,25.538,18.721333333333302,32.28,16.9976666666667,26.536666666666697,45.319333333333304,23.489,20.227999999999998,8.76533333333333,25.804000000000002,27.385666666666697,8.23166666666667,8.44,15.980666666666698,12.409176826477099,22.4381217956543,3.75293326377869,17.819049835205103,25.7643547058105,35.1416053771973,10.903534889221199,14.5722341537476,11.0580415725708,31.386356353759798,11.557354927063,18.6794662475586,36.097808837890604,13.442297935485803,24.7926921844482,47.3592872619629,27.803968429565398,29.775487899780302,9.26821231842041,23.6726245880127,37.941474914550795,9.42899036407471,8.01113986968994,20.0960788726807
366,9.24833333333334,17.8786666666667,5.55066666666667,17.9703333333333,38.385999999999996,43.976666666666695,20.936,19.1256666666667,9.92466666666667,26.318333333333303,28.13,14.743333333333302,31.1853333333333,19.050333333333302,23.7846666666667,44.4286666666667,24.4866666666667,21.007333333333303,7.7593333333333305,24.865666666666698,28.769000000000002,7.85733333333333,8.839,17.348,12.7868328094482,22.219318389892603,3.80864691734314,17.6683254241943,27.031480789184602,35.4211273193359,11.659793853759801,14.934476852417,11.5820484161377,29.9654941558838,12.8759326934814,18.5039443969727,35.802398681640604,13.6569566726685,24.7351779937744,47.1492691040039,27.6020622253418,30.980394363403303,9.92182731628418,23.659423828125,38.1080436706543,9.392148971557619,7.91963386535645,20.428400039672898
367,9.809,20.3226666666667,4.7646666666666695,16.199,31.164,45.839,20.5493333333333,19.869,9.412,23.2876666666667,23.1456666666667,15.244333333333302,30.521666666666697,17.037,28.842,42.4676666666667,26.879,20.661666666666697,8.598333333333331,24.8286666666667,28.8483333333333,7.43433333333333,7.05566666666667,16.275666666666698,12.169386863708501,22.4404678344727,4.03982734680176,16.4121379852295,27.006811141967802,35.0372543334961,11.3417463302612,14.613278388977099,11.0892248153687,28.997858047485398,12.4855613708496,18.1149406433105,35.1675338745117,13.89026927948,24.0721778869629,46.930393218994105,26.857168197631804,29.3772506713867,9.83188343048096,23.741003036499,34.481052398681605,9.16728973388672,8.25794506072998,20.5356521606445
368,10.7263333333333,18.8593333333333,5.78366666666667,16.7523333333333,38.705,43.552,20.6673333333333,19.0416666666667,11.534666666666698,24.806666666666697,21.0726666666667,14.939666666666698,31.9456666666667,18.9843333333333,23.6543333333333,42.9556666666667,30.663333333333302,20.0663333333333,8.156,26.56,30.8876666666667,7.08766666666667,6.824,16.887333333333302,12.1407079696655,23.1955833435059,5.60299921035767,17.1877956390381,27.730421066284197,34.2769393920898,12.0638904571533,15.163084030151401,12.343921661377001,28.0627956390381,12.575280189514197,18.6739501953125,35.282752990722706,15.057445526122999,24.3700256347656,47.6202507019043,27.906536102294897,28.471900939941396,10.7006893157959,24.6040153503418,35.5817756652832,9.34205532073975,9.057863235473631,21.1153659820557
369,10.743666666666698,17.451333333333302,6.142,24.114,38.365,42.001999999999995,22.5296666666667,18.3513333333333,8.72233333333333,24.7506666666667,23.186,15.525333333333302,28.456999999999997,16.3466666666667,23.678333333333303,45.0423333333333,28.9793333333333,19.844333333333303,7.395,27.086,29.713666666666697,7.622999999999999,6.69233333333333,15.375333333333302,11.785729408264197,23.467260360717802,6.8670973777771,19.4436187744141,27.498197555542003,32.703323364257805,9.70511054992676,15.545206069946301,12.2408533096313,28.0046005249023,12.3563919067383,18.7989768981934,34.6206588745117,15.951179504394501,22.9905166625977,47.80419921875,27.673034667968803,27.453641891479503,10.648473739624,24.938678741455103,35.4189338684082,9.55776977539062,9.13843250274658,20.9176006317139
370,9.45633333333333,19.5133333333333,6.94333333333333,25.783,40.824,39.056,21.574666666666698,17.4396666666667,10.0073333333333,23.9076666666667,27.1136666666667,17.338333333333303,30.0113333333333,22.172333333333302,16.945333333333302,47.8216666666667,26.191,23.237666666666698,9.23266666666667,27.8376666666667,29.1486666666667,8.78833333333333,11.296,14.275,12.0295848846436,23.233461380004897,8.090625762939451,23.110662460327102,29.857364654541,32.4178848266602,10.528696060180698,16.166875839233402,13.3152475357056,28.4396858215332,14.6836643218994,19.4825458526611,34.649959564209,17.751287460327102,22.297630310058604,48.2956962585449,28.0817089080811,28.954933166503896,11.287568092346199,24.8953876495361,36.6624641418457,9.84385013580322,9.299661636352539,20.4279937744141
371,9.486,20.4733333333333,6.57366666666667,23.7386666666667,27.976,35.493666666666705,21.046999999999997,18.125999999999998,11.722999999999999,25.605999999999998,25.484,19.161333333333303,32.1766666666667,21.943666666666697,15.581666666666699,48.4843333333333,24.835,24.2736666666667,8.482000000000001,26.981666666666698,27.583000000000002,7.99966666666667,12.671666666666699,13.413666666666698,12.2393455505371,21.94846534729,8.066677093505861,24.651403427124,30.3825988769531,31.3289985656738,10.7211694717407,15.8955974578857,12.083786964416499,28.2309265136719,14.6714992523193,19.420120239257802,34.4821929931641,17.625591278076197,20.670089721679698,46.552398681640604,26.449382781982397,27.902786254882802,10.4113140106201,23.1951713562012,34.9305839538574,9.43405055999756,8.83847045898438,19.2604942321777
372,13.323333333333302,19.5143333333333,7.16166666666667,26.362,32.965,35.06,20.926,16.9306666666667,13.892333333333301,24.227333333333302,28.2016666666667,20.053666666666697,31.704,20.0223333333333,25.92,48.625,28.612666666666698,31.5646666666667,8.29333333333333,25.3806666666667,27.01,7.239,13.328,15.637,12.863139152526902,22.0015659332275,8.69481086730957,27.258155822753896,31.952589035034197,31.8280353546143,11.4350690841675,16.6638145446777,14.2224903106689,29.7638626098633,17.1428470611572,20.467601776123,35.9236488342285,17.9854564666748,21.434371948242198,46.1820678710938,27.173650741577102,33.989185333252,11.3184719085693,23.424863815307603,41.044853210449205,9.586689949035641,9.122748374938961,19.2464637756348
373,13.924333333333301,18.0706666666667,8.408,24.232,36.161333333333296,36.536333333333296,20.407,19.9203333333333,13.5076666666667,22.476999999999997,25.2416666666667,20.791333333333302,29.692333333333302,19.647000000000002,22.2603333333333,48.777,28.912,36.1236666666667,11.129666666666699,25.375999999999998,29.715,7.9456666666666695,12.352666666666698,16.960333333333303,12.9259490966797,21.366468429565398,8.68513774871826,28.0355567932129,31.731458663940398,32.0259666442871,11.2013397216797,16.6039257049561,15.179750442504899,30.2513694763184,18.392126083374,20.3968296051025,35.793708801269496,17.5429649353027,21.7548904418945,45.376617431640604,26.523180007934602,37.7556571960449,11.4623670578003,22.865415573120103,42.9730758666992,9.52451229095459,8.714587211608888,19.098863601684602
374,14.82,19.003,4.426666666666669,28.925333333333302,29.8723333333333,41.02,20.469333333333303,20.0543333333333,12.114,21.5386666666667,25.29,19.8486666666667,31.9446666666667,17.8343333333333,22.7143333333333,45.2466666666667,26.97,37.7396666666667,12.830333333333302,24.0176666666667,28.221333333333302,8.09166666666667,10.644,17.797333333333302,12.452899932861301,21.183153152465803,7.81632661819458,27.556631088256804,32.817127227783196,32.205924987793004,13.0203542709351,15.754920959472699,14.4249620437622,29.974670410156197,18.8808917999268,19.808782577514602,34.913162231445305,16.6477317810059,21.4662780761719,45.20210266113279,25.723014831543,38.6898078918457,11.2905950546265,22.1992454528809,42.084220886230504,9.32571506500244,8.5006856918335,19.1817512512207
375,11.933,16.4883333333333,4.16433333333333,23.0956666666667,35.5496666666667,39.8803333333333,20.4813333333333,17.9973333333333,13.732999999999999,22.1533333333333,24.402666666666697,18.9873333333333,31.498666666666697,17.968,20.059666666666697,45.4173333333333,25.425,33.21,11.461333333333302,23.6776666666667,27.512333333333302,8.27266666666667,12.392999999999999,19.161333333333303,12.194926261901902,21.2019214630127,7.28321647644043,26.4994621276855,30.349306106567397,31.5430393218994,10.9617252349854,15.3717727661133,13.7561807632446,30.620979309082,16.809278488159197,20.4254035949707,34.7871971130371,15.1112003326416,22.355167388916,44.4622116088867,26.5699119567871,36.5807037353516,11.1377639770508,21.754896163940398,37.7831573486328,8.98512363433838,8.73427677154541,19.9395580291748
376,11.999666666666698,17.2736666666667,5.6876666666666695,28.719333333333303,41.2876666666667,36.90633333333329,21.603,17.971,12.155999999999999,24.9156666666667,27.555999999999997,18.4593333333333,31.307,18.483,20.6026666666667,43.472,27.873333333333303,33.1816666666667,9.93866666666667,27.318333333333303,27.4476666666667,7.39333333333333,13.533,17.298,12.793192863464402,22.322078704834,7.73382663726807,25.9115200042725,30.546483993530302,31.856416702270497,9.56275367736816,15.7171297073364,14.6770696640015,31.683179855346697,17.534688949585,21.686031341552702,36.1490478515625,15.111601829528801,24.575624465942397,45.3202247619629,29.3168449401855,38.3167304992676,12.3462686538696,23.1036186218262,37.4810638427734,9.04508590698242,9.79041290283203,20.914113998413104
377,12.669666666666698,23.7343333333333,6.84566666666667,26.147666666666698,30.4643333333333,31.261999999999997,22.186999999999998,16.703,13.277333333333301,23.4536666666667,27.209,17.6396666666667,30.786666666666697,16.373333333333303,23.235,45.86600000000001,29.655666666666697,37.378,10.645666666666699,27.370333333333303,27.925,7.782,13.060333333333302,17.1133333333333,13.1165323257446,22.119255065918,7.620306015014651,24.385889053344698,28.7908935546875,31.6143436431885,9.53576946258545,15.595705032348599,15.1832847595215,31.6956062316895,16.5140247344971,21.5383148193359,35.8591957092285,14.8146820068359,24.6657772064209,45.0910224914551,30.2900714874268,37.987457275390604,12.525158882141099,22.8928928375244,37.8315200805664,8.94295787811279,10.046691894531198,20.9309024810791
378,13.889333333333301,22.766,7.7113333333333305,26.8926666666667,30.019000000000002,34.435,22.04,18.887333333333302,11.703,25.291999999999998,28.3636666666667,16.355,28.6943333333333,15.842,20.941,43.8533333333333,24.234,32.846,10.202,25.269000000000002,28.284000000000002,8.402999999999999,12.058333333333302,13.888666666666698,13.722872734069801,21.7372741699219,7.782519340515139,23.6085567474365,26.8058071136475,31.5964050292969,9.07617950439453,15.9412307739258,15.85680103302,31.8204135894775,14.526615142822301,21.3556346893311,35.671966552734396,14.9363126754761,24.088844299316396,44.7177391052246,30.721082687377898,34.9994239807129,12.4273328781128,22.3039722442627,34.0288619995117,8.76516151428223,10.0424938201904,20.5117092132568
379,12.692333333333302,21.173666666666698,8.95833333333333,25.2783333333333,39.853,38.484333333333296,23.368000000000002,17.1566666666667,11.665333333333301,21.6123333333333,27.878333333333302,16.0193333333333,30.5436666666667,15.659666666666698,22.0613333333333,43.89,22.632666666666697,39.2936666666667,11.153333333333302,23.628333333333302,29.060666666666698,9.147,13.261333333333301,13.7476666666667,14.2105093002319,22.300178527832,8.43324565887451,23.6153297424316,28.3178215026855,32.6091537475586,9.8203649520874,15.917414665222198,17.582067489624,32.0021438598633,15.984726905822802,22.050880432128896,36.28053665161129,15.6988859176636,24.6926116943359,46.272533416748,31.9841289520264,35.6608772277832,12.8987369537354,22.6927871704102,35.5816535949707,8.79024982452393,11.1885318756104,20.390323638915998
380,11.267000000000001,21.461666666666698,9.25166666666667,21.362666666666698,29.244,35.40466666666671,23.406999999999996,15.819,14.898,22.463,26.882666666666697,17.5693333333333,30.408333333333303,14.363666666666699,24.2916666666667,44.104666666666695,24.8816666666667,35.685,12.206666666666699,26.465999999999998,31.805999999999997,8.81166666666667,13.459333333333301,13.591333333333301,14.677732467651401,22.362314224243196,8.86940002441406,21.887619018554698,27.196081161499,32.3188514709473,8.6033763885498,15.885021209716802,18.6781597137451,31.0170841217041,16.6989765167236,22.190938949585,36.1947898864746,15.7000579833984,24.9092178344727,46.0960845947266,32.323947906494105,32.0480079650879,12.661112785339402,22.925514221191396,34.8033103942871,8.55192089080811,11.508723258972198,19.702322006225604
381,12.7126666666667,22.187666666666697,10.048,22.0966666666667,28.771,34.47,22.570999999999998,15.618333333333302,14.189,22.6653333333333,28.489,18.273,28.303666666666697,14.977333333333302,22.8883333333333,43.3323333333333,26.2993333333333,37.396,12.588,23.612,36.001999999999995,9.27066666666667,12.684000000000001,14.246333333333302,14.7774238586426,21.8141708374023,8.89513874053955,20.5454158782959,28.9949378967285,33.1654624938965,10.2409811019897,15.631304740905799,18.983608245849602,30.6328506469727,20.4575214385986,22.0690383911133,36.1826515197754,15.8610591888428,24.9338779449463,46.8610954284668,32.4124946594238,30.3708877563477,12.4349822998047,22.631217956543,34.7841606140137,8.37752246856689,12.072267532348599,18.8365840911865
382,13.1303333333333,19.184666666666697,10.225666666666699,20.5513333333333,41.309,32.875666666666696,22.422333333333302,14.443333333333301,13.006666666666698,23.778666666666698,26.1,19.8556666666667,30.9126666666667,15.722000000000001,26.350666666666697,44.4056666666667,33.2993333333333,31.54,12.443333333333301,26.728666666666697,35.129,9.02866666666667,12.765666666666698,12.307,15.2781047821045,21.8916912078857,9.03188228607178,19.0080451965332,30.7819328308105,34.4737586975098,11.4667806625366,15.7724161148071,19.4620456695557,30.935068130493196,21.5283203125,22.663316726684602,36.7947578430176,16.4744243621826,25.7722282409668,47.7717895507812,34.026149749755895,31.4986763000488,12.9105386734009,23.2033748626709,35.3264198303223,8.54522323608398,12.619023323059098,18.620563507080103
383,12.115,19.865,8.854,23.366,29.7963333333333,36.2093333333333,22.7323333333333,15.540333333333301,14.985666666666699,22.131333333333302,28.187333333333303,20.7596666666667,29.054000000000002,17.129,27.271666666666697,42.774666666666704,32.3656666666667,34.681,12.234666666666698,27.812666666666697,35.8683333333333,8.97266666666667,13.982999999999999,11.085999999999999,15.663140296936,22.507749557495103,8.96192932128906,18.4363994598389,31.2727699279785,35.3334312438965,12.4811553955078,15.9401845932007,19.650711059570302,30.661300659179698,20.353801727294897,23.089088439941396,37.2773590087891,16.8810424804688,26.049936294555696,47.6640701293945,35.4578628540039,30.8323249816895,12.8302717208862,23.7101173400879,33.4884643554688,8.71897411346436,12.686589241027802,18.3820476531982
384,14.9763333333333,18.958666666666698,10.7073333333333,20.716666666666697,28.6913333333333,36.3003333333333,21.45,14.357000000000001,15.757333333333301,23.379,27.1563333333333,20.995666666666697,29.432666666666698,17.966666666666697,27.160999999999998,41.594666666666704,33.7243333333333,34.31,14.561666666666698,30.6976666666667,33.787666666666695,7.89533333333333,15.650333333333302,11.264333333333301,15.545543670654302,23.722297668457,9.183817863464359,18.2084045410156,29.9896297454834,35.4118881225586,12.930161476135302,16.0591087341309,20.6837215423584,30.645240783691396,19.046283721923803,23.978551864624,38.3784027099609,17.0247535705566,26.4315567016602,47.042030334472706,37.501636505127,30.010868072509798,13.2106122970581,25.0733280181885,31.9559326171875,9.18298053741455,13.160494804382301,18.401086807251
385,14.265999999999998,19.629666666666697,10.0866666666667,19.583666666666698,40.584,34.368333333333304,21.4293333333333,15.354000000000001,18.1183333333333,18.963666666666697,25.150666666666698,21.6726666666667,30.394000000000002,14.3086666666667,26.881999999999998,43.753,34.9966666666667,37.780666666666704,15.052333333333301,32.6456666666667,43.458,8.073,14.747333333333302,12.741333333333301,15.5088939666748,25.035808563232397,9.70166015625,18.9681072235107,30.291734695434602,35.403621673584,14.2154865264893,15.9485635757446,22.686014175415,30.103628158569304,19.2413711547852,24.9370956420898,39.6429786682129,17.3303508758545,27.8348007202148,47.4672241210938,39.454132080078104,32.8035888671875,14.180849075317399,27.0184135437012,33.4292831420898,9.5749568939209,14.119975090026902,19.1270961761475
386,14.862,20.631333333333302,9.109,21.8713333333333,31.56,34.238,22.534000000000002,19.0846666666667,19.962,19.8083333333333,25.9263333333333,23.963,33.6073333333333,19.208666666666698,26.1793333333333,44.5716666666667,35.215666666666706,32.3656666666667,14.773333333333301,31.605,51.713,10.158999999999999,16.141666666666698,11.673333333333302,15.8280467987061,25.9720077514648,10.2179164886475,20.259407043457,29.486812591552702,35.458034515380895,14.7438097000122,16.039573669433597,24.178194046020497,29.9322948455811,18.841131210327102,26.187715530395497,41.1156425476074,17.8232250213623,29.1632251739502,47.4265937805176,40.895320892334,35.003360748291,15.120209693908699,28.141284942627,35.2158432006836,10.024423599243198,15.0855226516724,19.818208694458
387,15.134666666666698,25.384,9.93,23.727333333333302,29.685666666666698,35.129,20.778000000000002,15.6646666666667,22.7876666666667,20.5813333333333,27.6626666666667,21.844,37.960666666666704,21.0743333333333,25.385,48.293,37.7946666666667,30.791999999999998,16.8636666666667,29.343000000000004,50.7313333333333,10.7303333333333,15.542,12.580666666666698,16.0903034210205,26.186351776123,10.503068923950199,20.2681865692139,26.911434173584,35.3409843444824,14.5951089859009,16.3775424957275,25.2670631408691,32.725643157959,19.3018970489502,27.167371749877898,41.905723571777294,17.9630393981934,30.2170925140381,48.0397338867188,41.342338562011705,37.1247901916504,15.8221263885498,28.2793235778809,37.278480529785206,10.421648979187,16.4261913299561,20.0328350067139
388,14.956666666666699,27.2566666666667,10.6023333333333,23.114333333333303,34.133333333333304,34.3543333333333,22.336,15.005666666666698,27.283333333333303,24.26,26.1866666666667,22.0923333333333,37.8946666666667,20.305,25.596,51.1093333333333,38.84,40.0436666666667,17.258,31.164666666666697,52.8993333333333,10.1913333333333,15.571333333333301,14.177666666666699,16.4311504364014,26.756465911865202,10.3147773742676,21.1909160614014,25.8284702301025,35.7335777282715,15.5285043716431,16.6653900146484,25.821487426757802,38.854763031005895,19.159114837646502,28.629810333252,43.9318923950195,18.3847980499268,31.3705272674561,49.38642883300779,43.364471435546896,39.2126235961914,16.769905090332,28.744388580322298,41.2721099853516,10.8622341156006,18.096698760986303,20.4707984924316
389,16.591666666666697,27.5633333333333,10.931333333333301,22.541,33.3996666666667,35.2033333333333,22.4386666666667,14.635,26.523000000000003,23.6256666666667,25.184,27.778000000000002,38.1816666666667,17.567333333333302,28.855,54.005,39.921333333333294,35.34666666666671,17.7003333333333,30.579333333333302,61.570666666666696,9.569333333333331,15.493666666666698,14.352,17.1066780090332,27.7423267364502,10.156427383422901,20.982357025146502,27.0691223144531,34.886058807373,15.8697843551636,16.9114074707031,25.609909057617198,44.2069816589355,17.2847785949707,30.061767578125,44.5894660949707,18.7804183959961,32.5170211791992,50.1517448425293,44.2044525146484,38.7682495117188,17.820608139038104,28.8223438262939,40.591514587402294,10.9817562103271,18.542917251586896,20.600753784179698
390,15.862,30.0816666666667,12.8,24.858333333333302,34.002333333333304,35.525,22.924,12.161,23.6666666666667,23.968000000000004,25.245333333333303,29.0906666666667,40.929666666666705,21.539666666666697,31.149333333333303,52.824,42.3303333333333,38.9253333333333,17.7373333333333,36.618,59.6053333333333,9.33,20.5603333333333,14.610333333333301,17.646060943603498,30.0487270355225,10.911460876464801,21.7693901062012,28.1335430145264,35.2526702880859,16.3718948364258,17.7421188354492,27.0184326171875,45.264553070068395,16.2625713348389,32.518444061279304,46.8564529418945,19.322345733642603,34.443660736084,51.808864593505895,46.8536491394043,39.103324890136705,19.444158554077102,30.798696517944304,41.3193206787109,11.533166885376,19.682689666748,21.1054649353027
391,17.354,33.5816666666667,13.642333333333301,26.599,33.985,37.2906666666667,21.892,12.843666666666698,23.641666666666698,22.422333333333302,28.9533333333333,30.009333333333302,43.364,23.1703333333333,34.301,55.3396666666667,45.9596666666667,41.798666666666705,17.706,40.2513333333333,58.717,11.510333333333302,23.9476666666667,15.094666666666699,17.9792175292969,32.052135467529304,11.8095788955688,22.284360885620103,29.382070541381804,36.748085021972706,16.713306427002,18.776720046997102,28.8011283874512,44.971107482910206,17.4752044677734,34.7190933227539,49.070686340332,20.3767681121826,37.0233497619629,54.1342926025391,49.309749603271506,43.0893135070801,21.4139347076416,32.7695846557617,40.6595420837402,12.302466392517099,21.6313667297363,21.5526180267334
392,18.4643333333333,32.6266666666667,15.378333333333302,27.1956666666667,36.141999999999996,40.6183333333333,22.1626666666667,13.408,25.783333333333303,25.478666666666697,31.5386666666667,30.5816666666667,45.39,21.396333333333303,31.901,55.8166666666667,52.573666666666696,33.5643333333333,24.2946666666667,38.4433333333333,66.708,11.427333333333301,28.031999999999996,15.612333333333302,18.3404312133789,34.5863227844238,13.0473022460938,22.3575820922852,30.113597869873,38.4554786682129,15.8352575302124,20.1638813018799,30.7127571105957,43.4256935119629,18.431087493896502,36.6696434020996,51.211696624755895,21.3388710021973,39.2690582275391,56.260684967040994,51.7848625183105,45.8180351257324,23.1555881500244,34.6849212646484,42.034397125244105,12.9801607131958,23.396463394165,21.8168926239014
393,19.204,31.307,15.152666666666699,22.388666666666698,34.234,39.655,22.611,14.756333333333302,28.542666666666697,21.0906666666667,32.066,29.3136666666667,44.000666666666696,20.7473333333333,31.4416666666667,55.701,49.792,35.639,24.480333333333302,36.6936666666667,71.407,13.990333333333302,26.132333333333303,14.056333333333301,17.9012126922607,34.1744384765625,12.427791595459,21.3797760009766,31.196630477905302,37.50807571411129,17.2332077026367,20.1034297943115,29.672775268554698,44.348548889160206,16.837017059326197,35.2835655212402,49.0570602416992,21.2676467895508,37.3919525146484,54.3142700195312,50.821964263915994,45.909488677978494,23.425630569457997,33.515270233154304,42.840549468994105,12.496622085571301,22.3030643463135,21.7911033630371
394,18.0143333333333,31.506333333333302,13.340333333333302,18.6743333333333,35.582666666666704,44.6416666666667,23.756999999999998,15.69,31.245666666666697,23.242666666666697,29.309,30.2143333333333,44.104666666666695,26.019666666666698,37.871,57.115,50.7316666666667,36.2453333333333,22.125,38.558,73.58766666666669,12.125333333333302,24.704333333333302,13.919666666666698,17.343879699707,34.2756576538086,12.544189453125,21.0641479492188,32.5565185546875,38.565704345703104,19.8822135925293,20.7139873504639,30.0676918029785,45.852500915527294,18.392192840576197,35.3894653320312,49.1210594177246,21.700662612915,36.7145004272461,54.7539749145508,51.3879814147949,48.4398307800293,24.969070434570302,33.659622192382805,43.432037353515604,12.4069080352783,22.8929615020752,22.366388320922898
395,18.053666666666697,33.137,12.5983333333333,17.025,35.3403333333333,44.345,22.919333333333302,15.657333333333302,31.1823333333333,22.5803333333333,29.8713333333333,28.849,43.7236666666667,20.8876666666667,33.573,57.8003333333333,48.7473333333333,38.9683333333333,22.714666666666698,35.0743333333333,66.5036666666667,11.114666666666698,21.917666666666697,15.979666666666699,17.2607250213623,32.6745109558105,11.8673448562622,20.0905780792236,31.4175453186035,37.3404121398926,20.5481948852539,20.3616123199463,28.5918846130371,45.852108001709006,17.257015228271502,34.099704742431605,47.12077331542971,21.0671710968018,34.311981201171896,52.817413330078104,49.9174308776855,45.5694351196289,24.677503585815398,32.2135391235352,40.319183349609396,11.817982673645,21.1468448638916,22.3677139282227
396,18.534000000000002,31.1073333333333,12.432,15.448666666666698,34.9286666666667,45.8433333333333,22.618000000000002,15.562333333333301,28.076,22.735,32.2383333333333,27.337,41.1783333333333,18.852333333333302,30.789666666666697,52.9296666666667,48.723,40.5776666666667,22.925,34.7633333333333,60.836999999999996,12.482999999999999,20.3303333333333,16.235,17.2325305938721,31.5746898651123,11.2402667999268,18.4422969818115,29.7609081268311,36.365531921386705,19.8270530700684,20.4861946105957,27.4576053619385,46.4085464477539,16.1565551757812,33.251438140869105,46.516448974609396,20.2341136932373,31.935230255127,51.3166351318359,49.420558929443395,42.183521270752,24.772508621215803,31.4159851074219,37.6736640930176,11.534611701965302,19.9795780181885,22.7245769500732
397,17.278,29.451,11.722333333333301,14.718333333333302,35.2793333333333,44.522,22.838666666666697,15.797666666666698,26.871666666666698,22.601999999999997,39.7596666666667,24.678,41.0066666666667,24.051,30.521,54.8016666666667,49.923333333333304,37.5993333333333,20.9353333333333,36.5473333333333,69.4556666666667,11.506666666666698,20.686,17.0523333333333,16.9946193695068,32.251472473144496,11.251729011535598,17.7766380310059,30.354223251342802,36.60231399536129,20.0425872802734,20.8603897094727,28.164026260376,46.0632858276367,18.0990104675293,33.800479888916,47.5372428894043,20.500291824340803,31.663438796997102,51.542789459228494,51.09228515625,41.7249336242676,25.800338745117198,32.6161270141602,40.6385459899902,11.662377357482901,20.4480934143066,23.726251602172898
398,15.890333333333302,32.049,10.565666666666699,14.092666666666698,34.997666666666696,38.6693333333333,22.431333333333303,13.182333333333302,26.474,22.965999999999998,39.323,26.956999999999997,40.22033333333329,23.156,29.027666666666697,55.2406666666667,48.86600000000001,34.589,23.655,35.582333333333295,71.1596666666667,10.737,21.276999999999997,14.4976666666667,16.8515701293945,30.9669361114502,10.2970867156982,16.399957656860398,29.777803421020497,35.324775695800795,19.2849559783936,20.135356903076197,27.0977897644043,46.819374084472706,18.6068096160889,32.6329383850098,46.0740089416504,20.466722488403303,30.572813034057603,51.0731925964355,50.0667533874512,41.452117919921896,25.2145500183105,31.573060989379897,41.5714530944824,11.3892040252686,19.924251556396502,24.198843002319304
399,16.1316666666667,30.807,9.52833333333333,13.820666666666698,34.069333333333304,37.249666666666705,21.9233333333333,13.312666666666699,25.097333333333303,21.778000000000002,36.439,25.7596666666667,38.623000000000005,20.495,31.0326666666667,54.937,44.761,26.9473333333333,23.568,31.310666666666698,63.7246666666667,10.772333333333302,23.123666666666697,16.5693333333333,16.6103897094727,29.021526336669897,9.243467330932619,15.3944978713989,27.8359317779541,33.8270454406738,17.477313995361303,19.328565597534197,25.5556697845459,46.4762306213379,17.903244018554698,30.9521427154541,44.128501892089794,19.51096534729,28.368892669677702,49.004711151123,47.9187812805176,38.568416595459,24.328536987304698,29.6461391448975,38.5122413635254,10.918604850769,18.867322921752898,23.6863899230957
400,14.647,29.688000000000002,9.625333333333339,14.677,33.4746666666667,35.0266666666667,21.8103333333333,12.221333333333302,24.019000000000002,21.76,36.3066666666667,25.9263333333333,38.4486666666667,24.434333333333303,30.789,54.2313333333333,44.0846666666667,24.416333333333302,22.7493333333333,30.664,64.6166666666667,9.29033333333333,21.3283333333333,14.264666666666699,15.886111259460401,27.4977855682373,8.39719390869141,15.386965751647901,28.364212036132802,33.3035697937012,18.0925922393799,18.5758094787598,24.3884658813477,46.9345817565918,17.702835083007802,30.015478134155302,42.87648391723629,18.749719619751,27.2736034393311,48.296199798584006,46.4316825866699,39.067298889160206,23.62158203125,28.3570499420166,37.921573638916,10.4902381896973,18.638204574585,23.3226318359375
401,14.474333333333302,30.870333333333303,9.66066666666667,13.618333333333302,34.943000000000005,33.7593333333333,22.7966666666667,13.1806666666667,25.186999999999998,23.1533333333333,36.7876666666667,26.184666666666697,35.942,25.181333333333303,31.007666666666697,52.214,44.290666666666695,23.411333333333303,21.8753333333333,30.7536666666667,61.6143333333333,9.92733333333333,21.585666666666697,14.186,15.413823127746598,26.7330856323242,7.7412805557251,14.8209142684937,28.554016113281197,32.953426361084,19.016042709350604,18.1448802947998,24.38840675354,46.535816192627,17.2117500305176,29.5347690582275,42.364410400390604,18.3520774841309,27.5474662780762,47.90861511230471,45.977512359619105,40.781665802002,23.3246212005615,27.923782348632802,40.5266227722168,10.298423767089801,18.486341476440398,23.65505027771
402,13.546,27.818333333333303,10.353,13.658666666666699,32.827,33.325333333333305,22.3893333333333,13.494000000000002,22.3513333333333,22.2703333333333,36.162333333333294,24.899333333333303,35.874666666666705,18.240666666666698,27.375999999999998,50.933,44.1503333333333,23.068333333333303,21.6453333333333,29.0813333333333,61.566,9.79033333333333,21.2906666666667,13.007,15.0756521224976,24.736803054809602,7.01545000076294,13.642454147338901,28.321973800659197,31.9314746856689,18.753818511962898,17.5500469207764,23.0738697052002,45.19718933105471,16.9238376617432,28.0142498016357,39.9882202148438,17.5358371734619,26.542387008667003,46.1807518005371,42.944755554199205,40.6753540039062,22.016298294067397,26.0498046875,37.9591827392578,9.643983840942381,17.130794525146502,22.4088821411133
403,12.024666666666699,25.6396666666667,9.12833333333333,14.332,33.3866666666667,34.1473333333333,21.9706666666667,13.094000000000001,22.442333333333302,22.532333333333302,33.7843333333333,23.446666666666697,38.657,17.655,26.941,49.8486666666667,41.332666666666704,23.2946666666667,21.159000000000002,31.815666666666697,60.457,9.47166666666667,19.492333333333303,13.802333333333301,14.621864318847699,23.7297286987305,6.580041408538821,13.558640480041499,28.9206027984619,31.3248119354248,18.4001026153564,16.8316631317139,22.1615772247314,45.0520820617676,17.2892169952393,27.126140594482397,38.762233734130895,17.2299671173096,26.6237602233887,46.0068550109863,41.578651428222706,40.5163688659668,21.5343742370605,25.006515502929698,39.404327392578104,9.26997470855713,16.5623760223389,21.8566970825195
404,14.157,24.8006666666667,12.591,14.245666666666699,34.374,32.487333333333304,22.461666666666698,14.720333333333302,22.048000000000002,21.546999999999997,31.978,23.36,37.213,27.269000000000002,28.2366666666667,53.083,46.038000000000004,22.188000000000002,21.0766666666667,30.673000000000002,63.7236666666667,8.95333333333333,19.0253333333333,13.339333333333302,14.1176404953003,24.9891624450684,6.74902629852295,13.7781810760498,30.4007892608643,31.694959640502898,19.746732711792,16.941959381103498,23.1576499938965,47.648799896240206,16.9972286224365,27.4762077331543,39.4526481628418,17.5889568328857,27.9471969604492,46.267398834228494,42.883358001709,41.445583343505895,22.095951080322298,25.795099258422898,44.7331123352051,9.254469871521,17.1435012817383,22.676572799682603
405,14.388333333333302,23.560666666666698,10.961333333333302,13.5183333333333,32.7013333333333,32.854,23.0066666666667,13.459000000000001,20.051,22.496,32.459333333333305,22.298000000000002,37.033666666666704,25.4076666666667,26.431666666666697,60.8976666666667,47.908,21.581,22.475666666666697,31.6733333333333,76.3066666666667,8.98133333333333,18.004,15.775666666666698,14.0298757553101,25.3648166656494,7.34726858139038,13.692747116088901,30.8433475494385,31.9251003265381,19.3773136138916,16.9201374053955,24.694866180419897,49.7467269897461,17.753854751586896,27.8942356109619,40.4817314147949,18.157808303833,29.065452575683604,48.630523681640604,44.518424987793,39.04233932495121,22.6170997619629,26.818510055542003,47.3609619140625,9.37979507446289,17.968225479126,22.7756080627441
406,15.245666666666699,24.440666666666697,10.088,13.913333333333302,33.7823333333333,33.102,22.243666666666698,14.627666666666698,20.583666666666698,21.035333333333302,27.8653333333333,24.1016666666667,33.5186666666667,18.4963333333333,27.0433333333333,60.8323333333333,47.246333333333304,20.7293333333333,22.6546666666667,28.523000000000003,62.508,9.228666666666669,18.8876666666667,14.533333333333301,13.581624984741199,24.412500381469698,7.07104730606079,12.6212673187256,30.482530593872102,31.6435565948486,17.976713180542,16.1800937652588,24.304573059082,48.806491851806605,17.7097206115723,26.7921543121338,38.9111442565918,17.2778949737549,26.4142951965332,48.4124755859375,43.031829833984396,34.1704978942871,21.393976211547898,25.7339134216309,42.9232597351074,9.44639873504639,17.1233234405518,21.8414421081543
407,14.703333333333301,22.2233333333333,10.0003333333333,13.345333333333302,32.98,32.642333333333305,21.272666666666698,14.099333333333302,18.544333333333302,21.913,29.942333333333302,22.1943333333333,35.176333333333304,18.874000000000002,26.609,60.729,41.734666666666705,21.5116666666667,20.1673333333333,25.314,62.066,9.77633333333333,17.0203333333333,13.687000000000001,12.9322519302368,23.469539642334,7.49033117294312,13.026885986328098,30.744199752807603,31.606996536254897,17.564624786377,15.9271564483643,24.0364627838135,46.8604202270508,18.2979965209961,26.012020111084,37.523834228515604,16.963331222534197,25.2859077453613,48.7216644287109,40.6390533447266,33.177864074706996,20.2852783203125,24.8101634979248,37.5075798034668,9.40454387664795,17.213006973266598,20.5706100463867
408,13.378666666666698,22.4576666666667,10.3113333333333,13.069666666666699,33.4656666666667,31.788,21.049,13.021666666666698,19.2126666666667,20.803,30.535333333333302,21.7093333333333,35.838333333333296,19.02,25.883000000000003,58.5116666666667,39.646,23.05,22.0923333333333,25.471333333333302,54.0123333333333,9.06166666666667,17.4566666666667,14.073,12.346788406372099,22.475528717041,7.51640224456787,13.248313903808599,32.2075042724609,31.6729888916016,18.4197998046875,15.5889625549316,23.3791103363037,43.788509368896506,20.11985206604,24.502870559692397,35.506011962890604,16.792282104492198,23.9144973754883,49.165565490722706,38.2112998962402,34.7528800964355,20.0827674865723,23.7904891967773,36.5264778137207,9.33181190490723,16.780553817749,19.518117904663104
409,11.751,22.9363333333333,10.3376666666667,12.700666666666699,34.935333333333304,32.2863333333333,21.3666666666667,11.737666666666698,21.99,20.4493333333333,29.147,24.105,35.399,14.504000000000001,27.599333333333302,57.952,44.115,21.1666666666667,29.7646666666667,29.853666666666697,50.323,8.52833333333333,16.667,17.2703333333333,12.3788976669312,22.1565990447998,8.13222026824951,13.620060920715302,31.293357849121104,31.7633247375488,19.4214248657227,15.599001884460401,24.452367782592802,39.9191246032715,21.8893356323242,24.019329071044897,34.626579284668004,16.8283367156982,24.509305953979503,49.79780578613279,37.879222869873,37.954761505127,23.357721328735398,24.324048995971697,39.5544586181641,9.536858558654789,17.088924407959002,20.950345993042
410,13.554666666666698,21.887333333333302,10.142333333333301,13.404000000000002,32.797,31.108,21.5233333333333,11.985666666666699,17.435666666666698,21.9243333333333,29.625999999999998,24.7793333333333,33.199,15.199333333333302,26.951333333333302,57.6813333333333,39.6843333333333,21.317333333333302,29.068,32.211,51.1803333333333,8.87633333333333,18.836,19.754333333333303,11.9062414169312,20.2082538604736,8.37363910675049,13.9440250396729,30.3698787689209,30.9243221282959,19.1709976196289,14.7750701904297,25.0792503356934,36.83278274536129,22.1548385620117,22.5775928497314,32.726734161377,16.262884140014602,24.320894241332997,49.907772064209006,36.2026138305664,43.97660827636721,27.456226348877,24.418586730957,37.7772102355957,9.28499794006348,17.505935668945302,22.762008666992198
411,13.756333333333302,20.004,10.6786666666667,14.116333333333301,33.371333333333304,32.5666666666667,20.504,11.260333333333302,22.123333333333303,20.440333333333303,29.423666666666698,23.094,33.2746666666667,18.563,24.7556666666667,57.101000000000006,42.475,21.242666666666697,28.670666666666698,32.044000000000004,48.3793333333333,7.705,18.9973333333333,20.164666666666697,11.7374801635742,19.5600681304932,8.6095666885376,13.017825126647901,29.3245410919189,29.811456680297898,18.5885448455811,14.230845451355,25.7307949066162,36.2700080871582,19.8190898895264,22.1168365478516,32.4664344787598,15.8092613220215,25.042053222656197,50.037525177002,35.7856101989746,46.6172904968262,29.876407623291,24.82958984375,42.0049285888672,8.85085868835449,18.124588012695302,24.254827499389602
412,13.888333333333302,20.341333333333303,10.2506666666667,13.365333333333302,33.996,32.532,22.528000000000002,11.439666666666698,22.626333333333303,20.182000000000002,31.2063333333333,19.4123333333333,34.991,15.157333333333302,23.829,57.3286666666667,45.049,21.030666666666697,26.662,38.484666666666705,44.391000000000005,8.01966666666667,18.6503333333333,20.96,12.133481979370101,19.7363452911377,8.1518087387085,13.1545190811157,30.8277206420898,30.3063087463379,20.376934051513697,13.8616256713867,24.9742813110352,37.5412254333496,18.1718063354492,21.8771076202393,33.4518661499023,15.328871726989698,24.041202545166,49.2362060546875,35.968513488769496,43.497886657714794,29.336778640747102,24.809772491455103,47.185619354248,8.31919860839844,18.1457405090332,24.556617736816396
413,12.512,22.4306666666667,8.145,13.426666666666698,32.796666666666695,30.120666666666697,22.9836666666667,10.162,21.680999999999997,21.554666666666698,29.429000000000002,21.249000000000002,33.0546666666667,12.8033333333333,23.868000000000002,56.0523333333333,38.5603333333333,20.374000000000002,24.888,33.563333333333304,38.028,7.87933333333333,18.615666666666698,18.977,11.6008777618408,19.5280151367188,7.30622911453247,13.505260467529302,31.089717864990202,29.5249137878418,20.4294967651367,13.129364967346199,22.9769458770752,36.706138610839794,16.1402320861816,20.379428863525398,32.8784828186035,14.645988464355499,21.435470581054698,46.954105377197294,35.0709266662598,35.1576118469238,26.3951587677002,24.2820129394531,44.5897407531738,7.9225139617919895,16.902759552002,22.800573348999
414,12.457666666666698,21.4873333333333,7.73066666666667,13.664333333333301,32.9556666666667,28.223000000000003,21.256,9.31066666666667,21.635,21.5296666666667,21.503,19.656,34.405,15.821,24.580666666666698,54.115333333333304,36.8066666666667,21.034000000000002,28.414666666666697,32.426333333333304,31.511999999999997,7.42466666666667,18.666333333333302,19.413,11.6137189865112,19.0433197021484,7.44005680084229,13.2879095077515,30.6532669067383,28.6374244689941,19.829298019409197,12.989809036254899,22.1656494140625,35.043079376220696,15.0278215408325,19.3705959320068,32.0157279968262,14.5336427688599,20.8456535339355,46.1004447937012,34.271251678466804,33.2818260192871,25.5810871124268,23.977758407592802,42.163169860839794,7.74065494537354,16.6736545562744,22.1106967926025
415,10.637,20.0496666666667,8.64533333333333,13.590333333333302,33.0243333333333,28.7293333333333,21.0453333333333,10.943666666666699,19.775666666666698,21.498666666666697,21.166,18.908333333333303,32.4733333333333,11.532,24.411333333333303,53.878,34.6463333333333,20.626666666666697,26.295666666666698,30.431333333333303,32.4936666666667,7.055,15.956333333333301,16.906,11.260769844055199,18.3680114746094,7.5817365646362305,12.971498489379899,31.193960189819304,27.8572597503662,19.386165618896502,12.602275848388699,21.0851058959961,33.0103759765625,14.5478162765503,18.746807098388697,30.8947925567627,13.929830551147498,20.395610809326197,46.354408264160206,32.8119430541992,30.4392910003662,25.034175872802702,22.7355175018311,39.301383972168004,7.30995082855225,16.2724723815918,20.6955299377441
416,8.816333333333331,18.6123333333333,9.55933333333333,13.516333333333302,33.0926666666667,29.236333333333302,20.834,12.576333333333302,17.9166666666667,21.4683333333333,20.829,18.160999999999998,30.5416666666667,12.516333333333302,24.241999999999997,53.641000000000005,32.4863333333333,20.219,24.176666666666698,28.4366666666667,33.475,6.68533333333333,13.246333333333302,14.399000000000001,10.924767494201697,17.5958614349365,7.51258087158203,12.247922897338901,30.7412490844727,26.5268173217773,19.2631683349609,12.2163619995117,20.0527362823486,31.271751403808604,14.816960334777802,18.0491771697998,29.282180786132802,13.411870002746598,20.4633197784424,45.911548614502,31.3315544128418,31.7795104980469,24.580591201782198,21.6285610198975,38.41456985473629,6.919448375701901,15.551365852356,19.3339691162109
417,10.344000000000001,17.2903333333333,9.261000000000001,12.921333333333301,32.486,27.6196666666667,20.051,13.051666666666698,18.0346666666667,20.771,19.5523333333333,16.914666666666697,31.824666666666698,12.3086666666667,22.635,52.953,33.009,18.7246666666667,23.588666666666697,29.8853333333333,38.953,6.51333333333333,12.367,10.938666666666698,11.084324836731,16.7617092132568,7.540532112121579,12.407752037048303,31.2739963531494,25.783317565918,19.540328979492198,12.0194787979126,19.498607635498,32.3341293334961,12.883427619934098,17.841539382934602,28.3503265380859,13.4125881195068,19.6528816223145,46.483455657959006,30.893165588378896,34.1944160461426,24.039363861084,21.248226165771502,34.800388336181605,6.782739162445071,15.3908777236938,18.425380706787102
418,13.109333333333302,16.070999999999998,9.15866666666667,12.969333333333301,34.068000000000005,27.710666666666697,20.658,12.744000000000002,17.504,21.9823333333333,22.713333333333303,16.179000000000002,29.5316666666667,15.2416666666667,24.183000000000003,53.171666666666695,31.046,20.5803333333333,25.1213333333333,28.058000000000003,46.488666666666695,8.18766666666667,12.6356666666667,11.871333333333302,10.926203727722198,15.9711208343506,7.41796541213989,13.2221240997314,32.347667694091804,24.7310962677002,20.1427040100098,11.9739389419556,19.163982391357397,36.312473297119105,12.6349649429321,17.6803970336914,27.3255805969238,13.2808294296265,20.0767974853516,48.824592590332,31.1192245483398,45.823856353759794,24.5370578765869,20.9099750518799,39.026439666748,6.81098222732544,15.751392364502001,17.643892288208
419,12.863333333333301,15.7393333333333,7.962000000000001,13.841,33.394,28.1123333333333,20.172,12.99,19.248666666666697,23.316,27.911666666666697,16.7093333333333,26.926666666666698,14.21,28.617666666666697,53.2466666666667,32.6833333333333,20.7063333333333,23.009333333333302,26.980999999999998,47.9183333333333,7.787000000000001,11.368666666666698,11.6196666666667,10.582342147827099,14.9510164260864,7.07410764694214,13.3631753921509,32.855541229248,23.710277557373,20.1523876190186,11.309720039367699,18.5874843597412,38.8738861083984,13.1563034057617,17.386793136596697,26.0486240386963,12.9049777984619,20.7934246063232,49.2853126525879,30.3918762207031,54.87675476074221,24.6934375762939,19.9721660614014,40.711238861084,6.753559112548831,15.531714439392099,16.9942302703857
420,10.4176666666667,16.992,6.06133333333333,12.482333333333301,32.0876666666667,25.391666666666698,20.054000000000002,12.96,17.2003333333333,20.745,31.4866666666667,17.7473333333333,26.935,11.757333333333301,33.306,53.5003333333333,28.6123333333333,20.2646666666667,24.225333333333303,25.0326666666667,57.70399999999999,7.22766666666667,10.838666666666699,11.53,10.2390031814575,14.141597747802699,6.58915090560913,13.478661537170401,32.780933380127,22.814905166626,19.6615028381348,10.891974449157699,18.2587032318115,40.6395683288574,14.4919691085815,17.0850124359131,24.162796020507802,12.5975351333618,22.294263839721697,49.0868263244629,29.3530712127686,58.1912689208984,24.1676330566406,18.501012802124,38.7452049255371,6.551593780517581,14.7799787521362,16.573522567749
421,9.85433333333334,16.3713333333333,7.042999999999999,12.405333333333301,33.5503333333333,25.623,20.0966666666667,11.286666666666699,16.626666666666697,18.87,32.7216666666667,18.8526666666667,25.067333333333302,11.064666666666698,34.455999999999996,50.8753333333333,26.853666666666697,19.149333333333303,23.012333333333302,23.0406666666667,30.406999999999996,6.95733333333333,11.5586666666667,15.387,10.0442476272583,13.6131067276001,6.30025243759155,13.7210521697998,30.6189842224121,22.6074714660645,17.9990501403809,10.5631065368652,18.0402812957764,39.676605224609396,14.003046989440902,16.714448928833,22.6885299682617,12.267494201660199,23.1805019378662,46.8695068359375,28.6289978027344,45.3140869140625,23.472929000854503,17.3512477874756,30.6992378234863,6.25996494293213,13.9898366928101,16.750804901123
422,9.24266666666667,16.495666666666697,8.089,12.665,33.848,25.0173333333333,21.5523333333333,7.96066666666667,21.778666666666698,20.1016666666667,25.635666666666697,17.210333333333303,25.600666666666697,12.386666666666699,36.030666666666704,50.733999999999995,26.8546666666667,19.1273333333333,20.7006666666667,23.831,25.409000000000002,6.85866666666667,10.347000000000001,13.806,9.96292495727539,12.975181579589801,5.9849958419799805,13.9413909912109,29.2056941986084,22.1797771453857,16.3677043914795,10.514688491821301,17.920852661132802,40.118408203125,14.021582603454599,16.3531665802002,21.7224655151367,12.067721366882301,24.5279922485352,45.477481842040994,28.4268951416016,41.8667221069336,24.2179012298584,17.181594848632802,28.851346969604503,6.16990089416504,13.721776008606,17.1011161804199
423,9.395,13.600666666666699,6.06,12.672,32.7513333333333,26.8026666666667,20.666,8.46833333333333,23.398000000000003,20.640333333333302,36.0963333333333,17.0736666666667,23.276,12.964333333333302,33.4106666666667,50.7213333333333,27.9233333333333,19.4386666666667,22.053666666666697,24.152333333333303,28.0543333333333,7.347,10.2203333333333,15.464333333333302,9.86394691467285,12.3496246337891,5.56817197799683,14.8715181350708,29.991342544555696,23.232048034668,17.6399879455566,10.8452062606812,17.4584579467773,44.150783538818395,14.958436965942399,16.422260284423803,21.7150611877441,12.1890869140625,25.378776550293,45.276817321777294,28.3217849731445,41.0032157897949,24.843027114868196,16.976676940918,31.8445682525635,6.23575592041016,13.903785705566401,17.7539386749268
424,10.11,14.517999999999999,4.425,12.475666666666699,35.630666666666706,26.618000000000002,19.634333333333302,8.76033333333333,21.9886666666667,21.225333333333303,25.039666666666697,16.6376666666667,23.348000000000003,12.6913333333333,34.2573333333333,52.5086666666667,27.575,19.293,21.2536666666667,20.4553333333333,27.877,6.35833333333333,10.2713333333333,10.091000000000001,9.4905891418457,11.9418859481812,5.1656002998352095,15.771061897277802,29.882522583007802,23.4060497283936,17.030122756958,10.6412048339844,17.033941268920902,43.4953269958496,14.9915504455566,15.591534614563,21.043048858642603,12.177544593811,23.6657409667969,43.89208984375,28.252672195434602,31.8139152526855,24.0078277587891,17.0296726226807,28.901306152343803,6.156753063201901,13.232497215271001,17.521343231201197
425,9.19466666666666,14.765333333333302,4.41433333333333,12.638666666666698,36.763000000000005,25.801,20.422333333333302,9.79333333333333,21.8973333333333,19.659000000000002,25.738000000000003,15.445,21.6346666666667,15.759333333333302,31.374000000000002,53.35,25.598000000000003,18.605,22.3243333333333,19.5186666666667,25.9396666666667,6.672999999999999,8.585,12.955333333333302,8.91246318817139,11.653029441833501,5.028138160705571,16.088415145874,29.706974029541,23.5334148406982,16.0711421966553,10.2830667495728,16.5567035675049,43.1380462646484,14.14905834198,14.694190979003901,19.7474594116211,11.9118404388428,22.530298233032198,42.9940528869629,27.7417488098145,33.7758102416992,22.805706024169897,16.615966796875,33.334098815918004,6.05294561386108,12.410918235778801,16.753219604492198
426,9.17266666666667,14.023,4.459,13.434333333333301,35.7053333333333,27.948333333333302,21.041333333333302,8.531,23.9046666666667,21.772666666666698,25.226999999999997,15.553666666666699,20.2886666666667,13.791333333333302,24.094333333333303,51.115,24.048000000000002,18.765,23.2813333333333,19.75,27.1046666666667,6.35866666666667,8.477,13.897666666666698,8.83329677581787,10.7547454833984,4.87035179138184,15.4127540588379,29.9680099487305,23.8895454406738,17.028619766235398,9.993997573852539,15.607314109802198,42.7402839660645,12.4381513595581,13.8982887268066,18.610954284668,12.1752681732178,20.8359813690186,43.37544250488279,26.767894744873,34.8842353820801,21.4159622192383,15.7147130966187,38.879707336425795,5.880053043365481,11.454442024231,15.6085968017578
427,9.057,12.843,5.67,12.978333333333302,35.576,28.2476666666667,19.974,8.37566666666667,17.012999999999998,17.7796666666667,20.986,15.266333333333302,19.602333333333302,12.1173333333333,21.932,51.1276666666667,23.545,18.033666666666697,19.225666666666697,20.079333333333302,55.403999999999996,6.551666666666669,7.817666666666669,12.3696666666667,8.68989562988281,9.5802059173584,4.76827335357666,14.4458513259888,29.2460498809814,23.968620300293,17.6514301300049,9.91186141967773,14.560056686401401,41.81874465942379,10.5520811080933,13.166820526122999,17.3349342346191,12.390305519103999,19.3909378051758,43.9543952941895,25.486011505127,40.310939788818395,20.1385345458984,14.7150363922119,45.841335296630895,5.77416181564331,10.5380010604858,14.3418283462524
428,10.6996666666667,13.383,6.20566666666667,12.419,33.363,34.927,20.2903333333333,8.539,15.015333333333302,18.163,14.981,14.767000000000001,18.855999999999998,13.792333333333302,18.208666666666698,51.004,22.445,17.789666666666697,18.4996666666667,19.192999999999998,46.893,5.69433333333333,8.11733333333333,12.733666666666698,8.70187282562256,9.03682327270508,4.59074068069458,14.063622474670401,28.217275619506804,23.917053222656197,16.5277137756348,9.37053203582764,14.225574493408198,39.834171295166,8.21964263916016,13.030181884765598,16.917730331420902,12.1000280380249,17.619647979736303,42.9905815124512,24.633264541626,42.2304229736328,18.9640998840332,14.1781187057495,41.5166625976562,5.6946735382080105,10.299933433532699,14.250385284423801
429,9.547,13.088333333333301,4.397,12.118333333333302,33.53,35.6793333333333,20.594,8.85933333333333,14.307666666666698,17.9973333333333,18.5543333333333,13.377666666666698,18.7153333333333,18.844,14.710999999999999,50.968999999999994,22.04,17.015333333333302,16.6866666666667,18.2246666666667,44.505333333333304,5.48066666666667,7.649,9.85233333333333,8.27147006988525,8.84383296966553,4.423762798309331,13.4082651138306,28.083265304565398,23.9538459777832,16.605567932128903,9.101826667785641,13.5393619537354,38.341522216796896,6.969412326812741,12.6440267562866,16.532154083252,11.831082344055199,16.4197826385498,42.7269325256348,23.486516952514602,42.4578819274902,18.0122146606445,13.4224319458008,43.6389350891113,5.70089340209961,9.77625370025635,13.883131980896001
430,9.029,13.047333333333302,3.82566666666667,12.184666666666699,32.9643333333333,29.463666666666697,20.3836666666667,7.542999999999999,13.617666666666699,19.3013333333333,19.875,13.170666666666698,19.709,13.186666666666698,14.66,51.0536666666667,21.245666666666697,18.0676666666667,15.998666666666699,18.6013333333333,30.841333333333303,5.7966666666666695,7.555,12.844333333333301,7.78819704055786,8.809713363647461,4.22107744216919,13.4906940460205,28.3701438903809,23.9396896362305,16.2095794677734,8.50889015197754,12.668992042541499,35.976478576660206,6.76107931137085,12.1743698120117,16.3417701721191,11.6238479614258,15.262796401977502,42.319484710693395,22.1775016784668,35.1112442016602,16.8363132476807,12.712251663208,41.005344390869105,5.356194972991941,9.27867317199707,12.8274822235107
431,8.813666666666661,12.392000000000001,5.48333333333333,12.698666666666698,34.2853333333333,32.497666666666696,19.8623333333333,7.962000000000001,12.26,20.7246666666667,20.282333333333302,15.0853333333333,17.989,12.639000000000001,14.378,51.8693333333333,21.565666666666697,18.1146666666667,12.786333333333301,19.555,24.1673333333333,6.611000000000001,8.01266666666667,11.792,7.43837308883667,8.795482635498049,4.21948099136353,13.7151937484741,29.232276916503896,25.0300998687744,16.5073642730713,8.56323909759521,12.2586030960083,36.928184509277294,7.91308927536011,12.356040954589801,16.4104175567627,11.5858058929443,15.358499526977502,42.6332664489746,21.6023006439209,32.096633911132805,16.1974487304688,12.1564178466797,40.2975311279297,5.19254589080811,9.35826015472412,12.5663738250732
432,9.56133333333333,11.63,5.457000000000001,13.355333333333302,32.3246666666667,32.811666666666696,20.166,7.93266666666667,13.036666666666699,20.841666666666697,18.478666666666697,14.881333333333302,19.3623333333333,12.671333333333301,13.875,50.0796666666667,20.885666666666697,17.5786666666667,10.139333333333301,18.0233333333333,25.652666666666697,6.249,6.83166666666667,12.679666666666698,7.56899261474609,10.612079620361301,4.51809024810791,12.864952087402301,29.569698333740202,27.58713722229,18.2864074707031,8.605883598327638,12.759274482727099,22.1708278656006,13.515570640564,13.2799549102783,19.4453105926514,11.632719039917,15.434093475341802,44.9301872253418,19.453536987304698,25.963369369506804,13.4124603271484,12.392046928405799,38.127628326416,5.0941653251647905,9.92921257019043,10.809307098388699
433,9.414,11.629000000000001,5.517,12.534,33.5943333333333,28.7,20.359,7.8020000000000005,12.306666666666699,21.228333333333303,19.4446666666667,15.513666666666698,18.879666666666697,15.755999999999998,14.164000000000001,48.197333333333304,20.905,17.522000000000002,14.631666666666698,16.665,23.5326666666667,6.6610000000000005,7.65633333333333,9.94366666666667,7.99557256698608,10.416130065917999,4.46247816085815,12.6308879852295,30.9943161010742,28.3595294952393,19.198472976684602,8.50068092346191,12.319722175598098,21.335407257080103,14.4288387298584,13.023423194885302,19.0969638824463,11.836785316467301,14.0226354598999,46.293418884277294,19.1816520690918,27.051643371582,12.3538198471069,11.4632253646851,36.471870422363295,5.1835212707519505,9.61661148071289,10.163517951965302
434,10.915,11.751,3.93766666666667,11.759666666666698,33.5276666666667,30.206999999999997,19.935666666666698,8.244666666666669,12.314666666666698,19.723,18.5696666666667,14.473666666666698,19.6016666666667,12.600666666666699,14.564,48.7366666666667,19.054666666666698,17.0,12.458,17.159000000000002,31.7263333333333,5.950666666666669,7.853,12.115666666666698,8.63249206542969,10.6891298294067,4.50099325180054,12.478510856628402,31.0392990112305,29.284259796142603,19.51682472229,8.51126194000244,12.6598701477051,20.3867359161377,16.3807621002197,13.1157674789429,19.441011428833,11.7804861068726,14.074056625366199,46.36872863769529,19.6806907653809,27.749647140502898,12.2974863052368,11.4226951599121,34.4403076171875,5.55711364746094,9.61064434051514,10.3016977310181
435,9.453,11.695,4.08966666666667,13.0586666666667,31.551666666666698,28.405666666666697,20.0723333333333,8.12633333333333,12.6,21.559666666666697,17.8773333333333,13.059000000000001,19.2443333333333,11.921,15.037666666666698,49.8566666666667,21.223000000000003,17.346,12.402000000000001,13.517666666666699,35.472666666666704,5.89566666666667,7.56,12.675999999999998,9.05265808105469,10.970760345459,4.63327312469482,12.218163490295401,30.9695129394531,30.080152511596697,20.4255771636963,8.39783763885498,13.0656318664551,20.2746696472168,16.5603942871094,12.8850831985474,19.2885303497314,11.612614631652802,13.6855716705322,46.20478820800779,20.1203880310059,27.518686294555696,11.9207048416138,11.2177152633667,32.2717323303223,5.73917150497437,9.6601448059082,10.6616315841675
436,8.92066666666667,11.522333333333302,4.62933333333333,11.670666666666698,33.616,28.611333333333302,19.91,9.792666666666669,11.126,18.8876666666667,17.464000000000002,14.1646666666667,19.043,13.753666666666698,14.085999999999999,49.713,21.987666666666698,17.7446666666667,15.325333333333301,13.027999999999999,44.3033333333333,6.32633333333333,7.82,11.568666666666699,9.13216590881348,11.531476020813,4.91658163070679,12.1486129760742,30.8151512145996,31.0808219909668,21.8525829315186,8.47854709625244,13.3811731338501,20.2549743652344,17.4342975616455,12.785763740539599,19.1965827941895,11.5339832305908,13.567863464355499,46.1276779174805,20.7398071289062,30.349048614502,11.9507293701172,11.262246131897,35.0674819946289,5.88753843307495,9.50709629058838,10.978632926940902
437,9.07633333333333,11.416333333333302,4.277,12.622,33.567666666666696,27.7023333333333,19.671,15.946333333333301,11.820333333333302,20.3146666666667,18.4246666666667,14.045666666666698,18.596,14.015,14.854666666666699,49.9493333333333,21.0956666666667,17.111333333333302,13.255999999999998,12.738666666666699,43.0636666666667,5.93666666666667,9.00933333333333,10.992666666666699,9.31401634216309,11.5665121078491,5.02775239944458,12.161677360534698,31.0129890441895,31.1575622558594,22.163532257080103,8.54256343841553,13.1667566299438,19.980056762695302,18.8309326171875,12.7157764434814,19.239915847778303,11.536358833313,13.643620491027802,45.951171875,20.4542636871338,31.6913719177246,11.8883113861084,11.2714338302612,36.3759155273438,5.80562782287598,9.32188892364502,11.4504299163818
438,8.86566666666667,10.987666666666698,4.334,12.761666666666699,31.5496666666667,27.666333333333302,20.385,14.709666666666699,11.706,18.9563333333333,20.8226666666667,14.595,17.246666666666698,11.984333333333302,14.271666666666698,49.005333333333304,22.8346666666667,16.434666666666697,13.4306666666667,13.290666666666699,44.4876666666667,6.0996666666666695,8.57433333333333,11.594000000000001,9.28670978546143,11.5076818466187,5.044629096984861,12.826045036315902,30.8638648986816,31.057874679565398,21.5775032043457,8.635387420654299,13.258049964904801,19.794357299804698,19.9317035675049,12.6801815032959,19.139051437377898,11.5287799835205,13.535859107971199,45.359588623046896,20.4691410064697,31.4813346862793,11.568013191223098,11.2869338989258,34.179763793945305,5.64600706100464,9.52292060852051,11.797772407531701
439,8.44166666666667,11.425999999999998,4.67066666666667,12.586333333333302,33.4136666666667,27.210666666666697,19.498333333333303,12.833,12.778333333333302,20.6656666666667,20.8973333333333,14.6516666666667,17.147000000000002,11.414000000000001,13.075999999999999,42.9383333333333,19.5663333333333,17.247,14.639000000000001,12.485999999999999,28.18,5.888,7.734,14.222999999999999,9.14618492126465,11.581688880920401,4.98337697982788,12.465972900390598,29.780176162719698,29.1186904907227,20.5199966430664,8.18141746520996,12.8999347686768,19.2028312683105,17.7244873046875,12.192631721496598,18.5559253692627,11.3295907974243,11.639800071716301,43.4023780822754,20.2866821289062,27.6765537261963,11.4509925842285,11.2698040008545,29.199121475219698,5.2643289566039995,9.33566856384277,11.555268287658699
440,8.666,10.798,4.155,11.419666666666698,32.5156666666667,27.0996666666667,19.461,13.751333333333301,12.347333333333301,19.879333333333303,21.294333333333302,13.8696666666667,17.0586666666667,14.743,12.966666666666699,37.431999999999995,21.041333333333302,16.987666666666698,15.019,12.256666666666698,23.753,6.307,7.9110000000000005,13.4733333333333,9.40911483764648,11.3937339782715,4.90517330169678,12.4431762695312,30.308063507080103,28.2829570770264,20.547477722168,8.11041259765625,12.8854379653931,17.5689716339111,17.1755638122559,11.8591222763062,18.4342670440674,11.480720520019501,11.0547637939453,41.6351356506348,20.327968597412102,26.6645069122314,11.806915283203098,11.242510795593299,26.4400196075439,5.01562786102295,9.26417255401611,11.687389373779302
441,8.93133333333333,10.904000000000002,4.21866666666667,11.643666666666698,32.369666666666696,29.4913333333333,20.1653333333333,13.488,10.855666666666698,19.442,19.561,12.123666666666699,17.317,12.626,12.85,37.236999999999995,21.3056666666667,16.842666666666698,14.254000000000001,11.7553333333333,25.946666666666697,5.46733333333333,6.51566666666667,14.375,9.27992343902588,11.1479835510254,4.84525489807129,12.5893774032593,30.943138122558604,27.7146778106689,21.639856338501,8.34457683563232,13.6052150726318,16.1564960479736,17.543434143066403,11.968152046203599,18.9271545410156,11.588582992553699,11.2010669708252,40.952278137206996,20.4217643737793,25.338514328002898,12.3594388961792,11.6041898727417,22.9189624786377,4.88667488098145,9.65625762939453,12.1538343429565
442,8.97633333333334,11.232333333333301,4.38,12.649333333333301,33.8423333333333,29.9933333333333,19.794,12.222000000000001,12.008666666666699,20.7053333333333,18.6683333333333,11.6783333333333,17.340999999999998,11.517333333333301,14.805,36.9706666666667,19.639,16.7,15.740333333333302,11.406666666666698,22.989333333333303,5.399,6.00466666666667,13.040999999999999,8.78612327575684,10.623405456542999,4.66862201690674,12.315925598144501,31.2335395812988,27.639343261718803,23.518491744995103,8.67142295837402,13.4957666397095,16.1531028747559,17.3074016571045,12.049398422241199,19.354778289794897,11.552397727966301,11.750231742858901,40.4389190673828,19.825771331787102,26.5829048156738,11.6440105438232,11.1835670471191,22.4220790863037,4.8201603889465305,9.8610897064209,11.7586231231689
443,10.6016666666667,10.4123333333333,4.38033333333333,11.965333333333302,32.4003333333333,26.399666666666697,19.2326666666667,13.342666666666698,12.3856666666667,20.120666666666697,19.070333333333302,12.1333333333333,17.2036666666667,11.759,12.911666666666699,37.015,19.881,17.1636666666667,13.118333333333302,11.3056666666667,24.730999999999998,5.20566666666667,6.625,13.172666666666698,8.326732635498049,9.80530261993408,4.35017251968384,12.176124572753901,31.894910812377898,27.1727027893066,24.355712890625,8.40552616119385,12.762433052063,16.713689804077102,16.116764068603498,11.699122428894,19.029331207275398,11.355710029602099,11.4526519775391,39.780693054199205,18.6566390991211,27.7210540771484,10.8926191329956,10.5652475357056,25.5876197814941,4.60523557662964,9.56137466430664,11.5432662963867
444,9.14,9.93966666666667,4.35333333333333,12.036333333333301,33.1176666666667,26.832333333333303,19.6733333333333,11.485333333333301,11.814666666666698,21.405666666666697,18.3756666666667,12.160666666666698,17.0463333333333,15.439666666666698,12.844000000000001,39.9403333333333,19.2356666666667,16.339000000000002,12.885,13.003,25.664666666666697,5.45033333333333,6.01366666666667,9.662333333333331,8.08562183380127,9.16197872161865,4.557061672210691,12.881865501403801,32.353572845459,26.931573867797898,25.1639404296875,8.29454135894775,12.3152208328247,17.2299461364746,15.4966526031494,11.295466423034698,18.0459384918213,11.3963956832886,11.247504234314,38.8809394836426,18.0368537902832,30.253953933715803,10.2419900894165,10.223773956298801,28.868206024169897,4.41587829589844,9.10649585723877,11.292675018310499
445,9.03566666666667,10.2153333333333,4.498,12.5503333333333,33.112333333333304,29.295666666666698,20.2236666666667,12.263,12.436,19.139,18.8863333333333,12.561666666666698,18.546,11.677666666666699,12.9786666666667,39.302,21.1926666666667,16.024666666666697,14.033666666666699,13.583666666666698,42.621666666666705,5.25833333333333,6.66933333333333,11.219666666666699,8.607335090637209,9.60076332092285,5.10193538665771,13.8876209259033,33.5448532104492,27.221603393554698,25.589771270752,8.76270294189453,12.0864343643188,19.374559402465803,16.9766483306885,11.670428276062,18.1873512268066,11.764015197753901,11.514660835266099,39.381919860839794,18.367000579834002,33.901638031005895,10.0732078552246,10.689371109008801,36.4403953552246,4.51299667358398,9.53052139282227,11.9906368255615
446,9.231,11.397666666666698,4.2410000000000005,12.654333333333302,31.559,27.096,19.6256666666667,11.446,12.033,19.3776666666667,17.5893333333333,11.805333333333301,17.7536666666667,11.8483333333333,13.185333333333302,38.2853333333333,20.105333333333302,16.7313333333333,11.447000000000001,12.657666666666698,42.9216666666667,5.16233333333333,6.95833333333333,10.1376666666667,8.9793119430542,9.77612209320068,5.12055015563965,14.224649429321301,32.8094902038574,26.0890846252441,24.0056324005127,8.60689640045166,11.677695274353,19.827081680297898,15.541272163391099,11.097053527832001,17.5918579101562,11.755356788635302,10.047739028930698,38.2475700378418,18.4838905334473,28.7660789489746,10.123330116272,10.2839937210083,38.4791259765625,4.57472324371338,8.979878425598141,12.0167570114136
447,8.948,11.343,4.95233333333333,11.779333333333302,33.0506666666667,26.4593333333333,19.243666666666698,12.33,12.3003333333333,20.6073333333333,17.4413333333333,12.024666666666699,17.8863333333333,11.301666666666698,14.472666666666699,38.268,19.884,16.370666666666697,10.865666666666698,14.301333333333302,36.21866666666671,4.888,6.114,12.107999999999999,9.19682312011719,10.0204582214355,5.10993766784668,14.509419441223098,33.0456695556641,26.477972030639602,23.931442260742198,9.122785568237301,11.522759437561,19.6442775726318,14.719746589660598,11.1683855056763,18.0028057098389,11.7603940963745,9.19861221313477,36.18408203125,18.4780960083008,26.5146160125732,9.67840957641602,10.6905336380005,40.412269592285206,4.62982130050659,9.02011013031006,12.350971221923801
448,9.942,10.412,4.92233333333333,12.205333333333302,33.2243333333333,28.138,18.8893333333333,11.685,12.825,20.0523333333333,19.4963333333333,12.803666666666699,16.5373333333333,15.364666666666698,13.447333333333301,38.8403333333333,20.2046666666667,15.04,11.116,14.7,26.163,5.052,6.33533333333333,10.4353333333333,9.50604248046875,9.97103691101074,5.17345714569092,14.541279792785598,34.257598876953104,27.192514419555696,23.8220138549805,9.04189682006836,11.1709814071655,19.622747421264602,14.970324516296401,11.390125274658198,18.1968555450439,12.451565742492699,8.888875961303711,35.0683250427246,18.525165557861303,24.7357120513916,9.37647342681885,11.7218551635742,35.7103118896484,4.616650581359861,9.05256652832031,12.0507917404175
449,8.709,10.074,4.262,12.251,32.3706666666667,29.233,19.192,10.3403333333333,11.113666666666699,19.497,18.81,12.8323333333333,16.4826666666667,12.403666666666698,12.8513333333333,39.532,21.429666666666698,14.264333333333301,13.535333333333302,12.220999999999998,25.495333333333303,5.184,6.562,11.505666666666698,9.66175842285156,9.613874435424801,5.54257440567017,13.8311100006104,35.780422210693395,27.6510334014893,23.670978546142603,8.34090518951416,10.6831216812134,20.1590270996094,16.2017784118652,11.365560531616199,18.3140544891357,12.939223289489698,8.503246307373049,36.1828842163086,18.444179534912102,21.162488937377898,9.48861503601074,12.1184768676758,29.273416519165,4.619897842407231,9.21949195861816,11.5048990249634


==> meter_table_week.csv <==
min,test_0,test_1,test_2,test_3,test_4,test_5,test_6,test_7,test_8,test_9,test_10,test_11,test_12,test_13,test_14,test_15,test_16,test_17,test_18,test_19,test_20,test_21,test_22,test_23,pred_0,pred_1,pred_2,pred_3,pred_4,pred_5,pred_6,pred_7,pred_8,pred_9,pred_10,pred_11,pred_12,pred_13,pred_14,pred_15,pred_16,pred_17,pred_18,pred_19,pred_20,pred_21,pred_22,pred_23
0,8.90066666666667,11.580666666666698,6.99566666666667,14.265666666666698,34.504,32.570666666666696,23.2076666666667,11.03,13.710666666666699,19.63,29.773000000000003,12.714333333333302,17.364,11.8216666666667,13.296666666666699,50.4693333333333,20.8023333333333,50.898999999999994,12.1646666666667,12.027666666666699,55.740333333333304,5.12,7.188,10.7213333333333,8.52147388458252,8.94699096679688,5.43400096893311,13.3998136520386,33.584709167480504,29.054140090942397,20.602951049804698,10.5172929763794,12.642984390258801,36.359375,16.9350490570068,12.5856409072876,16.3453769683838,12.4019613265991,16.2866249084473,48.7765998840332,20.0265884399414,54.6076049804688,14.543847084045401,10.545498847961401,52.616756439209006,5.65602970123291,9.26048946380615,12.8081512451172
1,8.017000000000001,11.291333333333302,5.53466666666667,14.17,33.9616666666667,31.010666666666697,23.379333333333303,11.560333333333302,13.283,19.754333333333303,29.646,12.1326666666667,18.115666666666698,11.892333333333301,13.077666666666698,50.099,19.116,38.826,11.061333333333302,12.336333333333302,57.0446666666667,5.85466666666667,6.8286666666666695,12.093333333333302,8.6078929901123,9.38410568237305,4.8827629089355495,12.9490327835083,33.703987121581996,29.816026687622102,22.5952301025391,10.3078117370605,11.5678768157959,34.479644775390604,17.6584911346436,12.662400245666499,16.3541011810303,12.4329319000244,15.6757726669312,47.847263336181605,19.097677230835,41.6264801025391,13.538366317749,10.2630558013916,54.026458740234396,5.591356754302981,8.61916351318359,12.6795167922974
2,7.642,10.1546666666667,5.149,14.141666666666698,34.839,28.82,22.990666666666698,10.871666666666698,12.049666666666699,19.52,28.738000000000003,12.16,17.0163333333333,15.519,13.158,50.325333333333305,19.2083333333333,45.1356666666667,12.203333333333301,13.785333333333302,35.0503333333333,5.09,6.775,11.022333333333302,8.64549922943115,10.7513113021851,5.13463020324707,13.537356376647901,33.512237548828104,30.3434200286865,22.478040695190398,10.691817283630401,11.977248191833501,31.2171974182129,18.0080814361572,13.1539812088013,17.5834884643555,12.6327619552612,15.7804460525513,46.821403503418,19.9652214050293,27.6695346832275,13.2975072860718,11.3691864013672,47.016273498535206,5.67904090881348,9.02524280548096,12.8017520904541
3,8.142000000000001,9.23433333333333,5.40166666666667,13.625666666666698,34.0156666666667,28.716666666666697,21.464000000000002,11.154000000000002,10.948666666666698,17.753333333333302,28.876666666666697,11.700999999999999,17.0756666666667,13.019666666666698,13.719333333333301,50.4123333333333,18.964000000000002,42.096000000000004,9.38266666666667,14.202666666666698,32.3473333333333,6.124,7.11933333333333,13.4763333333333,8.7902307510376,11.2260732650757,5.13713502883911,14.0142269134521,34.106437683105504,30.5238609313965,21.8186740875244,10.430533409118699,12.4041080474854,29.019628524780302,18.1916446685791,13.173668861389197,18.0672492980957,12.639854431152301,15.13414478302,46.359825134277294,20.428554534912102,21.2757167816162,13.662274360656701,11.677691459655799,41.517097473144496,5.6340007781982395,9.02291870117188,12.937782287597699
4,10.1823333333333,10.597000000000001,5.7806666666666695,13.341333333333301,33.575333333333305,26.451333333333302,21.332333333333303,11.727,10.885333333333302,19.5743333333333,30.766,12.120333333333301,17.835666666666697,12.014000000000001,12.995666666666699,49.999333333333304,20.230999999999998,43.9573333333333,10.196,12.399333333333301,33.314666666666696,5.54066666666667,7.15166666666667,11.54,9.14071273803711,10.998514175415002,5.5988874435424805,13.730212211608901,33.2812004089355,31.829893112182603,21.3770961761475,10.578875541687,13.7254133224487,26.3230514526367,19.376052856445302,13.7903718948364,18.5929489135742,12.9167814254761,15.738466262817399,47.2371406555176,21.1037330627441,19.7043361663818,14.6833829879761,12.082216262817399,42.1087608337402,5.94694089889526,9.00864028930664,13.726804733276401
5,9.56033333333333,11.604333333333301,5.75766666666667,14.296,33.610666666666695,25.857,21.4196666666667,9.95333333333333,10.679,18.883,30.315333333333303,12.529000000000002,17.66,12.020666666666699,12.959666666666699,52.0713333333333,19.705666666666698,39.082333333333295,8.88166666666667,11.457,32.793,5.51933333333333,7.15366666666667,10.919333333333302,8.98365783691406,11.101978302002001,5.29890632629395,13.8517780303955,33.012359619140604,31.351709365844698,20.763347625732397,9.92120933532715,13.006944656372099,25.7219638824463,18.2420635223389,13.372307777404801,18.328742980957,12.685204505920401,15.7123670578003,47.06636047363279,20.8340129852295,20.2521362304688,13.969991683960002,11.503119468689,39.980884552002,5.8122453689575195,8.96757793426514,13.364312171936
6,9.18633333333333,10.639000000000001,5.81166666666667,14.458666666666698,34.3813333333333,26.6623333333333,21.7263333333333,8.48233333333333,11.07,18.544333333333302,27.554000000000002,11.312999999999999,17.7006666666667,16.7336666666667,12.605,52.1336666666667,18.986,40.043,9.12633333333333,12.695333333333302,34.846,5.6610000000000005,6.95466666666667,10.345999999999998,8.69701099395752,11.005464553833,5.06946516036987,14.6062908172607,33.8706550598145,30.619760513305696,21.0558681488037,9.84062480926514,12.308514595031701,25.951185226440398,15.7948455810547,12.7677965164185,17.9338550567627,12.893009185791,15.5945701599121,47.13667297363279,20.403829574585,24.319971084594698,12.993183135986301,10.6609811782837,44.632843017578104,5.64784717559814,8.82499313354492,12.869749069213901
7,8.54233333333333,10.571,5.47266666666667,14.072333333333301,32.930666666666696,27.467666666666698,20.803333333333303,8.14266666666667,10.962,20.4443333333333,25.4156666666667,11.1646666666667,17.115,11.9283333333333,12.788,50.4386666666667,19.4456666666667,45.9646666666667,11.554333333333302,11.957,46.3596666666667,5.01166666666667,6.6263333333333305,10.855,9.13325023651123,11.117751121521001,5.09380006790161,14.5101642608643,34.780704498291,30.3596496582031,22.1328468322754,9.94293212890625,12.8646984100342,24.9131927490234,13.660496711731,12.7474536895752,18.3093204498291,13.176777839660598,15.081505775451697,47.7162590026855,20.4327716827393,28.5769958496094,12.904644012451199,10.656232833862301,48.819408416748,5.39076852798462,8.97386074066162,13.075286865234402
8,8.86,11.116333333333301,5.2513333333333305,13.548333333333302,33.4636666666667,31.1286666666667,21.373666666666697,8.26833333333333,11.3803333333333,20.080666666666698,23.765,11.722000000000001,16.585666666666697,11.665333333333301,13.34,50.6953333333333,20.41,46.7963333333333,9.35066666666667,11.780999999999999,50.313333333333304,5.28166666666667,8.361,11.95,9.16261291503906,10.4147100448608,5.1419382095336905,14.440239906311,34.572437286377,30.393198013305696,22.988201141357397,10.159463882446301,13.063866615295401,24.276464462280302,12.920067787170401,12.648417472839402,18.1564311981201,13.040921211242699,14.7116012573242,47.3823471069336,20.1618766784668,35.3408317565918,13.2507944107056,9.90832996368408,53.6303520202637,5.15238094329834,8.81861782073975,13.352038383483901
9,8.70266666666667,11.3323333333333,5.15266666666667,13.502666666666698,34.2956666666667,26.702666666666698,21.4303333333333,7.86533333333333,12.808,18.5376666666667,22.959,11.7476666666667,16.828,12.714666666666698,13.087,49.8416666666667,19.620333333333303,42.320333333333295,11.150333333333302,12.208333333333302,36.05,5.1156666666666695,8.737,12.215,9.28221130371094,9.92918586730957,4.84872722625732,14.236900329589801,32.1672897338867,28.9851455688477,21.8302345275879,9.729204177856449,12.9176788330078,23.8281745910645,10.936870574951199,12.4960041046143,17.9703750610352,12.150500297546401,13.9131689071655,44.4118804931641,19.6386680603027,34.7136039733887,13.2538814544678,9.27065849304199,48.811195373535206,4.80753421783447,8.406200408935549,13.2522449493408
10,8.38233333333333,10.546666666666699,5.08333333333333,14.655666666666699,33.7786666666667,26.7523333333333,22.202666666666698,8.208,13.886,19.711,23.3266666666667,10.935,16.721333333333302,15.163,16.282,50.32899999999999,20.132333333333303,54.0343333333333,11.790666666666699,11.754000000000001,32.4823333333333,5.27033333333333,7.029,10.6663333333333,9.35359287261963,9.8586950302124,5.1118631362914995,15.115619659423801,33.1722221374512,28.8504810333252,22.2059707641602,10.167734146118198,12.3669281005859,24.945970535278303,11.527748107910199,12.719712257385302,18.5536708831787,12.1078042984009,14.8049564361572,44.823757171630895,19.411357879638697,41.532398223877,12.683841705322301,9.62620830535889,51.2760810852051,4.75434827804565,8.8441047668457,13.2371387481689
11,8.01866666666667,11.397666666666698,5.58833333333333,14.495333333333301,33.745,29.591333333333303,21.191,8.64833333333333,14.093,19.710333333333303,23.878,11.817,16.6183333333333,11.467333333333302,16.227,50.269,19.737000000000002,46.5373333333333,9.605,12.7583333333333,34.735,5.039,6.336,10.427999999999999,9.34970378875732,9.54844379425049,4.87596321105957,15.0982608795166,33.0624961853027,27.735425949096697,21.8811912536621,9.95901298522949,11.918905258178699,23.965604782104503,11.7632341384888,12.668937683105499,18.8298358917236,11.6930446624756,15.0892782211304,44.536285400390604,18.9845809936523,40.1500587463379,12.6043434143066,10.0773515701294,48.801334381103494,4.5582447052002,9.52157878875732,13.1491222381592
12,8.585,11.136666666666699,5.42233333333333,12.848666666666698,34.746,27.176,21.447,9.51166666666667,13.174666666666699,18.208666666666698,21.903000000000002,11.157666666666698,16.9593333333333,11.904000000000002,16.5783333333333,51.0413333333333,18.641,32.6786666666667,12.595666666666698,12.104666666666699,34.366,5.3123333333333305,9.88966666666667,11.800666666666698,9.18866348266602,9.58956336975098,4.35468626022339,14.6688051223755,32.230560302734396,26.9447174072266,22.0612678527832,9.67794895172119,12.080132484436,23.5897331237793,9.94064044952393,12.3661937713623,18.5993061065674,11.189281463622999,14.819732666015598,43.791843414306605,18.800815582275398,39.5453681945801,12.4998960494995,10.4281053543091,43.2905387878418,4.444668292999269,9.48110294342041,13.439316749572802
13,8.597000000000001,11.4603333333333,5.94466666666667,12.997333333333302,32.052,28.128,25.479,9.36233333333333,11.752,22.125,27.3723333333333,11.3986666666667,16.495666666666697,13.902666666666699,17.8023333333333,50.482666666666695,19.5356666666667,35.562,13.117666666666699,12.1783333333333,33.203,4.97566666666667,11.934000000000001,11.441666666666698,9.25668144226074,9.577290534973141,4.24791383743286,14.742337226867699,33.1506843566895,28.3688526153564,27.167798995971697,10.29771900177,12.630653381347699,25.060447692871104,11.598184585571301,11.6000814437866,18.572475433349602,11.6503028869629,14.3187942504883,44.0,19.405315399169897,44.403011322021506,13.519630432128901,10.376744270324698,44.1215133666992,4.596436500549321,8.91119289398193,14.0065584182739
14,7.886,10.8033333333333,5.492000000000001,12.937999999999999,34.496,28.9216666666667,29.881999999999998,8.27633333333333,10.0266666666667,18.9456666666667,27.986333333333302,11.067666666666698,16.804000000000002,15.831,17.971,41.501000000000005,21.636,44.7283333333333,12.950333333333301,15.726666666666699,33.079,5.11733333333333,12.462333333333302,9.90133333333333,9.406928062438961,9.77936267852783,4.29571008682251,14.1757497787476,32.5870704650879,29.258901596069304,31.9111595153809,10.8390655517578,12.733160972595199,25.977291107177702,14.4436836242676,11.1428661346436,18.7377300262451,12.302381515502901,13.841288566589402,43.7485237121582,19.622385025024396,42.225532531738295,14.064830780029302,10.551230430603,44.829586029052706,4.60074281692505,8.51064777374268,14.554211616516099
15,7.92233333333333,10.088333333333301,5.48033333333333,14.551333333333302,33.18,30.257333333333303,30.605333333333302,7.51633333333333,10.5953333333333,20.942333333333302,28.808000000000003,11.783666666666699,17.6073333333333,13.568,16.294,41.622,20.2153333333333,37.0113333333333,11.155,17.3296666666667,50.9193333333333,5.18366666666667,11.7156666666667,11.514333333333301,9.94259166717529,9.90884971618652,4.41928243637085,13.765423774719201,32.512863159179695,30.7176132202148,33.9762802124023,11.335614204406701,12.6998977661133,25.5015029907227,17.3367576599121,11.046812057495101,18.8379802703857,13.472654342651401,12.933246612548801,43.242881774902294,19.421794891357397,43.247688293457,13.9258880615234,11.3811864852905,49.089748382568395,4.7198338508606,8.63033866882324,14.9003038406372
16,7.97133333333333,10.5643333333333,6.49666666666667,13.829,32.372666666666696,31.584,30.5236666666667,7.88233333333333,11.162,17.637333333333302,24.847333333333303,13.5876666666667,19.8466666666667,14.611333333333302,17.0933333333333,43.555,20.666999999999998,45.131666666666696,12.273,16.131333333333302,48.1043333333333,5.039,10.951333333333302,11.582666666666698,10.1622457504272,10.7954864501953,5.44838714599609,13.381823539733901,32.0546340942383,32.3762359619141,34.1373977661133,11.527446746826199,13.5762462615967,25.811025619506804,17.2527484893799,11.522341728210401,19.0106811523438,14.238208770752001,13.139142036438,41.9898643493652,20.6006755828857,41.4465827941895,14.154102325439501,13.0577392578125,48.436637878418,5.0312328338623,9.49233818054199,15.258809089660598
17,8.64866666666667,10.3216666666667,5.950666666666669,13.508,33.71,30.765333333333302,30.6166666666667,7.95733333333333,14.402333333333301,20.434333333333303,27.5003333333333,12.688666666666698,19.071666666666697,17.7293333333333,18.833,40.649,22.361,37.702,11.722999999999999,12.692,32.9273333333333,4.74533333333333,10.703,10.581,10.3949899673462,11.500791549682601,5.73177576065063,13.305974006652802,30.653362274169897,33.3387489318848,31.5155181884766,11.032135009765598,14.3445777893066,23.7830276489258,17.0967483520508,11.8321847915649,19.247867584228498,14.8175363540649,12.3600664138794,40.718112945556605,22.0025615692139,33.342433929443395,13.881572723388699,14.285648345947301,42.509971618652294,5.19745588302612,9.85230445861816,15.5789976119995
18,9.00233333333333,10.248,6.194,13.409666666666698,32.2776666666667,33.555666666666696,30.780666666666697,8.49066666666667,13.123666666666699,20.477999999999998,28.145,11.668666666666699,18.5496666666667,15.792,17.099,41.989,22.44,48.912,11.495333333333301,11.097999999999999,32.783,4.9083333333333306,10.356,10.82,10.541635513305698,11.685805320739698,5.93474674224854,13.354834556579599,31.2738151550293,35.69541549682621,31.552303314209,10.9025201797485,14.0814304351807,23.5924644470215,19.874219894409197,12.3435869216919,19.500289916992198,15.251201629638699,12.138511657714801,41.4893798828125,22.536523818969698,32.5014991760254,14.270501136779801,14.606677055358901,42.9148292541504,5.32805919647217,10.3881187438965,15.8410024642944
19,8.845,10.498,6.755,13.995,32.7346666666667,32.701,31.932,10.595999999999998,12.499333333333302,19.3726666666667,29.276,11.72,20.6336666666667,14.072333333333301,18.4233333333333,40.4163333333333,20.8746666666667,35.782,13.57,12.3376666666667,32.669000000000004,5.2193333333333305,10.909,11.005999999999998,10.4849157333374,11.3339576721191,5.75436973571777,13.1728067398071,31.0362567901611,36.4513664245605,31.1204452514648,10.7043418884277,13.3047285079956,23.992406845092802,21.2269248962402,12.5154695510864,19.5314712524414,14.615572929382301,12.4105987548828,41.217380523681605,21.9958419799805,29.5168399810791,14.844037055969201,13.778797149658198,39.9425277709961,5.30585527420044,10.3994646072388,15.020622253417999
20,9.63966666666666,11.97,6.11666666666667,14.217333333333302,33.251,33.252333333333304,32.0216666666667,10.0213333333333,13.638333333333302,18.734,32.6,12.314666666666698,21.205,16.638666666666698,19.2526666666667,40.723,22.244,42.08933333333329,17.804000000000002,11.985666666666699,32.016,5.57933333333333,10.6163333333333,11.265666666666698,10.6165447235107,12.227882385253901,6.685607433319089,13.2834463119507,30.960208892822298,38.074348449706996,32.6611175537109,11.3111228942871,14.012062072753901,24.908447265625,22.7225399017334,13.3686676025391,20.8054733276367,15.190459251403801,13.112152099609402,41.4436149597168,22.6644134521484,32.6803016662598,15.544593811035199,14.4718990325928,43.0345344543457,5.6913547515869105,11.184662818908699,15.4748191833496
21,10.312666666666699,11.786333333333301,6.98966666666667,14.446333333333301,34.3003333333333,32.9786666666667,30.7493333333333,9.71433333333333,12.242,21.041999999999998,31.3363333333333,11.881666666666698,20.051666666666698,17.85,17.69,39.435666666666705,24.151,32.0043333333333,18.246666666666698,11.689,32.998000000000005,5.4879999999999995,10.770333333333301,9.87066666666667,11.085333824157699,12.0430898666382,6.7460465431213406,12.719329833984402,30.1373462677002,38.188713073730504,34.4314193725586,11.3724851608276,13.8291168212891,23.822008132934602,22.5491828918457,13.3068170547485,20.516845703125,14.6438789367676,12.914807319641099,38.9905967712402,22.0822734832764,31.1815719604492,15.2312335968018,13.3906707763672,41.6347770690918,5.50994682312012,10.595314025878901,14.879807472228999
22,10.0373333333333,12.413666666666698,8.59366666666667,13.227666666666698,33.878,37.5006666666667,34.2676666666667,11.141666666666698,12.189,21.634333333333302,29.7766666666667,11.666666666666698,20.354,15.2103333333333,14.917,39.8206666666667,23.3786666666667,24.8723333333333,13.679,12.470666666666698,29.0026666666667,5.23233333333333,11.245,12.988333333333301,11.1840915679932,12.1992359161377,6.40922975540161,12.850914001464801,29.733543395996104,37.8234100341797,37.4036979675293,11.775758743286099,13.217792510986301,23.6034202575684,22.9177131652832,12.780056953430199,20.3193187713623,14.2383623123169,13.081885337829599,37.203052520752,21.8379554748535,30.4049892425537,15.248241424560499,12.367568016052198,38.3898429870605,5.31713390350342,9.77235221862793,14.4942045211792
23,9.82,13.52,8.05933333333333,14.199333333333302,33.4953333333333,36.0126666666667,36.545,11.922333333333302,12.267666666666699,23.038333333333302,31.7356666666667,12.322666666666699,21.004,15.673,14.504333333333301,39.2303333333333,26.613000000000003,36.935,17.329,11.833333333333302,26.710666666666697,5.356,12.707666666666698,13.536666666666699,10.631802558898901,12.973873138427699,7.0749340057373,13.7306251525879,29.1648292541504,37.9105682373047,40.22072219848629,11.8695688247681,14.119408607482901,23.5650520324707,24.6448707580566,13.046208381652802,21.3774261474609,14.7669515609741,14.0057287216187,38.38364791870121,23.5904808044434,36.602851867675795,16.3183975219727,13.531744956970199,38.702220916748,5.70723724365234,10.277654647827099,15.0134735107422
24,10.292,15.640999999999998,8.40666666666667,13.876333333333301,34.96,34.0816666666667,48.763000000000005,11.435333333333302,12.862333333333302,19.7706666666667,32.997666666666696,12.482000000000001,22.7586666666667,19.596333333333302,15.708333333333302,40.27533333333329,26.777333333333303,44.566,16.5846666666667,13.123333333333301,26.214666666666698,5.12466666666667,12.947666666666699,14.643666666666698,9.88401508331299,13.6855220794678,7.514408111572269,15.1934328079224,30.559091567993196,37.5320320129395,44.437744140625,11.8045310974121,15.341740608215302,23.061498641967802,24.7723331451416,13.356725692749,22.4854354858398,15.1594944000244,15.6072034835815,38.2692413330078,24.235166549682603,49.793155670165994,16.596633911132802,15.047894477844201,40.5251693725586,6.03676462173462,10.775918960571301,14.1890783309937
25,10.836666666666698,16.987000000000002,8.19333333333333,14.753333333333302,38.3673333333333,36.578666666666706,60.0463333333333,10.943,13.205333333333302,21.0923333333333,35.284333333333294,12.682666666666698,25.838333333333303,17.832,19.226,40.9316666666667,25.5483333333333,57.1503333333333,14.610666666666699,16.2066666666667,29.650666666666698,5.36166666666667,12.952,13.614666666666698,9.77611923217773,13.133752822876,7.81744623184204,18.1967487335205,36.3085441589355,37.9862289428711,54.016048431396506,12.7411956787109,16.5657825469971,24.2398529052734,27.266820907592802,14.447582244872999,24.0970973968506,16.2414588928223,17.9409255981445,40.198936462402294,22.872869491577102,60.9597015380859,15.804236412048303,16.832567214965803,41.0286521911621,5.9184865951538095,12.2580556869507,14.1202211380005
26,11.452333333333302,15.797666666666698,7.01966666666667,19.969666666666697,42.3456666666667,31.9173333333333,54.659,12.225999999999999,12.732000000000001,17.282,34.715,13.656666666666698,25.271666666666697,18.430999999999997,16.392,44.68899999999999,25.286666666666697,50.5033333333333,15.267333333333301,15.652666666666699,33.5913333333333,5.17733333333333,13.880666666666698,14.845,9.91372203826904,13.0310163497925,7.86367654800415,21.4056186676025,37.6646270751953,35.807380676269496,54.596607208252,12.071539878845199,17.1983661651611,23.0084800720215,25.9918098449707,14.7871189117432,23.7677001953125,16.085075378418,18.5188770294189,40.1184692382812,22.0618362426758,60.6773529052734,14.474945068359402,17.0430736541748,38.1907196044922,5.9247932434082005,12.5031747817993,13.6246500015259
27,13.327,16.342,7.71966666666667,23.469333333333303,44.0983333333333,29.751333333333303,55.1006666666667,11.135333333333302,13.888,21.804666666666698,35.107666666666695,15.001333333333301,25.9553333333333,21.987,15.6836666666667,44.1573333333333,26.1673333333333,55.589,15.999,16.769666666666698,33.0046666666667,5.45733333333333,14.036,14.4976666666667,10.160433769226099,13.8483362197876,8.20054149627686,22.3002624511719,38.8027763366699,35.375282287597706,54.858882904052706,12.5135917663574,18.5973224639893,21.9362087249756,26.180353164672898,15.9059524536133,24.8925247192383,16.7081737518311,19.8065509796143,40.525642395019496,22.576402664184602,66.19712066650389,14.2817277908325,18.086500167846697,43.560489654540994,6.24460077285767,13.5813312530518,14.4969730377197
28,14.565999999999999,16.0696666666667,9.07333333333333,19.5543333333333,44.4476666666667,32.8716666666667,59.251999999999995,10.2876666666667,14.628333333333302,20.443666666666697,34.333,17.2053333333333,27.1396666666667,19.2156666666667,19.634,44.0306666666667,26.307,48.423333333333304,18.776,15.669,33.5413333333333,5.62266666666667,15.2103333333333,13.793,10.5521583557129,14.685691833496099,8.23615550994873,19.886888504028303,38.9493980407715,35.6497344970703,57.2166023254395,13.0777740478516,19.9480972290039,20.588054656982397,26.159029006957997,17.0298366546631,26.379035949707,17.5423984527588,20.8213748931885,39.9489250183105,23.382568359375,57.20967102050779,14.380496978759801,19.4430465698242,46.30497741699221,6.44742727279663,14.260372161865199,15.0578393936157
29,11.361333333333302,17.106666666666698,7.35933333333333,19.053333333333303,44.0103333333333,39.3456666666667,59.413999999999994,10.4226666666667,17.739,23.210333333333303,36.186,17.056666666666697,29.1733333333333,17.437666666666697,22.2306666666667,44.997666666666696,25.101999999999997,38.3186666666667,17.352,16.801,33.8753333333333,6.34933333333333,16.9823333333333,13.450999999999999,10.7973880767822,15.059025764465302,8.32395839691162,20.2869052886963,38.7442741394043,35.580390930175795,58.913150787353494,13.5560922622681,20.6535034179688,20.417415618896502,27.2031307220459,17.7751159667969,27.544578552246104,17.6575756072998,20.9549617767334,40.953311920166,24.532526016235398,52.320873260498,15.4814109802246,19.8471527099609,44.612796783447294,6.55310392379761,14.802250862121598,15.043921470642099
30,12.300666666666698,17.9183333333333,7.3203333333333305,21.384333333333302,47.2196666666667,38.72033333333329,58.4986666666667,12.612333333333302,20.2046666666667,24.312666666666697,32.8416666666667,21.588666666666697,33.405,18.149666666666697,20.247,46.6646666666667,25.3866666666667,49.5216666666667,17.1683333333333,21.320333333333302,34.2206666666667,6.57533333333333,19.96,13.522,11.063982963562,16.3984966278076,8.70336437225342,20.4430179595947,39.7238883972168,36.274318695068395,61.6040534973145,14.418947219848599,22.4919376373291,22.2658805847168,29.2020092010498,19.7957515716553,30.8620223999023,17.9036598205566,22.8973331451416,43.4896354675293,26.7398529052734,54.60346984863279,16.968326568603498,21.6325283050537,47.363101959228494,6.99778079986572,16.3611793518066,15.2191772460938
31,14.899000000000001,20.7976666666667,7.62766666666667,18.702,47.2026666666667,40.234333333333296,70.7673333333333,12.313666666666698,21.896666666666697,22.709,32.2383333333333,20.465999999999998,34.877333333333304,20.992333333333303,22.04,50.674666666666695,27.978,51.321999999999996,18.1136666666667,24.207333333333303,34.8423333333333,6.96066666666667,23.214666666666698,13.047333333333302,12.1932430267334,18.348247528076197,9.55752944946289,19.6574649810791,41.7790184020996,37.2662391662598,62.221187591552706,15.885088920593299,24.440990447998,24.8323650360107,31.4216632843018,22.447565078735398,34.5710029602051,18.0785865783691,26.0483932495117,47.012722015380895,29.512935638427702,54.902904510498,18.1658115386963,23.5262279510498,46.9847297668457,7.630681037902829,18.2273178100586,15.0502052307129
32,15.099666666666698,22.9656666666667,8.21533333333333,20.102333333333302,46.9153333333333,40.9196666666667,70.7636666666667,14.752,24.5526666666667,29.506333333333302,35.555,19.567333333333302,37.17,17.122,25.301666666666698,51.7926666666667,28.898000000000003,47.396,19.556666666666697,24.669333333333302,38.743,8.07,23.992666666666697,14.009666666666698,12.611168861389197,19.3226051330566,10.097085952758801,19.815628051757802,43.834434509277294,37.7077217102051,68.590950012207,16.2640781402588,25.183181762695302,29.485767364502,32.3900566101074,23.481815338134798,35.710136413574205,18.0725383758545,27.5759773254395,49.06718444824221,30.5151481628418,55.05419921875,19.110641479492198,23.6625595092773,47.7736701965332,7.76045703887939,19.4653282165527,14.9973621368408
33,16.1746666666667,19.6243333333333,9.889,23.835666666666697,48.0746666666667,45.6246666666667,75.5353333333333,16.875,24.6393333333333,26.936,36.845,19.4486666666667,34.182333333333304,18.719333333333303,27.2766666666667,52.6266666666667,26.853666666666697,49.0836666666667,20.624000000000002,23.219666666666697,40.860333333333294,7.77466666666667,24.8943333333333,14.020999999999999,13.186074256897,20.2292327880859,10.7894763946533,20.4512672424316,44.80741882324221,38.6224937438965,71.18797302246091,16.1443500518799,24.8847141265869,34.7322654724121,32.1083106994629,23.8938159942627,35.5988883972168,17.9355373382568,27.813829421997102,49.5694427490234,31.2528247833252,56.1380004882812,19.6984748840332,22.832458496093803,48.613208770752,7.82256746292114,20.0255165100098,15.185828208923303
34,14.186666666666698,20.650666666666698,8.61033333333333,19.733,48.681000000000004,50.236000000000004,82.1513333333333,14.609666666666698,20.8423333333333,29.349,40.452,20.526999999999997,36.4556666666667,23.386999999999997,27.757333333333303,52.0343333333333,30.876666666666697,54.4363333333333,21.4916666666667,22.495,41.129,7.96866666666667,25.1306666666667,15.441666666666698,13.4873294830322,21.9922828674316,11.337554931640598,20.034368515014602,46.888973236084006,43.0560302734375,70.30984497070311,15.737806320190401,25.046138763427702,34.173019409179695,31.9412021636963,24.2521915435791,36.7200469970703,18.2035160064697,27.7021179199219,52.759494781494105,33.2109909057617,62.3354988098145,20.578722000122102,23.017086029052702,53.5476608276367,8.46045684814453,19.8011417388916,14.986000061035199
35,14.413333333333302,22.785333333333302,8.34733333333333,21.735,48.551333333333304,54.4093333333333,82.0753333333333,12.642000000000001,18.8883333333333,27.9383333333333,37.565,24.503333333333302,41.076,17.562,25.0583333333333,55.538999999999994,27.702666666666698,51.238666666666695,19.7336666666667,21.8803333333333,40.905,7.66,27.1196666666667,15.190333333333301,13.504122734069801,22.2439270019531,11.0794582366943,20.4223232269287,46.8287010192871,45.985713958740206,67.156867980957,14.855794906616199,23.869705200195302,34.657154083252,29.859436035156197,23.5901756286621,35.6347236633301,17.9041767120361,26.469402313232397,54.2175369262695,33.8604393005371,64.6154251098633,20.9752311706543,21.5987911224365,52.320671081543,8.7724781036377,19.201980590820302,15.594956398010302
36,13.612333333333302,22.7186666666667,9.23733333333333,25.3006666666667,50.855,51.5393333333333,81.157,12.447333333333301,19.104,30.6133333333333,41.748000000000005,24.33,40.4043333333333,18.1883333333333,24.4416666666667,56.153999999999996,27.754,51.706333333333305,20.22,21.651999999999997,44.7133333333333,7.815333333333331,27.979,16.315666666666697,13.366117477417,22.1315021514893,10.577115058898901,26.587633132934602,49.161491394043,50.23591613769529,73.5315704345703,14.0637903213501,22.4574165344238,34.343498229980504,32.5306777954102,22.889652252197298,34.6521797180176,18.0700645446777,24.176467895507802,55.059841156005895,32.327419281005895,64.94223785400389,20.225904464721697,20.3032302856445,53.0440788269043,8.845011711120609,19.9540386199951,16.5964756011963
37,12.350333333333301,21.779,9.57533333333333,30.7876666666667,51.49,49.6236666666667,84.8063333333333,12.835,21.785,28.554000000000002,43.611000000000004,23.903000000000002,34.0803333333333,17.966333333333303,26.588,55.388000000000005,32.655,56.9996666666667,19.3546666666667,19.943666666666697,53.8906666666667,8.547,27.8573333333333,15.809000000000001,13.0919637680054,22.3372459411621,10.310919761657699,31.879301071167003,50.7748031616211,52.6504592895508,79.755973815918,14.4299869537354,21.8724174499512,33.823352813720696,34.247688293456996,23.2349834442139,35.046573638916,18.590267181396502,23.567012786865202,55.6905517578125,30.2203636169434,71.02838134765621,19.1132793426514,20.3773784637451,53.739284515380895,8.91372776031494,21.1754188537598,16.028694152832
38,16.7,21.531,9.89166666666667,34.7683333333333,52.5336666666667,47.1946666666667,82.7603333333333,12.913333333333302,21.070333333333302,30.3166666666667,43.334333333333305,24.8743333333333,33.583,19.397000000000002,20.786666666666697,59.261333333333305,31.236333333333302,63.1706666666667,18.751333333333303,21.8163333333333,49.45399999999999,8.243,27.682666666666698,14.9976666666667,13.392765998840302,22.0565204620361,9.80665969848633,33.902008056640604,51.314239501953104,51.891693115234396,79.8155517578125,15.050274848938,21.9663925170898,33.5889320373535,35.063308715820305,23.7629375457764,35.774986267089794,19.1627979278564,22.698486328125,56.294193267822294,28.3256759643555,73.2357940673828,18.0843868255615,21.4445114135742,55.824680328369105,9.03182792663574,21.8667049407959,15.7136144638062
39,13.722666666666699,18.7603333333333,9.35866666666667,38.1473333333333,54.4526666666667,49.2366666666667,81.10266666666669,13.493666666666698,21.463,28.5203333333333,43.492,24.320333333333302,36.321999999999996,17.6346666666667,20.004666666666697,59.431000000000004,28.685,83.3153333333333,18.3083333333333,23.207333333333303,56.368333333333304,8.404,28.565666666666697,15.261333333333301,12.7555093765259,22.1179027557373,9.64446640014648,36.0436859130859,53.868831634521506,51.569206237793,81.3588027954102,15.2488279342651,23.324022293090803,34.4309043884277,36.017265319824205,24.3223495483398,36.3152008056641,19.7661437988281,23.612482070922898,58.2522659301758,27.9456806182861,76.7698135375977,17.2954597473145,22.646976470947298,62.614227294921896,9.16027545928955,22.386901855468803,16.7565383911133
40,13.0663333333333,19.826333333333302,10.4363333333333,34.104666666666695,55.9363333333333,49.8806666666667,77.7543333333333,13.636333333333301,21.580666666666698,30.0253333333333,45.0256666666667,22.5726666666667,32.982666666666695,20.38,18.8073333333333,59.5866666666667,27.068,76.641,18.623,25.158,48.5926666666667,9.592,27.428666666666697,16.5463333333333,11.853436470031701,20.904983520507802,8.63240528106689,34.4846572875977,54.3778266906738,49.971607208252,78.12445068359379,14.830780029296902,22.757558822631804,34.9486274719238,36.553741455078104,23.4507789611816,34.2137641906738,19.5145263671875,22.6289176940918,58.3858489990234,26.6101264953613,74.3092956542969,15.9280261993408,21.7362937927246,65.3776016235352,9.2335205078125,21.6131381988525,16.486883163452102
41,12.45,18.91,9.462,33.6923333333333,56.511,51.2893333333333,82.655,15.384666666666698,21.1596666666667,27.6673333333333,46.9076666666667,23.8983333333333,34.708,25.708000000000002,18.866,60.0426666666667,27.748,80.2286666666667,15.774666666666699,23.6636666666667,46.9543333333333,9.36566666666667,30.7723333333333,18.522000000000002,11.3784780502319,21.513605117797898,8.13920021057129,33.5039405822754,55.964569091796896,50.1651725769043,81.5722885131836,14.407329559326199,22.0741882324219,36.437675476074205,37.872486114502,23.5003681182861,34.7790679931641,20.4645023345947,22.7504863739014,58.0002861022949,27.317041397094698,85.0847625732422,15.2462005615234,22.2320365905762,62.1699829101562,9.45249557495117,21.8817253112793,17.671218872070302
42,14.381333333333302,18.2686666666667,8.524,32.412666666666695,59.8106666666667,50.2796666666667,85.8523333333333,14.456333333333301,19.728333333333303,28.9613333333333,51.663999999999994,21.893,37.1056666666667,24.3546666666667,21.316999999999997,60.8423333333333,30.9856666666667,71.7673333333333,13.353,24.045666666666698,45.714,9.6,28.742666666666697,20.3983333333333,11.520493507385302,21.6043510437012,7.89990329742432,32.7507553100586,57.0033760070801,49.9713363647461,79.6776809692383,14.710951805114698,21.910987854003896,37.6247673034668,38.220497131347706,23.551210403442397,35.4081230163574,21.4235725402832,22.981319427490202,56.961360931396506,29.228088378906197,86.20486450195308,14.896267890930199,23.0611305236816,56.576877593994105,9.44044876098633,22.4132480621338,19.2155933380127
43,14.364666666666698,16.591333333333303,8.953,27.779,60.755,49.304333333333304,78.467,14.4,24.7143333333333,27.981666666666698,50.261,25.930999999999997,37.469666666666704,21.241999999999997,20.6516666666667,60.1313333333333,37.34966666666671,68.459,13.653666666666698,28.3666666666667,47.8186666666667,7.876,27.985,19.487666666666698,12.3417272567749,20.999002456665,7.72573518753052,29.653573989868196,57.459407806396506,48.6677131652832,74.3523864746094,15.378437995910598,21.5221157073975,39.3821411132812,38.8597412109375,23.5747413635254,35.6327705383301,22.321159362793,23.761047363281197,56.4683227539062,31.4551830291748,84.295654296875,15.1026973724365,23.804876327514602,52.488643646240206,9.35380840301514,22.455175399780302,20.165004730224602
44,14.058,16.899,8.317,31.6013333333333,60.665666666666695,49.321999999999996,72.79933333333331,14.451333333333302,24.436,26.7203333333333,50.605,26.530333333333303,32.941333333333304,29.213666666666697,21.150666666666698,59.35,32.926,71.39733333333331,13.5876666666667,22.726,46.3533333333333,8.42866666666667,29.0476666666667,18.5986666666667,12.583595275878901,20.3206520080566,7.33514547348022,29.188512802124,58.6742362976074,47.7948799133301,74.1877136230469,14.7813539505005,20.401439666748,41.9224090576172,40.192165374755895,22.9838371276855,35.2546615600586,22.715690612793,23.068187713623,55.7285041809082,31.8295783996582,81.843864440918,14.6467761993408,23.615415573120103,46.981651306152294,8.90188884735107,22.402357101440398,20.6657619476318
45,15.104333333333301,18.388666666666698,8.98766666666667,44.4893333333333,63.306999999999995,48.875666666666696,70.581,15.943666666666699,22.6056666666667,30.6346666666667,50.323666666666696,27.946666666666697,33.968,25.828000000000003,18.370333333333303,60.5823333333333,36.4896666666667,77.83766666666669,14.455333333333302,23.5116666666667,47.8273333333333,9.48433333333333,27.1986666666667,18.14,12.218255043029801,20.3918190002441,7.93640470504761,31.5057258605957,58.0577545166016,48.4271774291992,76.2801818847656,14.703371047973599,21.108362197876,43.9520034790039,43.6198387145996,23.6903610229492,35.632839202880895,22.9081726074219,23.5159511566162,57.0599594116211,34.7356643676758,83.770622253418,15.182782173156701,24.4495792388916,51.889373779296896,9.43637466430664,23.239107131957997,22.1173496246338
46,16.542,16.9776666666667,9.43033333333333,38.773666666666706,60.491666666666696,48.6983333333333,78.57566666666669,15.318,23.9746666666667,29.775,50.174,28.322,35.207,20.736,19.5493333333333,62.3966666666667,32.192,95.96,15.1013333333333,24.553,60.695,8.34433333333333,28.378,17.969,12.4597434997559,20.151630401611303,7.5227222442627,35.3850059509277,58.546504974365206,50.3289566040039,77.57057189941409,15.019488334655799,19.7796630859375,49.5334281921387,44.9833908081055,23.592397689819304,35.2000389099121,22.7729301452637,23.444454193115202,57.4911575317383,37.01743698120121,88.2188339233398,14.5012111663818,24.2357864379883,58.5692558288574,9.92391777038574,23.118398666381804,23.6729526519775
47,14.015333333333302,14.607000000000001,8.735,38.058,62.321999999999996,51.4526666666667,80.882,14.8643333333333,20.551666666666698,31.326333333333302,50.295,23.7596666666667,36.7336666666667,25.3,18.924,62.102,38.323,93.0076666666667,15.299333333333301,27.3073333333333,48.103,7.428,25.234,21.647666666666698,12.4017496109009,19.5794086456299,6.77486324310303,37.2586669921875,58.5192070007324,50.289890289306605,75.64947509765621,15.0467376708984,17.1660594940186,53.3454093933105,44.036285400390604,22.377513885498,34.0842056274414,21.680955886840803,22.5994758605957,57.201301574707,38.05344772338871,82.7221145629883,13.9975166320801,23.065538406372102,63.3577003479004,10.119429588317901,22.0342845916748,24.056079864502
48,13.960666666666699,14.437000000000001,9.62133333333333,35.975666666666704,62.7103333333333,51.4053333333333,88.9336666666667,17.1606666666667,21.0176666666667,31.351,52.743333333333304,22.316,35.48,27.075,17.588,60.443000000000005,38.7463333333333,88.0106666666667,14.214666666666698,26.8316666666667,49.8886666666667,8.94766666666667,25.1116666666667,20.381,12.3345146179199,20.739482879638697,7.08679008483887,39.7636108398438,58.849147796630895,50.4594573974609,79.2206573486328,15.5076131820679,17.1953811645508,54.7747993469238,44.090118408203104,21.692428588867198,33.7057762145996,21.670019149780302,21.6214199066162,56.945484161377,38.4240684509277,78.1643524169922,14.1140050888062,23.0916404724121,62.6440315246582,10.6375246047974,22.211156845092802,25.2264842987061
49,13.243666666666698,22.5743333333333,11.657,36.194666666666706,62.450333333333305,52.887,92.0133333333333,14.376,21.6606666666667,28.846,51.3036666666667,22.801666666666698,35.0323333333333,22.896,16.865666666666698,59.1863333333333,40.3683333333333,71.045,12.5396666666667,23.156,49.0146666666667,6.90666666666667,27.562333333333303,20.5376666666667,12.7322101593018,23.4789772033691,7.2196183204650906,36.2625846862793,57.4618110656738,51.4218063354492,80.1118469238281,15.984325408935499,17.3915405273438,52.9618721008301,43.2247200012207,21.916685104370103,34.6089248657227,21.317646026611303,21.6302223205566,56.7061347961426,37.894325256347706,66.1874313354492,14.437650680542,23.500389099121104,55.7875823974609,10.8418874740601,22.785570144653303,25.3986797332764
50,12.013333333333302,24.39,11.530666666666699,29.2,60.9666666666667,48.2776666666667,84.07266666666669,13.859666666666698,22.2693333333333,32.487333333333304,52.0276666666667,23.928666666666697,34.9053333333333,22.2626666666667,19.785333333333302,56.935,36.097333333333296,69.828,11.32,22.969,52.317,6.87466666666667,26.6436666666667,19.5783333333333,12.7837018966675,25.008325576782198,5.86534643173218,29.945379257202102,55.167366027832,51.5754737854004,79.6620788574219,14.893463134765598,16.0851783752441,50.387664794921896,41.985080718994105,22.610900878906197,36.333438873291,20.337713241577102,22.4886493682861,56.7497062683105,37.1527862548828,62.5197525024414,13.7891063690186,23.5234031677246,51.5638656616211,10.871432304382301,22.6845703125,25.010986328125
51,12.429666666666698,22.441,9.78166666666667,31.036333333333303,60.1843333333333,50.1343333333333,82.52533333333331,13.618666666666698,17.838,28.588666666666697,50.6576666666667,23.940333333333303,36.48,26.865,17.6346666666667,57.556000000000004,36.7023333333333,75.0676666666667,12.118,24.948333333333302,49.6863333333333,9.06766666666667,25.3876666666667,19.897000000000002,12.33851146698,25.3600902557373,5.94530916213989,30.8358345031738,55.4435882568359,52.496955871582,81.0759658813477,14.267915725708,15.5683927536011,48.6736946105957,42.640106201171896,22.7251663208008,37.141284942627,19.9428997039795,22.195913314819304,56.8797454833984,36.7665367126465,62.287384033203104,13.5905208587646,23.6787509918213,51.022777557373,10.8365211486816,22.702257156372102,24.979307174682603
52,13.349,21.01,10.321,39.804666666666705,62.1356666666667,49.748000000000005,82.54333333333331,14.565,17.090999999999998,33.313,50.0853333333333,21.807666666666698,34.0866666666667,25.083000000000002,18.805999999999997,57.9466666666667,40.5873333333333,71.5156666666667,13.734666666666698,23.27,49.513000000000005,9.35966666666667,27.2033333333333,20.422,12.109004020690902,26.4313068389893,6.33693408966064,34.526565551757805,55.357639312744105,53.788421630859396,81.5367813110352,15.259728431701697,16.6337451934814,45.943294525146506,44.1722946166992,22.8708057403564,37.943199157714794,20.101787567138697,22.404029846191396,56.80253601074221,38.114509582519496,61.971736907959006,14.2162551879883,24.890897750854503,51.3549003601074,11.204804420471199,22.940332412719698,25.572443008422898
53,14.698333333333302,21.321666666666697,9.802999999999999,36.668,62.1546666666667,55.55,84.5673333333333,14.400666666666698,17.359666666666698,30.041333333333302,49.336999999999996,20.8563333333333,32.0656666666667,22.616,18.8423333333333,59.4696666666667,38.953,61.8946666666667,13.428666666666699,21.0953333333333,58.301,9.292666666666669,26.5496666666667,16.1763333333333,11.6299800872803,26.199417114257802,5.3039813041687,34.2901458740234,56.0798225402832,53.1823921203613,80.9073486328125,15.1963691711426,14.848425865173303,43.460475921630895,44.754787445068395,22.4939289093018,37.568790435791,20.0826015472412,21.923364639282198,56.6595649719238,37.6637535095215,63.9449577331543,13.461559295654302,24.940071105957,49.851222991943395,11.239792823791499,22.099220275878896,25.160327911377
54,12.591,15.299666666666699,9.062999999999999,41.305333333333294,61.462333333333305,51.465,88.4226666666667,13.571333333333301,19.6453333333333,28.018333333333302,48.282,25.061,32.4613333333333,28.0186666666667,19.2066666666667,59.14,35.6143333333333,70.6963333333333,14.257333333333301,22.928666666666697,54.6113333333333,8.85266666666667,28.7923333333333,15.558333333333302,11.322013854980499,24.75927734375,4.97546672821045,35.7609710693359,57.587242126464794,53.906009674072294,81.917610168457,15.7717227935791,14.5492944717407,44.395965576171896,43.9642944335938,22.647239685058604,37.545139312744105,20.7702369689941,21.5974826812744,58.399387359619105,36.573638916015604,63.62214660644529,13.074561119079599,24.798927307128896,55.5393142700195,11.1835060119629,22.5256538391113,24.422061920166
55,12.403666666666698,19.589666666666698,7.93566666666667,36.701333333333295,62.9376666666667,57.0333333333333,82.5036666666667,14.210666666666699,21.763666666666698,31.3283333333333,50.125,23.8326666666667,35.832666666666704,29.766,17.371666666666698,54.2133333333333,39.1106666666667,68.8626666666667,15.586666666666698,25.834,49.3053333333333,8.635,26.937666666666697,13.88,11.2768201828003,23.645530700683604,4.4148855209350595,38.03440475463871,59.0433464050293,54.0974311828613,82.0003662109375,15.9087810516357,13.818356513977099,46.1783638000488,42.3916435241699,21.9679317474365,37.55348587036129,22.0222473144531,21.616876602172898,58.7745513916016,34.7301406860352,65.3346786499023,11.958991050720199,24.229150772094698,57.23164367675779,11.2223434448242,22.5043029785156,24.1144847869873
56,13.777333333333301,18.8333333333333,8.488,35.664333333333296,61.008,55.4153333333333,86.8743333333333,13.304333333333302,20.6803333333333,31.6,50.595,21.89,34.5986666666667,26.8943333333333,18.3053333333333,55.3406666666667,39.7243333333333,65.7423333333333,13.507,22.233,49.8336666666667,8.43766666666667,24.338333333333303,16.189333333333302,11.479399681091301,23.5563945770264,3.81200122833252,35.783927917480504,59.854068756103494,54.7245864868164,82.3455505371094,16.1674537658691,13.7098989486694,43.508296966552706,43.2689437866211,21.7798385620117,38.161106109619105,22.928298950195302,21.7467765808105,59.148651123046896,33.4408760070801,62.564876556396506,11.0335607528687,24.798974990844698,52.9326286315918,11.4037799835205,22.2587566375732,24.0284214019775
57,10.6443333333333,20.2586666666667,6.43066666666667,36.087666666666706,59.409,56.3403333333333,83.40799999999999,14.648333333333301,20.202,32.8476666666667,51.4496666666667,23.4976666666667,33.4646666666667,26.2123333333333,18.669,58.790666666666695,42.107333333333294,61.2233333333333,14.358666666666698,24.7463333333333,52.00899999999999,10.299666666666699,24.2583333333333,15.317666666666698,12.046828269958501,23.583568572998,4.14935111999512,30.5560283660889,60.8267478942871,54.729030609130895,80.2767791748047,16.9157276153564,14.0800447463989,40.373298645019496,44.4114875793457,21.991895675659197,39.3586540222168,24.2506370544434,23.048650741577102,60.5412750244141,35.4567070007324,63.7266235351562,11.823892593383801,26.0304679870605,53.5786552429199,11.3504123687744,21.6576099395752,23.5255241394043
58,11.389000000000001,27.164666666666697,5.122000000000001,29.4063333333333,60.93,59.860666666666695,85.0643333333333,13.326666666666698,16.23,29.0706666666667,51.217,22.1,37.7543333333333,27.969333333333303,18.371,60.2683333333333,38.436,66.1636666666667,14.836333333333302,26.315666666666697,46.2363333333333,10.027999999999999,25.0026666666667,16.882333333333303,11.9658260345459,24.374120712280302,5.03525400161743,26.5926494598389,62.2538261413574,53.956470489502,78.5600280761719,17.197242736816403,15.153358459472699,40.837497711181605,43.451847076415994,22.3473110198975,40.46767044067379,25.1734313964844,23.761184692382802,62.0752754211426,36.992527008056605,61.4348220825195,13.006943702697802,28.0690517425537,50.9974708557129,11.508237838745101,21.4838848114014,23.4088954925537
59,11.565333333333301,27.468000000000004,3.425,26.7906666666667,62.027,62.8496666666667,84.01700000000001,13.541666666666698,13.475999999999999,32.22,48.65,20.21,38.303000000000004,26.49,19.504333333333303,56.9363333333333,36.869,58.8633333333333,14.249666666666698,26.705,47.617,8.779,27.193666666666697,16.190666666666697,11.724980354309098,25.0912818908691,4.175305843353271,23.744792938232397,62.45979309082029,52.80720520019529,76.95814514160159,17.0573196411133,14.41002368927,38.9810943603516,43.5301322937012,21.8179626464844,40.6160926818848,24.0911655426025,24.3405227661133,61.60066223144529,34.951442718505895,62.309909820556605,12.7297773361206,28.4945755004883,47.9500198364258,11.0711660385132,20.769342422485398,22.7461795806885
60,11.403333333333302,27.6196666666667,8.63633333333333,30.440666666666697,59.5356666666667,58.088,80.5706666666667,13.7523333333333,14.807666666666698,30.077666666666698,50.7293333333333,21.3696666666667,32.6186666666667,23.033,20.3316666666667,57.418666666666695,36.595,55.6583333333333,13.374333333333302,27.8683333333333,48.7576666666667,10.1596666666667,23.791333333333302,15.613666666666699,11.861967086792,25.4296989440918,3.01176476478577,22.518255233764602,61.7750663757324,51.645111083984396,75.9910354614258,17.2306041717529,14.2515153884888,38.1979637145996,43.54692077636721,20.9056758880615,39.388832092285206,22.9078483581543,24.311578750610398,61.260383605957,33.227565765380895,62.747730255127,12.4513492584229,27.792932510376,48.09651184082029,11.0227365493774,20.583913803100604,22.8943042755127
61,10.565999999999999,33.0876666666667,3.8303333333333303,28.336666666666698,81.759,59.268,78.332,13.204,13.854666666666699,31.9366666666667,54.068000000000005,22.585666666666697,31.533666666666697,21.3516666666667,19.471,57.3496666666667,35.902333333333296,60.193000000000005,12.6273333333333,28.044333333333302,59.2886666666667,10.4093333333333,21.546999999999997,14.001,12.7738590240479,27.668529510498,4.77518844604492,24.3927001953125,62.0810470581055,52.542030334472706,76.9858627319336,18.2977390289307,15.7899904251099,38.1245079040527,44.849193572998,21.8297653198242,39.531909942627,23.2150993347168,24.922302246093803,62.953830718994105,36.6112937927246,64.20876312255861,14.1094160079956,29.1803760528564,51.3732376098633,11.852405548095698,21.9229793548584,24.7016525268555
62,10.768666666666698,28.377,3.3289999999999997,24.9836666666667,66.6953333333333,61.3326666666667,77.548,12.203,11.792,31.8486666666667,54.5906666666667,22.2113333333333,33.352,21.6013333333333,22.056666666666697,57.1783333333333,29.966666666666697,51.8703333333333,12.368333333333302,26.5826666666667,42.755666666666706,11.227,22.2553333333333,14.192,11.620059967041,25.938306808471697,3.7036292552948,25.060550689697298,59.3116302490234,49.4230537414551,72.5527725219727,16.307228088378903,12.460245132446301,37.640811920166,40.577690124511705,19.189649581909197,35.3332366943359,21.4119281768799,22.144098281860398,61.5631637573242,32.3882064819336,61.2183494567871,12.126558303833,27.0571670532227,49.112819671630895,11.450826644897498,20.2167434692383,23.959497451782198
63,12.247333333333302,24.123,3.552,31.7293333333333,56.8393333333333,56.872,77.6463333333333,17.402,9.35033333333333,32.8556666666667,48.8596666666667,19.6486666666667,32.8383333333333,21.437666666666697,22.664,60.375,33.111999999999995,47.9043333333333,11.497333333333302,23.818666666666697,43.192,10.876333333333301,22.646666666666697,14.790999999999999,10.989811897277802,25.1705856323242,3.54789924621582,25.924659729003896,59.5633010864258,47.993869781494105,70.7593994140625,15.252103805542,11.074686050415002,38.054084777831996,38.928627014160206,18.114971160888697,33.831615447998,20.6418209075928,21.5821323394775,61.0350341796875,30.6950187683105,61.5140533447266,11.2142333984375,25.518306732177702,47.6974487304688,11.2665958404541,19.04758644104,23.2295799255371
64,11.649000000000001,22.0663333333333,5.56466666666667,32.5413333333333,67.1663333333333,55.5356666666667,73.968,15.280333333333301,9.542,30.005,53.452,17.8756666666667,36.3306666666667,23.2843333333333,20.9126666666667,54.91,29.5646666666667,54.935,11.882,19.861333333333302,40.8343333333333,10.5673333333333,20.8296666666667,15.092666666666698,10.8214015960693,25.550476074218803,4.03292322158813,26.6305751800537,60.446937561035206,47.9485969543457,70.6654586791992,15.6352453231812,11.251042366027802,36.901649475097706,38.8547821044922,18.2297744750977,34.1628799438477,20.602834701538104,20.9317455291748,60.5943412780762,32.2106552124023,60.2462005615234,10.9513702392578,25.402154922485398,45.8337249755859,11.1857309341431,18.4024543762207,22.909049987793
65,10.6543333333333,21.815666666666697,6.01,29.134,67.6073333333333,52.1706666666667,76.3583333333333,14.2316666666667,9.25233333333333,29.096999999999998,50.752333333333304,18.621,33.5316666666667,21.531999999999996,19.157333333333302,54.816333333333304,27.463333333333303,46.2096666666667,6.42,18.949,42.9646666666667,8.47466666666667,21.1913333333333,13.157,9.62265205383301,23.872980117797898,3.6656801700592,27.1816291809082,60.004421234130895,46.1321601867676,69.00381469726561,15.5467691421509,9.3601770401001,35.1123886108398,34.6526756286621,17.760066986084002,32.9860458374023,19.869594573974602,18.814432144165,58.374847412109396,31.0794239044189,57.1525382995605,9.48010349273682,24.063245773315398,44.663944244384794,10.370096206665,16.860050201415998,21.6006698608398
66,10.973666666666698,19.9656666666667,4.087,28.914666666666697,60.293666666666695,55.512666666666696,73.61,14.100999999999999,10.956333333333301,26.071333333333303,51.037666666666695,20.251666666666697,32.293,20.596999999999998,19.5386666666667,57.540666666666695,27.8633333333333,49.162666666666695,11.027999999999999,19.5446666666667,43.671666666666695,8.906,16.862000000000002,11.301333333333302,9.2601261138916,23.099462509155302,3.08936953544617,29.4705104827881,59.8218803405762,45.0147933959961,68.2181549072266,15.071503639221199,8.53798007965088,34.8570976257324,35.1226196289062,17.1992015838623,31.7417678833008,18.6312866210938,18.209228515625,57.101837158203104,30.892894744873,59.255435943603494,8.4592981338501,22.5707054138184,46.5134963989258,10.038973808288599,16.2398929595947,21.140306472778303
67,10.6156666666667,24.006,3.15666666666667,31.9156666666667,58.624333333333304,52.2283333333333,76.7003333333333,14.621666666666698,10.011333333333301,28.6776666666667,56.651,16.883,31.286666666666697,21.7156666666667,21.2706666666667,57.6886666666667,21.570333333333302,52.0903333333333,9.499,20.524333333333303,41.563666666666705,10.076,15.745666666666699,11.9603333333333,9.15703392028809,23.3997020721436,2.70434021949768,31.945161819457997,60.468475341796896,45.6250343322754,69.93289184570311,14.818511009216301,8.51087188720703,34.0429306030273,37.52256393432621,17.233648300170902,31.843969345092802,18.2559928894043,18.1940898895264,57.2363166809082,31.3656368255615,59.6368408203125,8.100771903991701,22.3189544677734,47.4663009643555,9.95689868927002,16.6082382202148,20.741024017334002
68,9.797,25.4703333333333,3.21833333333333,30.946666666666697,66.6613333333333,52.5853333333333,73.1316666666667,14.793,8.37933333333333,25.239,55.571999999999996,15.435333333333302,31.712,21.8023333333333,20.8923333333333,58.3473333333333,24.367666666666697,54.304333333333304,9.457333333333331,21.784000000000002,52.0153333333333,9.64466666666667,17.0346666666667,10.929666666666698,9.03766441345215,22.8659267425537,3.14594626426697,33.192268371581996,61.8961868286133,46.9926223754883,71.9938049316406,14.7968463897705,9.7613582611084,35.3392333984375,38.1465339660645,17.66845703125,31.6388473510742,18.7110290527344,18.5143070220947,57.8471069335938,31.9601707458496,60.9656295776367,8.42850399017334,21.9713191986084,49.4716682434082,10.056097984313999,17.1875114440918,21.0749130249023
69,10.707,22.818666666666697,6.46366666666667,32.7283333333333,67.7056666666667,50.138000000000005,73.733,15.735666666666699,12.136,31.0253333333333,57.9736666666667,17.0636666666667,34.2916666666667,22.3693333333333,21.114333333333303,56.566333333333304,28.379,51.1553333333333,12.0053333333333,23.1636666666667,51.0293333333333,7.85366666666667,17.724,12.073666666666698,9.59436988830566,22.3958797454834,3.8860459327697794,34.458507537841804,63.707401275634794,47.927883148193395,70.57659912109379,15.2114362716675,11.1604890823364,38.0964851379395,41.1795501708984,18.092128753662102,32.7394599914551,19.525043487548803,18.851007461547898,57.9870681762695,32.203010559081996,61.2497711181641,8.72030639648438,22.069435119628896,55.7234878540039,10.203800201416,17.4604797363281,21.665349960327102
70,10.946,22.035,6.29333333333333,30.751666666666697,54.6533333333333,48.2743333333333,69.22,16.006,13.989666666666698,31.7023333333333,56.552,19.2,33.3403333333333,21.588,18.8693333333333,56.765,26.6743333333333,50.7483333333333,11.676666666666698,20.2886666666667,46.074,9.031,19.146,14.798333333333302,9.56422710418701,21.2154808044434,3.3296263217926003,31.7458515167236,62.4970207214355,46.7346038818359,67.51382446289061,15.4070138931274,10.6179227828979,36.939544677734396,42.053035736084,17.3852787017822,33.390876770019496,19.113260269165,17.6937351226807,57.0600509643555,29.240478515625,53.77348327636721,8.79035758972168,21.8563404083252,53.0976371765137,10.1059579849243,17.3485012054443,19.936946868896502
71,10.3106666666667,22.1503333333333,3.73533333333333,26.238000000000003,61.179333333333304,45.08,65.748,16.0986666666667,8.47833333333333,32.3376666666667,52.587333333333305,17.716333333333303,34.128666666666696,23.151999999999997,20.065333333333303,57.0613333333333,24.553,42.5633333333333,9.11166666666667,20.227,52.9543333333333,7.827999999999999,16.171,15.796,9.38182353973389,20.3439712524414,3.09294581413269,28.021963119506804,62.9467239379883,45.8315200805664,65.07907104492189,15.7912607192993,10.659660339355499,37.530055999755895,41.170318603515604,17.133092880249,33.7257614135742,18.8205890655518,16.824485778808597,56.8148918151855,27.699291229248,48.13591003417971,9.28600597381592,21.3564395904541,48.232967376709006,9.9365701675415,17.5702724456787,18.786792755127
72,12.048333333333302,24.818,7.23366666666667,25.0526666666667,67.8003333333333,46.3156666666667,71.4743333333333,17.7236666666667,14.591,34.5476666666667,52.8326666666667,17.1596666666667,35.062,24.0583333333333,19.539666666666697,58.4616666666667,29.401,39.9706666666667,14.904000000000002,20.1383333333333,49.2546666666667,7.72866666666667,20.821666666666697,14.1333333333333,10.3137359619141,20.638013839721697,4.27624797821045,27.036439895629897,66.004264831543,47.1802368164062,71.2997512817383,16.9833393096924,13.0781669616699,40.7202491760254,44.033294677734396,18.7315502166748,35.560340881347706,21.1825180053711,18.406051635742198,59.1087532043457,28.5144157409668,48.376956939697294,11.1393041610718,22.126335144043,51.6954574584961,10.259503364563,19.0118579864502,19.2719192504883
73,11.159666666666698,17.7673333333333,6.814,26.8756666666667,63.508,48.263000000000005,74.8123333333333,18.329,13.325666666666699,32.731,51.86600000000001,17.3906666666667,31.245,22.22,19.472333333333303,57.246333333333304,30.1086666666667,57.9893333333333,14.506666666666698,19.129333333333303,49.405,7.709,18.7966666666667,12.582,10.668240547180199,18.4972229003906,3.0117976665496804,26.307292938232397,65.89437866210939,46.575347900390604,74.7848663330078,17.3332901000977,12.8961620330811,40.9447364807129,43.7352485656738,17.6612586975098,34.655124664306605,21.284200668335,17.836370468139602,57.832145690918,26.270299911499,51.701507568359396,11.290620803833,20.690265655517603,54.804569244384794,10.0386657714844,17.9362945556641,18.1387348175049
74,9.466000000000001,16.8423333333333,4.67566666666667,31.212,54.976000000000006,45.787666666666695,75.9723333333333,18.292666666666697,8.94166666666667,30.9993333333333,52.442666666666696,16.766,32.02,20.9806666666667,20.1806666666667,53.1493333333333,24.7383333333333,51.5403333333333,13.0823333333333,17.4386666666667,52.0686666666667,6.855,15.920666666666698,12.623666666666699,9.41296863555908,16.8771018981934,1.65335834026337,24.9787940979004,64.4129257202148,44.515506744384794,74.0757675170898,16.5752105712891,10.9968814849854,37.756008148193395,44.0837211608887,16.2024040222168,31.379940032959,20.2370758056641,17.7489414215088,55.794189453125,21.593759536743196,53.7069625854492,10.8038511276245,17.888626098632802,49.9831695556641,9.47478008270264,16.4418449401855,17.0624961853027
75,10.780999999999999,17.477,4.3603333333333305,26.631999999999998,64.8666666666667,46.89,68.9646666666667,20.353666666666697,7.89333333333333,31.9353333333333,50.89,16.164,31.0173333333333,22.653000000000002,18.2326666666667,55.466,23.257666666666697,52.645,12.157333333333302,17.7646666666667,58.3536666666667,7.495,14.504666666666699,12.672333333333302,9.905477523803711,15.7427282333374,1.5426055192947399,24.690896987915,65.58310699462889,43.9544525146484,74.5355224609375,15.9697580337524,10.8217620849609,37.440666198730504,45.628658294677706,15.6671676635742,29.966453552246104,21.2288131713867,17.3421268463135,56.373119354248,19.228252410888697,58.0851554870605,10.6626501083374,16.765453338623,55.4259376525879,8.92855548858643,15.6836824417114,17.0990314483643
76,9.98166666666667,18.447,3.0046666666666697,25.965999999999998,67.5173333333333,46.6846666666667,68.774,19.083,8.652999999999999,28.443666666666697,53.1443333333333,15.831,32.9066666666667,23.631999999999998,19.4216666666667,54.7393333333333,20.544,68.9323333333333,12.135,17.0056666666667,60.7903333333333,7.50433333333333,15.119333333333302,15.161,10.575828552246099,15.9651393890381,1.44489061832428,23.7592716217041,68.2281341552734,44.580474853515604,78.0298843383789,16.5249881744385,10.701922416687,39.231361389160206,46.583984375,16.2951812744141,31.600721359252898,21.8697853088379,16.951560974121097,57.274730682373,19.833209991455103,57.920684814453104,10.429110527038599,17.292770385742198,61.5005111694336,8.74799251556396,15.584677696228,16.4882736206055
77,10.889000000000001,18.4396666666667,4.694,27.929666666666698,67.9843333333333,48.554333333333304,66.4773333333333,20.007333333333303,10.595,30.94,31.7083333333333,15.753666666666698,29.805,25.353,18.899,54.728,18.3146666666667,48.928000000000004,11.7583333333333,18.547333333333302,49.9543333333333,6.58766666666667,15.817333333333302,14.735333333333301,9.84947490692139,15.7995271682739,0.0,21.1265277862549,67.0151443481445,43.5250129699707,76.78407287597659,15.4617767333984,8.27280902862549,37.80067825317379,42.7284049987793,15.1165618896484,30.1254482269287,20.179859161377,15.581806182861301,54.674900054931605,17.524299621582,51.080997467040994,9.49324893951416,16.0947875976562,53.9101791381836,8.30132579803467,14.35728931427,15.9513835906982
78,10.4593333333333,17.280666666666697,4.38066666666667,29.067333333333302,58.8286666666667,46.66,65.4336666666667,19.826333333333302,10.1246666666667,31.248333333333303,35.341,15.677,30.25,25.316999999999997,18.129333333333303,54.9673333333333,18.928,47.034,10.921,18.966333333333303,48.7666666666667,6.206,16.3543333333333,15.277999999999999,8.93765354156494,16.3144817352295,0.14488933980464902,20.371158599853498,65.1069412231445,43.1138114929199,72.78236389160159,14.9506492614746,8.57795143127441,37.3410186767578,40.3816261291504,15.0309772491455,29.1412200927734,19.854055404663104,15.1450347900391,53.99089050292971,17.6495628356934,51.8964729309082,9.507993698120119,16.0855026245117,51.5617179870605,8.35691165924072,14.035493850708,16.5385417938232
79,8.963,17.247,4.353,24.607,60.478,45.69,65.7553333333333,19.9473333333333,8.252,30.522666666666698,29.930999999999997,15.020999999999999,28.5826666666667,26.627,17.3436666666667,55.263000000000005,19.071333333333303,54.4123333333333,12.065333333333301,18.629666666666697,53.2013333333333,6.724,19.472333333333303,14.8536666666667,8.68042659759521,16.8881435394287,1.4732873439788798,21.661413192749,64.14645385742189,43.952121734619105,69.722785949707,14.952152252197301,8.553478240966799,39.1989326477051,37.903480529785206,14.7603664398193,29.0257759094238,21.502988815307603,14.272092819213901,55.2669067382812,18.7859706878662,49.60722351074221,9.32290840148926,18.2318077087402,53.089450836181605,8.41889476776123,14.2356739044189,17.1742057800293
80,9.24166666666667,17.725,6.16133333333333,25.8403333333333,68.0093333333333,47.4163333333333,67.495,19.158333333333303,8.85766666666667,28.271333333333303,50.297,17.042666666666697,28.6883333333333,25.854,17.018,52.87,23.1123333333333,44.5076666666667,11.691666666666698,19.287,54.2646666666667,5.83733333333333,18.2403333333333,13.527333333333301,8.810791015625,17.0664482116699,3.2905824184417702,24.596860885620103,63.7532730102539,44.1082992553711,67.45986938476561,15.1772909164429,10.4824800491333,41.09885787963871,36.5842742919922,14.8412828445435,28.9241943359375,23.750289916992198,14.6842517852783,55.5982322692871,20.8291015625,53.3982810974121,10.113734245300302,20.2183895111084,56.241634368896506,8.53312397003174,14.396388053894,18.669254302978498
81,9.57433333333333,18.233,4.922,29.509333333333302,67.548,46.851000000000006,61.0983333333333,21.0116666666667,11.766666666666698,31.142,30.876666666666697,17.912,29.027666666666697,29.9866666666667,17.428333333333303,52.7223333333333,24.2,50.871,10.9733333333333,18.9596666666667,55.3033333333333,6.4213333333333305,15.561333333333302,14.423,8.145750045776369,17.0908813476562,4.70959091186523,26.0161952972412,62.6474533081055,42.782863616943395,62.6830863952637,15.2581691741943,11.1187572479248,39.708457946777294,36.43715286254879,15.076549530029302,29.220273971557603,24.470067977905302,15.4957113265991,55.113407135009794,21.7698402404785,54.8310775756836,10.676924705505401,20.7437515258789,52.7084274291992,8.63707160949707,13.7714405059814,18.063985824585
82,11.149000000000001,18.3436666666667,4.01266666666667,28.104,67.9826666666667,44.537666666666695,63.839,21.1193333333333,11.892666666666699,32.1146666666667,34.6523333333333,19.4733333333333,34.2166666666667,29.331,17.9976666666667,52.808666666666696,24.365666666666698,48.337333333333305,9.901,18.63,53.958,6.56333333333333,15.942,13.526333333333302,8.57628345489502,16.9142360687256,5.74706602096558,26.807106018066396,63.9366035461426,42.9500961303711,61.2177124023438,15.1795749664307,11.195049285888699,39.033485412597706,37.6906394958496,16.2975807189941,31.3591156005859,25.658678054809602,17.1943054199219,55.923770904540994,22.2130851745605,51.6008415222168,11.0361862182617,21.1269092559814,55.7900733947754,8.38527584075928,14.147942543029801,16.4627838134766
83,10.778666666666698,19.8086666666667,5.29033333333333,28.484,66.1583333333333,46.438333333333304,61.8783333333333,18.972666666666697,10.4296666666667,31.6043333333333,28.385666666666697,21.385,33.656,30.115,18.027666666666697,53.676333333333304,24.3726666666667,47.933,12.170333333333302,18.053333333333303,56.2813333333333,8.04066666666667,15.160333333333302,15.0983333333333,8.942376136779789,16.8302612304688,6.27884483337402,28.2291793823242,65.06069183349611,42.128246307373,60.2527046203613,15.22350025177,11.031344413757301,38.5187950134277,38.612476348877,17.416316986084002,32.7053184509277,25.413352966308604,17.2239017486572,55.212337493896506,22.0108852386475,50.482540130615206,10.2569103240967,20.748098373413104,56.830772399902294,8.0154972076416,14.5755786895752,15.634037017822301
84,9.04566666666667,18.178333333333303,5.31166666666667,40.571999999999996,68.435,48.6216666666667,54.403,18.420666666666698,11.252666666666698,31.2523333333333,37.6753333333333,21.7963333333333,31.0453333333333,32.5116666666667,18.108333333333302,52.2226666666667,25.089666666666698,43.6513333333333,13.068666666666699,20.224333333333302,49.39,7.39566666666667,13.4626666666667,18.620666666666697,9.47433853149414,17.407030105590803,6.335759162902829,30.983980178832997,63.5639991760254,42.073783874511705,58.6570358276367,14.803193092346199,13.1072645187378,37.285915374755895,38.239715576171896,18.5375003814697,33.2571868896484,23.924865722656197,16.6390132904053,53.34733581542971,22.166011810302702,56.4631958007812,10.4848384857178,20.7552871704102,56.856746673584006,7.99958038330078,15.2522945404053,16.417648315429698
85,9.89966666666667,17.854,6.37566666666667,41.9226666666667,69.7166666666667,52.2953333333333,56.052666666666696,20.225666666666697,10.7843333333333,33.213,39.536,19.789666666666697,32.2556666666667,24.215,19.224333333333302,53.9566666666667,22.875999999999998,58.857,11.674666666666699,19.759,47.7756666666667,7.3736666666666695,14.5213333333333,16.984,9.23920822143555,17.3077774047852,5.7818484306335405,32.8580093383789,64.28188323974611,42.6757850646973,60.2966156005859,14.2308616638184,14.3700046539307,38.1828269958496,39.4032096862793,19.0065002441406,32.962882995605504,22.9788703918457,17.4299621582031,53.975341796875,21.284225463867198,67.49618530273439,11.200366973877001,20.1603412628174,57.6346244812012,8.34316158294678,15.4746713638306,17.0385322570801
86,9.39566666666666,17.6063333333333,4.974,34.3216666666667,70.7563333333333,53.333,58.8523333333333,19.048,11.675666666666698,35.8063333333333,47.0516666666667,19.070333333333302,31.4233333333333,22.091666666666697,18.2173333333333,55.4666666666667,22.91,63.5136666666667,13.917,19.8756666666667,50.2013333333333,6.82,14.222333333333301,13.538333333333302,9.25633430480957,17.7228183746338,5.05377054214478,32.9753189086914,67.87563323974611,43.5397605895996,61.4987373352051,14.350121498107901,14.6814479827881,38.1042022705078,42.2776870727539,19.13014793396,32.4334106445312,22.891004562377898,17.9267425537109,53.8213119506836,20.730260848999,69.7794723510742,11.0938053131104,19.376293182373,55.488639831543,8.72836875915527,15.262122154235803,17.469341278076197
87,9.16066666666667,16.8043333333333,4.95233333333333,30.190666666666697,67.8633333333333,49.4613333333333,59.820666666666696,17.9013333333333,11.450666666666699,30.798000000000002,46.159,19.691,32.1223333333333,21.917666666666697,18.555,58.6263333333333,26.178,64.7556666666667,12.065333333333301,19.937666666666697,51.6916666666667,7.16133333333333,13.5503333333333,15.662,9.82921409606934,18.5987796783447,4.99965286254883,32.5738677978516,68.62481689453121,44.013031005859396,60.040496826171896,14.577712059021001,15.2450370788574,36.084175109863295,43.0115280151367,19.2974414825439,33.3957939147949,22.9512634277344,18.317335128784197,52.549346923828104,22.6593322753906,63.3864517211914,11.6804866790771,19.8526935577393,51.591648101806605,8.84738159179688,14.744615554809599,17.922649383544897
88,8.48233333333333,15.637,5.081,31.506333333333302,67.2056666666667,45.9806666666667,55.8916666666667,20.327666666666698,13.054,30.625999999999998,44.888000000000005,19.45,32.728,24.68,19.499000000000002,55.2276666666667,24.2373333333333,67.5473333333333,10.793666666666699,18.315333333333303,52.067,6.472,15.599666666666698,13.975,10.4739198684692,18.884662628173803,5.3160719871521,32.7618179321289,67.9680328369141,44.468677520752,58.0052375793457,15.220115661621099,15.901598930358901,34.6686325073242,42.4764633178711,19.1968631744385,33.824489593505895,22.7611274719238,18.5538177490234,52.17790222167971,23.9457988739014,60.9022102355957,11.7133684158325,19.5100212097168,48.3542137145996,9.01332950592041,14.763913154602099,18.009973526001
89,8.969,17.2506666666667,4.24633333333333,27.367666666666697,65.835,48.6353333333333,55.3503333333333,20.523000000000003,16.0833333333333,24.600666666666697,47.952,18.1656666666667,35.569,22.045,19.56,52.2213333333333,24.76,62.1203333333333,10.9916666666667,19.473,54.1813333333333,6.7036666666666695,16.219333333333303,12.855,10.952751159667999,19.295581817627,5.92421913146973,32.2268562316895,68.5289154052734,44.5862808227539,53.82173156738279,15.850038528442399,15.9015951156616,33.933666229248,42.9195137023926,19.5015888214111,34.599864959716804,22.615520477294897,18.6636524200439,52.3306083679199,24.702800750732397,58.1840744018555,12.0047550201416,19.4091529846191,46.531646728515604,8.960089683532711,15.3415269851685,17.4938182830811
90,9.03266666666667,17.609666666666698,4.82,26.1013333333333,70.5933333333333,49.3563333333333,52.4803333333333,19.6823333333333,15.677,27.2233333333333,42.001999999999995,16.9523333333333,38.415333333333294,22.841666666666697,20.2046666666667,51.9356666666667,20.100666666666697,57.1946666666667,12.427666666666699,22.012333333333302,51.9773333333333,7.864,17.490666666666698,12.195,11.428318977356,20.2755069732666,6.5998396873474094,29.980894088745103,68.3745269775391,45.363063812255895,48.20112609863279,15.282696723938,16.5998916625977,33.9194564819336,41.9797515869141,20.0748901367188,36.174308776855504,22.402070999145497,18.3215026855469,52.8299560546875,26.619127273559602,54.334171295165994,12.7199487686157,20.341289520263697,46.179325103759794,8.8749942779541,15.6846704483032,17.3339157104492
91,9.31766666666667,17.1716666666667,5.689,25.7616666666667,68.1486666666667,45.159,49.310333333333304,19.367,15.271666666666698,27.1123333333333,45.767333333333305,16.7403333333333,37.8916666666667,23.0463333333333,23.460666666666697,54.302666666666696,19.355333333333302,53.247,12.557666666666698,21.882666666666697,45.628,7.734,14.819,13.871333333333302,11.417955398559599,20.294485092163104,6.7216892242431605,29.618719100952102,65.3291854858398,45.471195220947294,44.84062194824221,14.407912254333501,17.4922142028809,33.8355178833008,41.4827156066895,20.2147331237793,36.273765563964794,21.789503097534197,18.077594757080103,52.5812873840332,27.4665470123291,50.6406478881836,12.603645324707001,20.755050659179698,45.1304588317871,8.75804328918457,15.585444450378402,16.7855186462402
92,10.1993333333333,18.406,5.654,23.631333333333302,66.4663333333333,44.8823333333333,48.453,18.835666666666697,14.364,26.2206666666667,44.4973333333333,18.378333333333302,37.294000000000004,23.1986666666667,23.4013333333333,53.82,19.642,42.536,13.392999999999999,22.0186666666667,45.8553333333333,8.42366666666667,15.623333333333301,14.028333333333302,10.9556446075439,19.6789245605469,6.66237831115723,28.3625926971436,63.0566329956055,46.72148132324221,45.4614868164062,13.829977035522498,17.7281589508057,34.2981452941895,40.702732086181605,20.061937332153303,36.126914978027294,21.5764427185059,17.6639366149902,52.08784484863279,27.4162158966064,47.3413963317871,12.1659717559814,21.0772113800049,42.163536071777294,8.4052734375,16.4680614471436,15.6736726760864
93,10.2136666666667,17.45,6.09733333333333,27.486,64.90899999999999,45.622,48.068999999999996,18.4963333333333,15.832,23.745333333333303,45.4966666666667,17.748333333333303,36.3953333333333,24.7463333333333,19.766666666666698,56.244666666666696,25.0023333333333,46.0253333333333,13.3643333333333,23.8516666666667,42.6933333333333,8.02933333333333,15.908666666666699,14.301333333333302,10.7913761138916,20.620075225830103,7.0116457939147905,26.5796604156494,62.739810943603494,50.47221374511721,46.4311943054199,14.3421020507812,19.328044891357397,33.915290832519496,40.3313102722168,20.485507965087898,37.2709197998047,22.172565460205103,18.4867343902588,52.091526031494105,29.5030155181885,47.2117500305176,12.2437829971313,22.0812206268311,40.0097694396973,8.40234851837158,17.6509647369385,15.172881126403801
94,11.320333333333302,21.8646666666667,6.41733333333333,23.8286666666667,63.06399999999999,54.2053333333333,50.020333333333305,18.766,16.222333333333303,25.1946666666667,44.823,19.2706666666667,34.157,26.2736666666667,20.821333333333303,54.2526666666667,25.885666666666697,47.3226666666667,13.531333333333302,28.057666666666698,39.7883333333333,7.832999999999999,15.007333333333301,14.113,10.5657529830933,21.1418228149414,6.61978578567505,24.5737419128418,62.103099822998,52.863075256347706,47.2583885192871,15.0530452728271,20.7021522521973,36.1774101257324,38.6626205444336,20.9147777557373,37.9371757507324,22.7053546905518,19.8656921386719,52.383705139160206,32.9241409301758,49.3951072692871,13.0856418609619,23.097042083740202,39.550895690918004,8.63767242431641,18.1860446929932,15.590904235839801
95,11.073666666666698,23.1833333333333,6.915,24.6046666666667,65.2,49.634666666666696,48.949,18.292,18.983333333333302,24.463666666666697,41.2853333333333,21.7206666666667,36.42,23.201333333333302,21.213666666666697,56.722,31.802,45.2323333333333,14.511,24.425333333333302,40.14,7.72866666666667,16.1866666666667,14.797333333333302,9.99784851074219,22.064996719360398,6.37815284729004,24.202283859252898,61.3321647644043,53.1776847839355,48.8922805786133,16.1520748138428,21.159404754638697,37.0124397277832,37.46547317504879,22.082227706909197,39.13865280151371,22.7567710876465,20.2623538970947,51.9487228393555,36.6367835998535,45.783420562744105,13.8062009811401,24.3614826202393,37.5566444396973,8.6327075958252,18.5187911987305,15.2703094482422
96,11.238666666666699,25.035999999999998,6.952000000000001,24.643333333333302,66.692,48.7926666666667,50.5596666666667,19.649666666666697,18.2996666666667,24.048666666666698,45.7283333333333,23.1226666666667,36.950666666666706,24.0423333333333,21.5293333333333,53.4166666666667,34.072333333333304,43.696999999999996,17.775,23.662,44.188333333333304,7.52933333333333,18.335666666666697,16.030333333333303,9.78525924682617,23.7368564605713,6.34611463546753,24.387475967407198,61.6426010131836,53.2184715270996,49.832126617431605,16.9980068206787,22.4565868377686,38.1676788330078,38.1659049987793,23.613733291626,40.6446380615234,22.7586097717285,21.347698211669897,51.9650650024414,39.122077941894496,46.2680130004883,14.8956031799316,26.1572341918945,37.2747650146484,8.92381381988525,19.1241302490234,15.621356964111301
97,11.831666666666699,26.844333333333303,7.12233333333333,22.8726666666667,63.7543333333333,52.571000000000005,49.827,20.0103333333333,20.3083333333333,22.764,38.372,21.779,39.109666666666705,25.398000000000003,20.5953333333333,54.3033333333333,29.4796666666667,43.022,18.208666666666698,23.94,50.556000000000004,8.54066666666667,17.1566666666667,15.165999999999999,10.349043846130401,23.5781955718994,6.57236528396606,24.7522411346436,60.9790534973145,51.3898506164551,48.368778228759794,17.457199096679698,23.0317497253418,38.9473991394043,36.428886413574205,23.502925872802702,40.678802490234396,22.477966308593803,21.3468971252441,51.841712951660206,38.2333374023438,44.4877700805664,15.3765516281128,26.4354438781738,38.1925506591797,8.930253982543949,19.1729469299316,16.171977996826197
98,12.095666666666698,24.428,10.0263333333333,22.3683333333333,63.0506666666667,53.0653333333333,48.718999999999994,20.4066666666667,20.467666666666698,18.973,41.681999999999995,22.365,43.3486666666667,25.247,22.440666666666697,56.2116666666667,31.228666666666697,41.28266666666671,17.031,28.265333333333302,55.3426666666667,7.617000000000001,16.8053333333333,14.579333333333302,10.4415235519409,24.079210281372102,7.7145481109619105,26.4593830108643,59.0915946960449,50.508396148681605,47.8103828430176,17.033391952514602,24.167226791381804,41.1279792785645,36.0443992614746,24.6057529449463,41.3591079711914,22.738740921020497,21.5222148895264,52.3429679870605,38.192298889160206,45.8627510070801,17.0407752990723,28.0630054473877,39.428684234619105,8.94183731079102,20.4007167816162,17.7198314666748
99,15.302999999999999,23.781999999999996,10.356,22.448,57.31399999999999,51.403999999999996,48.6893333333333,21.126666666666697,23.8786666666667,21.4996666666667,41.162,26.5316666666667,48.092,26.7126666666667,25.2383333333333,60.193999999999996,35.856,56.197333333333304,15.924000000000001,30.421,57.545,8.62666666666667,18.1246666666667,15.875333333333302,11.8025321960449,26.988306045532198,8.98159503936768,27.2383861541748,57.956935882568395,49.97834777832029,45.06498718261721,17.7968158721924,26.561965942382802,44.930633544921896,38.270179748535206,29.063537597656197,44.265785217285206,23.470800399780302,25.051542282104503,53.6960372924805,41.1836395263672,49.505165100097706,18.291957855224602,30.6284160614014,40.608039855956996,9.61644554138184,22.998910903930696,18.6039886474609
100,15.437333333333301,24.5056666666667,9.81066666666667,28.044,53.6846666666667,43.5156666666667,47.001000000000005,24.011999999999997,27.463,21.807666666666698,37.436,28.35,48.747,29.08,27.443,58.7406666666667,36.861,47.0153333333333,19.721,33.149,62.742,8.94466666666667,20.713333333333303,20.2626666666667,12.782586097717301,28.169866561889602,9.0256462097168,26.498426437377898,57.6196632385254,48.8898696899414,44.0625801086426,18.5927619934082,26.4451084136963,49.703464508056605,35.77427291870121,31.4913215637207,45.194339752197294,23.6499137878418,27.1375999450684,53.2240333557129,43.248600006103494,50.557712554931605,18.9939079284668,31.0837593078613,38.930393218994105,9.95589351654053,23.581064224243196,18.880458831787102
101,12.943,29.471999999999998,9.74933333333333,26.857,55.1463333333333,42.534333333333294,47.8376666666667,18.4806666666667,28.989333333333303,21.8806666666667,42.403999999999996,28.2113333333333,47.168666666666695,29.5523333333333,30.6166666666667,61.159,37.2976666666667,50.7026666666667,21.878333333333302,33.3173333333333,60.656000000000006,9.059,22.2793333333333,18.1943333333333,13.533595085144,29.2707786560059,9.23783588409424,27.434700012207,57.1106376647949,47.244808197021506,45.700199127197294,19.4893360137939,26.4691314697266,54.7821922302246,32.2777786254883,33.156120300293004,45.8086967468262,24.141649246215803,28.060937881469698,51.990451812744105,45.1751289367676,51.5167388916016,19.9381504058838,32.0035057067871,36.2571983337402,10.1892080307007,23.5796051025391,19.671298980712898
102,14.410666666666698,29.070999999999998,10.2206666666667,27.525,54.521,46.2253333333333,47.1146666666667,19.349,25.11,23.646,40.628333333333295,32.8453333333333,51.2153333333333,31.852333333333302,30.971333333333302,60.0026666666667,43.061666666666696,49.9003333333333,19.6473333333333,39.665,59.031000000000006,10.5073333333333,25.305,16.9226666666667,14.106729507446301,31.854990005493196,9.99930286407471,28.52272605896,55.062385559082,46.1160011291504,45.653038024902294,20.5810432434082,28.1099548339844,54.4372406005859,31.0136566162109,35.216194152831996,48.299465179443395,24.644344329834,30.3463478088379,51.3771095275879,48.213619232177706,51.8633308410645,21.804208755493196,34.622322082519496,36.175968170166,10.9334383010864,23.910526275634798,20.7212600708008
103,13.416333333333302,38.46,10.9946666666667,27.793000000000003,53.942,48.554333333333304,46.6033333333333,18.8556666666667,28.2766666666667,25.081999999999997,48.2213333333333,34.109,55.437,32.5973333333333,30.0186666666667,63.7526666666667,46.5336666666667,56.9376666666667,23.814,33.9303333333333,56.6783333333333,11.225333333333301,27.050333333333302,15.109666666666698,14.6940927505493,34.7934799194336,11.4999389648438,29.25244140625,54.2932243347168,47.2140045166016,45.252899169921896,21.916494369506804,30.5863952636719,52.443206787109396,32.6714553833008,37.43422317504879,52.0753059387207,25.423231124877898,33.429698944091804,53.5177345275879,50.683479309082,56.1153984069824,24.1454753875732,37.1753692626953,40.074546813964794,11.731719017028801,25.0870094299316,21.5656719207764
104,14.237,39.305,12.129333333333301,27.0156666666667,54.221000000000004,48.4103333333333,47.700333333333305,19.75,32.01,22.824,47.8003333333333,34.459,51.106,33.4693333333333,32.1506666666667,64.7473333333333,40.858000000000004,66.5853333333333,28.7236666666667,33.0416666666667,60.881,12.037,26.115666666666698,17.085666666666697,15.087449073791499,35.7779579162598,12.052903175353999,26.5927028656006,53.4426498413086,47.3741569519043,45.5532341003418,22.612850189209,31.6333694458008,50.9938621520996,32.3665199279785,38.1328125,53.6044311523438,25.038808822631804,35.509925842285206,56.233612060546896,50.972137451171896,63.9608306884766,25.6226024627686,37.309398651123,43.4461441040039,11.895022392272901,25.5608100891113,20.8358211517334
105,15.510333333333302,38.899333333333296,10.6706666666667,28.061999999999998,53.348,51.056000000000004,48.198666666666696,20.9943333333333,31.644666666666698,23.447,47.747,36.8366666666667,48.7603333333333,30.275,32.381666666666696,63.604,43.0013333333333,63.2773333333333,30.9426666666667,35.984,68.3493333333333,13.555,27.772666666666698,17.5783333333333,15.8538179397583,36.2608413696289,11.8589200973511,23.5437068939209,53.567020416259794,46.9171485900879,44.5712280273438,22.284723281860398,32.485641479492195,48.4576759338379,32.4527549743652,38.1692543029785,54.609588623046896,24.649095535278303,35.9130973815918,59.7383232116699,51.398097991943395,70.2290496826172,27.422090530395497,36.73240280151371,50.837100982665994,12.239011764526401,24.8633651733398,21.022882461547898
106,16.631,38.335,10.8963333333333,24.0133333333333,52.2173333333333,52.9386666666667,46.53,21.299,30.947,24.1593333333333,42.431999999999995,35.6883333333333,45.9663333333333,25.724333333333302,34.585,63.0106666666667,46.1536666666667,61.43600000000001,30.143333333333302,39.869333333333294,66.6546666666667,13.783333333333301,30.993666666666698,18.722333333333303,16.26953125,36.501747131347706,11.6051902770996,21.0707855224609,53.78515625,46.4296989440918,43.454261779785206,22.0125293731689,32.628566741943395,48.7097282409668,30.7999629974365,37.58203125,53.822471618652294,24.4242305755615,34.2838706970215,58.98681640625,52.646846771240206,62.3080253601074,28.5150337219238,35.885047912597706,54.0059585571289,12.254964828491199,24.437685012817397,22.5530185699463
107,17.5056666666667,36.542,10.809000000000001,21.066999999999997,51.479666666666695,50.7443333333333,45.36600000000001,23.768,30.494,25.222666666666697,41.771,37.317333333333295,44.1643333333333,25.195,33.4926666666667,66.8536666666667,49.368333333333304,49.8973333333333,30.3896666666667,38.127666666666705,65.4166666666667,11.4093333333333,30.344666666666697,17.7613333333333,16.560611724853498,35.569862365722706,10.8488597869873,19.0228519439697,53.7546882629395,45.0000152587891,42.648998260498,22.4037265777588,31.3176288604736,51.7931022644043,29.0583438873291,36.1934967041016,51.55387878417971,23.785413742065398,32.3557929992676,56.8743476867676,52.1221313476562,59.58061218261721,28.303321838378896,34.6932907104492,51.5315818786621,12.0664796829224,23.845834732055696,24.255064010620103
108,18.639,34.772,11.544666666666698,17.702,53.3643333333333,49.747,43.776,25.42,27.923666666666698,23.435666666666698,45.9416666666667,39.0616666666667,42.3333333333333,24.2566666666667,30.759,67.09066666666669,49.2153333333333,50.1186666666667,31.1666666666667,34.212333333333305,65.7733333333333,10.844666666666699,28.946333333333303,19.111,16.6265182495117,34.722457885742195,10.3699626922607,16.6921977996826,53.658138275146506,44.3072166442871,36.806613922119105,22.940332412719698,30.974134445190398,53.961452484130895,32.568595886230504,35.0652275085449,50.157649993896506,22.394239425659197,32.786365509033196,55.62492370605471,52.243900299072294,57.2163314819336,28.9306201934814,34.4867973327637,51.6880073547363,12.3528738021851,23.424596786499,25.078712463378896
109,17.0453333333333,30.839666666666698,11.7156666666667,17.951333333333302,52.436666666666696,47.0293333333333,34.124333333333304,22.3266666666667,27.716333333333303,23.4383333333333,55.8523333333333,36.581666666666706,44.073666666666696,23.9186666666667,27.8753333333333,65.3213333333333,46.5393333333333,48.1003333333333,26.588333333333303,31.890333333333302,66.6673333333333,11.454666666666698,28.6423333333333,18.293,16.996234893798803,33.0147323608398,9.71408653259277,14.8450403213501,52.7854423522949,44.2393913269043,30.207002639770497,23.2115268707275,29.9776630401611,52.3226165771484,36.2966918945312,32.9939002990723,48.44441223144529,21.886728286743196,32.4020347595215,52.747196197509794,51.3801422119141,51.113067626953104,28.370714187622102,33.8635063171387,48.692985534668,12.1087989807129,22.198751449585,25.003362655639602
110,15.388666666666698,30.191,9.178333333333331,17.2143333333333,50.18,46.805,33.9556666666667,23.041999999999998,30.206,24.4796666666667,52.453,37.2996666666667,45.083,20.934333333333303,28.633000000000003,60.923333333333304,45.764333333333305,54.2393333333333,25.295,31.451,65.6266666666667,11.22,25.6276666666667,14.382333333333301,17.4086875915527,32.706882476806605,9.06778812408447,15.228162765502901,52.9741821289062,43.980037689209006,28.3043327331543,23.2846336364746,28.6360034942627,51.2899055480957,36.5148315429688,31.7091407775879,48.428462982177706,22.5153160095215,30.643070220947298,51.989295959472706,51.2441291809082,50.5592765808105,26.2267627716064,33.240631103515604,48.524986267089794,11.595740318298303,20.792301177978498,24.167156219482397
111,15.675999999999998,32.014,9.01733333333333,18.6883333333333,51.0523333333333,45.924666666666695,33.494666666666696,21.510666666666697,27.743000000000002,21.190666666666697,48.0416666666667,37.047,41.604,25.9226666666667,26.4126666666667,62.1083333333333,41.726333333333294,45.505,24.361,31.4806666666667,65.11,10.2566666666667,25.478,18.7763333333333,17.4970664978027,31.902214050293,8.04107189178467,14.988525390625,53.5234985351562,43.7114753723145,26.088092803955103,23.064340591430696,26.9146728515625,50.5520133972168,37.301544189453104,30.228319168090803,47.388587951660206,22.347980499267603,28.5394268035889,52.4269790649414,51.1879196166992,49.200321197509794,24.865713119506804,31.193151473999,50.1057815551758,11.232184410095199,19.176212310790998,22.8856182098389
112,16.06,30.323333333333302,8.459,16.1146666666667,50.259666666666696,46.678000000000004,32.7776666666667,21.149,25.181333333333303,19.859,47.286,35.7693333333333,38.446,24.1046666666667,26.676,62.639333333333305,41.446999999999996,48.8246666666667,25.3223333333333,31.153666666666698,66.6523333333333,9.34766666666667,23.125,19.808,16.8776931762695,31.287363052368196,7.599548816680911,14.6868352890015,52.709022521972706,42.5382423400879,25.444580078125,22.324239730835,25.685489654541,51.5580024719238,35.1245994567871,29.2859382629395,46.4791984558105,22.1146640777588,27.726905822753896,53.7332878112793,49.761302947998,50.70585632324221,23.7886619567871,30.1790618896484,48.5863914489746,10.809786796569801,18.8282508850098,22.4007377624512
113,14.8323333333333,32.672,8.92233333333333,16.2583333333333,47.6963333333333,45.2696666666667,32.8153333333333,20.1696666666667,25.236333333333302,21.605333333333302,50.2696666666667,32.0013333333333,38.031,21.486,25.5173333333333,60.913999999999994,39.1636666666667,50.587333333333305,24.035333333333302,31.2323333333333,66.402,7.62766666666667,23.480333333333302,19.9576666666667,17.003210067749,30.9942569732666,7.49463891983032,14.116405487060499,50.447540283203104,41.0978355407715,25.593320846557603,22.107873916626,25.3076877593994,54.243614196777294,31.711854934692397,29.413759231567397,46.738731384277294,22.0352001190186,26.9126815795898,53.3120346069336,49.0898666381836,50.8186264038086,23.222105026245103,30.1914234161377,45.6978912353516,10.4437875747681,18.723688125610398,22.2435359954834
114,13.2896666666667,27.600333333333303,8.867,16.3193333333333,48.3376666666667,44.448666666666696,32.9313333333333,19.859,23.8866666666667,26.164666666666697,47.235666666666695,31.5133333333333,37.0776666666667,22.428,24.4426666666667,58.6073333333333,40.0873333333333,50.115333333333304,23.556666666666697,29.013,63.3406666666667,6.9239999999999995,23.964000000000002,18.8853333333333,17.1056842803955,30.667943954467802,7.28591012954712,13.4370403289795,48.5245513916016,40.594879150390604,23.449836730957,22.253973007202102,25.047897338867198,54.1530570983887,31.9012069702148,28.4703521728516,45.3665962219238,21.197963714599602,25.1126270294189,50.624786376953104,48.5605697631836,48.326229095459006,22.9262256622314,29.2678279876709,45.6190605163574,9.94860935211182,18.2423000335693,22.113458633422898
115,13.185333333333302,26.216333333333303,7.56366666666667,16.327,45.053000000000004,41.994333333333294,31.221999999999998,17.128333333333302,24.2766666666667,22.027333333333303,47.490333333333304,29.192333333333302,38.569,22.3103333333333,25.943333333333303,59.2606666666667,44.118333333333304,50.426333333333304,21.154,28.553333333333303,62.208,6.33666666666667,21.8333333333333,21.7216666666667,16.8979930877686,30.5980224609375,7.23121547698975,12.7441244125366,47.4827003479004,40.3057250976562,21.6301574707031,22.1689643859863,24.688331604003896,54.8101387023926,32.9169692993164,27.462511062622102,44.2256278991699,20.680709838867198,23.717529296875,48.238941192627,48.103843688964794,42.8421478271484,23.025537490844698,28.9582118988037,47.462890625,9.49738883972168,17.9466190338135,22.0671768188477
116,12.649333333333301,26.487,10.7183333333333,15.472666666666699,45.44,39.796,29.275,17.793,23.518333333333302,21.395,47.607666666666695,26.5923333333333,39.158333333333296,17.4013333333333,25.7343333333333,54.744,40.118,42.746,20.1193333333333,29.515,62.8996666666667,6.83433333333333,21.1823333333333,20.6423333333333,16.983907699585,29.3474292755127,7.66060400009155,12.637804031372099,46.965118408203104,39.723606109619105,19.7600917816162,20.8827857971191,23.886949539184602,54.498683929443395,32.201755523681605,26.992654800415,43.174224853515604,20.4280223846436,21.6013717651367,48.462154388427706,47.110469818115206,35.1010589599609,21.356336593627898,28.270742416381804,43.984432220459006,9.18978023529053,17.9117870330811,21.307014465332
117,11.062333333333301,24.5003333333333,12.386666666666699,15.411,44.6523333333333,38.6813333333333,29.327666666666698,17.6836666666667,25.913333333333302,21.109,45.8886666666667,28.6213333333333,38.94,20.2953333333333,24.618000000000002,54.823,41.356333333333296,35.474000000000004,19.143333333333302,29.418000000000003,54.014333333333305,9.857000000000001,21.224,20.8316666666667,16.9137878417969,28.3612880706787,8.00864315032959,12.6167802810669,47.06742858886721,39.344699859619105,19.5960788726807,19.612726211547898,23.3049297332764,54.7458343505859,32.0662803649902,26.9450244903564,42.7550163269043,20.554885864257802,20.799747467040998,50.365348815918,46.113441467285206,30.1539745330811,21.1340217590332,27.7400207519531,43.734302520752,8.86289119720459,18.2463665008545,20.8879699707031
118,12.376333333333301,23.9076666666667,12.027999999999999,14.962333333333302,42.274666666666704,37.893333333333295,31.384333333333302,16.873666666666697,23.2506666666667,18.4486666666667,41.101333333333294,27.609,39.1723333333333,23.9643333333333,25.5193333333333,60.7306666666667,39.8756666666667,33.314,18.7313333333333,26.980333333333302,54.7366666666667,9.52566666666667,20.9873333333333,20.495333333333303,16.4634799957275,27.3554859161377,8.55493927001953,13.895138740539599,47.4343032836914,38.885551452636705,18.5411396026611,19.0248432159424,22.9062614440918,53.9848022460938,32.3565864562988,26.9608688354492,42.156730651855504,20.1183128356934,20.8103656768799,52.650508880615206,44.666839599609396,27.4739990234375,20.2900161743164,27.0932922363281,44.554615020752,8.989312171936039,19.0161056518555,20.646938323974602
119,11.928666666666699,21.2343333333333,10.897666666666698,14.7316666666667,45.798333333333304,36.371666666666705,29.409000000000002,15.373,20.535999999999998,20.1213333333333,40.342,25.421999999999997,37.610333333333294,19.602333333333302,24.410999999999998,63.954333333333395,41.391000000000005,32.886333333333305,18.5006666666667,24.237,56.9566666666667,10.2976666666667,19.935,20.592,15.5790138244629,25.925592422485398,8.717250823974611,14.6735095977783,47.0349655151367,38.0779800415039,19.176324844360398,18.6048793792725,22.088857650756804,51.2983322143555,31.6150608062744,26.4532680511475,40.4086494445801,19.6972923278809,21.35373878479,53.6176223754883,41.7065887451172,30.062423706054698,19.1469745635986,25.781553268432603,42.4497528076172,8.8932991027832,18.668607711792,19.5138111114502
120,12.847999999999999,21.606666666666698,10.925,15.218666666666698,43.3396666666667,32.8513333333333,27.1973333333333,16.289333333333303,19.068666666666697,18.7626666666667,39.320333333333295,27.1686666666667,35.5383333333333,17.0706666666667,27.9653333333333,63.525,37.146666666666704,32.3243333333333,17.6673333333333,23.0356666666667,56.32,6.52933333333333,19.05,16.044333333333302,14.607501029968299,24.6667098999023,8.21951866149902,15.421985626220698,43.12458801269529,36.2908058166504,20.5514888763428,17.6887741088867,21.7391300201416,49.3775825500488,27.4527149200439,25.4960632324219,38.0808715820312,18.913394927978498,20.3352546691895,51.16767883300779,38.7976226806641,33.8979148864746,19.3958892822266,25.2870178222656,36.941246032714794,8.595701217651369,17.6762619018555,19.2910976409912
121,13.807333333333302,20.81,11.581,14.405666666666699,35.762333333333295,33.695666666666696,26.5343333333333,16.320999999999998,22.1993333333333,21.123,35.6123333333333,27.6093333333333,32.9446666666667,21.189333333333302,25.155333333333303,61.761,38.0736666666667,46.570666666666696,24.4136666666667,25.6153333333333,53.8496666666667,8.45866666666667,18.0966666666667,18.980333333333302,13.786156654357901,24.3811416625977,8.86376094818115,15.5201196670532,41.0334968566895,36.0508460998535,23.2893238067627,16.9161109924316,23.9332962036133,46.880252838134794,26.901447296142603,25.6528644561768,38.2354278564453,18.4182510375977,22.2016067504883,53.24324035644529,38.3620567321777,36.970985412597706,23.3909797668457,27.0510902404785,41.0743446350098,8.63395881652832,18.7994651794434,21.8069019317627
122,14.622333333333302,19.291,9.80366666666667,15.022,34.3693333333333,33.5416666666667,25.245,15.959666666666699,25.831,18.147000000000002,34.4013333333333,26.4416666666667,29.8863333333333,17.542,25.2646666666667,59.451,38.248000000000005,64.055,27.318666666666697,28.6703333333333,57.997666666666696,8.677999999999999,19.434,21.059666666666697,13.241436958313,23.1274433135986,9.3547477722168,14.248572349548303,39.833038330078104,34.901702880859396,24.190561294555696,15.883171081542999,25.6794967651367,47.5082397460938,26.052047729492198,24.951845169067397,37.5410499572754,17.856336593627898,22.986011505127,54.6005172729492,38.597995758056605,38.840236663818395,28.4733734130859,27.5512294769287,48.7382736206055,8.49108791351318,20.2072219848633,25.5052089691162
123,13.225333333333301,20.0693333333333,10.344666666666699,14.174000000000001,34.403,32.3423333333333,22.396333333333303,15.731,26.0983333333333,17.721333333333302,34.809,24.0996666666667,33.0493333333333,14.258666666666699,26.982,56.84,34.827,56.932333333333304,28.131333333333302,28.6456666666667,71.3003333333333,9.01133333333334,20.9446666666667,24.4003333333333,12.759568214416499,21.8744411468506,9.49337387084961,13.2429962158203,39.3076057434082,34.1416397094727,24.566532135009798,15.2482080459595,25.830018997192397,46.651241302490206,26.369531631469698,23.800237655639602,37.0086212158203,17.3367881774902,22.5068206787109,54.6778793334961,38.2666130065918,39.7003517150879,30.2874412536621,28.198839187622102,52.965370178222706,8.10501766204834,21.0542297363281,27.124900817871104
124,13.426666666666698,20.1303333333333,9.87166666666667,14.115666666666698,34.700333333333305,32.4853333333333,23.379666666666697,15.637666666666698,26.7566666666667,21.6413333333333,33.399,21.757666666666697,33.6993333333333,17.192333333333302,30.3333333333333,56.3703333333333,38.6696666666667,55.252333333333304,26.132333333333303,34.0863333333333,58.466,8.73,22.0583333333333,23.869,12.738242149353,21.507984161377,9.57094764709473,14.1591062545776,38.9715118408203,33.5562705993652,26.973045349121104,15.103404045105,25.622371673584,47.08027648925779,25.2970504760742,22.908712387085,37.686309814453104,17.6076946258545,22.7545051574707,53.21565246582029,38.711124420166,40.614330291748,30.0563125610352,29.622011184692397,52.113346099853494,7.705761909484861,21.7634468078613,27.2384929656982
125,13.892666666666699,19.3513333333333,9.34166666666667,14.552,33.226,31.148000000000003,22.671,14.734666666666698,24.190666666666697,18.289,31.73,20.015333333333302,32.3513333333333,18.4293333333333,26.7416666666667,55.532,38.000333333333295,54.522,24.962,29.239,47.5583333333333,8.49,20.576999999999998,21.021333333333303,12.0535373687744,20.2508239746094,8.406567573547362,15.423055648803699,37.755653381347706,31.857379913330103,26.187370300293,13.6040821075439,22.993278503418,50.9461441040039,21.009450912475604,21.125280380249,35.487377166748,16.558860778808597,20.3607902526855,48.95368957519529,36.632495880127,32.715549468994105,27.7699317932129,28.2701015472412,48.066131591796896,6.870355129241941,20.3478622436523,25.692707061767603
126,12.572000000000001,18.444000000000003,9.29833333333333,14.264333333333301,33.4296666666667,29.8646666666667,21.946333333333303,14.83,25.245333333333303,21.0743333333333,33.432333333333304,21.651999999999997,31.4233333333333,13.884333333333302,23.712,55.4573333333333,35.2296666666667,43.421666666666695,26.842666666666698,28.164666666666697,38.000333333333295,8.70766666666667,20.820333333333302,22.221333333333302,12.030149459838901,18.8061561584473,7.6497707366943395,15.176623344421401,36.9334564208984,29.9729957580566,24.9805641174316,12.590090751647901,20.5983295440674,51.2613868713379,20.4867305755615,20.2029209136963,33.224723815918004,15.7323093414307,19.4129028320312,46.6830978393555,34.812286376953104,34.571823120117195,25.97092628479,25.8671607971191,44.571590423584006,6.159619331359861,18.968542098999,24.2792530059814
127,12.194666666666699,17.2383333333333,10.1723333333333,14.431666666666699,33.1633333333333,30.236333333333302,22.330666666666698,14.957,22.3636666666667,20.3313333333333,32.246333333333304,21.3983333333333,29.9706666666667,16.8746666666667,22.601,55.88,35.012666666666696,37.3616666666667,26.453000000000003,26.888,37.978333333333296,8.19933333333333,19.980333333333302,18.53,12.562242507934599,18.334980010986303,7.61936473846436,16.0198154449463,35.083175659179695,29.080608367919897,23.604366302490202,12.6659021377563,19.8735790252686,49.913745880127,18.9099159240723,19.972835540771502,32.113250732421896,15.292817115783699,19.6416187286377,45.574886322021506,33.6464881896973,35.0618171691895,25.306264877319304,24.6604499816895,39.6185531616211,5.9710187911987305,18.378620147705103,23.764812469482397
128,11.817666666666698,16.033,11.046666666666699,14.598666666666698,32.8973333333333,30.6076666666667,22.7143333333333,15.083666666666698,19.4813333333333,19.588333333333303,31.06,21.144000000000002,28.5176666666667,19.865,21.4903333333333,56.303000000000004,34.7956666666667,31.302,26.063000000000002,25.611,37.9563333333333,7.691,19.1406666666667,22.2583333333333,13.4702796936035,18.1638126373291,7.997614860534671,16.1133251190186,35.0045585632324,29.0809173583984,21.859840393066396,13.139757156372099,19.580228805542,49.868824005127,17.1977825164795,19.819284439086896,30.770797729492198,15.534396171569801,20.3544101715088,43.7396583557129,32.314094543456996,36.2645835876465,24.9602870941162,24.042259216308604,37.9771118164062,5.75109338760376,18.4889888763428,23.0228252410889
129,12.056333333333301,16.4866666666667,9.48033333333333,13.712333333333302,34.5086666666667,31.1166666666667,21.751333333333303,14.868666666666698,17.36,19.600666666666697,30.553666666666697,19.3923333333333,27.090999999999998,16.2506666666667,23.136,56.0816666666667,34.6646666666667,35.4946666666667,25.788333333333302,24.987666666666698,37.999666666666705,7.44633333333333,18.184666666666697,18.238,13.9270105361938,17.9311408996582,8.147168159484862,15.813777923584,35.0999183654785,27.517704010009798,20.87868309021,13.3166847229004,18.012990951538104,47.9974594116211,15.963812828064,18.978237152099602,28.8628311157227,15.4845733642578,19.5336017608643,43.140384674072294,31.1214447021484,44.6267623901367,23.2249927520752,23.109676361084,38.1548957824707,5.90907907485962,17.3465061187744,20.4817276000977
130,11.987666666666698,15.581,9.391,13.931333333333301,34.5826666666667,32.7,22.138666666666698,15.201333333333302,19.653,17.219666666666697,31.441,17.86,27.3603333333333,15.556,22.631999999999998,55.6246666666667,33.648,39.944666666666706,25.614,25.780333333333303,49.973,7.069,16.627,17.362000000000002,13.7893409729004,16.2828063964844,8.09902858734131,16.8151950836182,35.6173667907715,26.224054336547898,20.8939437866211,12.9871282577515,16.5748538970947,49.6608695983887,15.6419134140015,18.474779129028303,27.184801101684602,15.0977630615234,21.423650741577102,45.095943450927706,30.4125289916992,56.113346099853494,24.384820938110398,21.6575984954834,45.9440383911133,5.89832305908203,16.5715656280518,18.219684600830103
131,11.2843333333333,16.297333333333302,7.4773333333333305,13.430333333333301,32.7376666666667,32.8646666666667,22.0146666666667,12.673666666666698,18.9106666666667,18.312666666666697,30.871666666666698,18.887333333333302,25.294333333333302,18.8363333333333,24.318666666666697,54.119,30.8683333333333,41.1806666666667,24.089000000000002,23.634333333333302,57.163000000000004,6.359,16.466333333333303,12.006333333333302,13.9581384658813,15.3153295516968,8.05178833007812,17.6376514434814,35.3484115600586,26.101171493530302,19.607280731201197,12.4712867736816,16.2927494049072,50.2873191833496,14.5287551879883,17.9178485870361,25.251976013183604,14.853766441345199,23.1738204956055,43.3044013977051,29.7151908874512,57.0521965026855,24.6976757049561,20.4256191253662,44.006076812744105,5.59657382965088,15.8065280914307,18.201335906982397
132,11.465333333333302,15.661666666666699,6.55366666666667,14.6433333333333,34.9133333333333,31.9933333333333,22.373333333333303,12.707,12.987,17.8586666666667,31.667666666666697,17.0206666666667,24.146,18.942333333333302,27.222666666666697,53.1533333333333,30.8223333333333,51.615333333333304,21.3773333333333,22.103666666666697,57.083999999999996,6.462999999999999,16.3026666666667,12.838666666666699,13.673659324646001,14.981502532959,7.805171966552731,17.5842208862305,36.2912483215332,27.990726470947298,20.594036102294897,12.6039581298828,16.1447448730469,50.2128562927246,16.9603061676025,17.9573345184326,24.549940109252898,14.5683345794678,25.8285236358643,42.9260597229004,28.6228523254395,52.0037307739258,23.746501922607397,19.457561492919897,45.757320404052706,5.36385726928711,15.3356409072876,18.738082885742198
133,11.500333333333302,14.138,7.71066666666667,13.664333333333301,35.259,29.850333333333303,21.414,12.981,14.361666666666698,20.2583333333333,37.9586666666667,14.079666666666698,22.9546666666667,14.132,28.631,52.68899999999999,29.9963333333333,56.6543333333333,20.7596666666667,23.706,44.806999999999995,6.776,15.137,14.4123333333333,12.776413917541499,14.2215566635132,7.5669231414794895,16.5774745941162,35.8846549987793,28.408212661743196,21.8182811737061,13.1367769241333,15.424276351928699,46.6251564025879,21.3649120330811,17.2784671783447,23.444517135620103,14.4330730438232,27.276168823242198,42.795204162597706,27.715650558471697,46.5343437194824,22.889137268066396,18.740268707275398,49.1844482421875,5.26086759567261,14.182019233703599,18.313251495361303
134,9.957333333333331,13.274000000000001,6.997999999999999,14.267000000000001,35.579666666666704,27.673000000000002,21.4126666666667,12.636,14.222999999999999,20.309,40.311333333333295,14.447000000000001,22.282333333333302,13.72,28.752,51.360666666666695,27.121666666666698,66.7203333333333,19.252,19.955666666666698,34.2083333333333,5.976,14.732333333333301,15.201333333333302,12.1308259963989,13.1387424468994,6.98089265823364,16.4921531677246,34.3544311523438,28.7239933013916,21.6216335296631,12.5528726577759,15.2526769638062,43.5790405273438,23.3834247589111,16.3662242889404,22.006275177002,13.914870262146001,27.695093154907198,42.9959526062012,27.2690620422363,43.9191665649414,23.11279296875,18.0414199829102,46.6780471801758,5.48012208938599,13.481782913208,18.2043056488037
135,10.4896666666667,14.396666666666698,7.171,13.242666666666699,35.6273333333333,33.689666666666696,21.4156666666667,11.795333333333302,14.602333333333302,21.365,35.6116666666667,14.298333333333302,22.635,16.1196666666667,29.225666666666697,49.064666666666696,25.8296666666667,55.5796666666667,18.5983333333333,16.5266666666667,33.3736666666667,5.95266666666667,14.644666666666698,14.934000000000001,11.7533578872681,12.487324714660598,6.67754888534546,16.3115940093994,33.8337364196777,30.1947174072266,21.7063808441162,12.129168510437,15.6914615631104,41.997711181640604,24.210149765014602,16.238697052002,21.2848148345947,13.8112373352051,27.161418914794897,44.722747802734396,26.9254550933838,37.329277038574205,23.0171337127686,17.7630558013916,43.001194000244105,5.929358005523679,13.2793769836426,18.0672569274902
136,9.91733333333333,13.890333333333302,6.88,13.274333333333301,34.4273333333333,34.4033333333333,20.817333333333302,12.326333333333302,14.011,17.436,36.239000000000004,14.320666666666698,22.318666666666697,12.871666666666698,28.0346666666667,49.773,23.84,49.9243333333333,18.166,17.4323333333333,32.6063333333333,6.02666666666667,15.476666666666699,12.6326666666667,10.7127952575684,12.412425994872999,6.4465212821960405,15.4682130813599,33.210216522216804,30.2630786895752,21.5235576629639,12.1584215164185,16.5539932250977,38.4367523193359,25.9017658233643,16.2306232452393,21.925527572631804,13.766716003417999,25.836158752441396,47.037418365478494,27.6424026489258,25.9785041809082,23.3555011749268,18.1077098846436,38.4388542175293,6.77037715911865,13.1331701278687,17.4221973419189
137,9.93,12.885,7.36,13.532666666666698,32.2923333333333,29.928,20.309333333333303,12.7583333333333,12.969666666666699,19.3913333333333,35.416,13.686,20.172333333333302,12.111333333333302,27.7523333333333,50.174666666666695,24.2843333333333,35.068000000000005,18.509,18.929666666666698,36.761666666666706,5.50033333333333,14.626333333333301,11.73,9.6848201751709,11.547445297241199,6.11682415008545,14.489481925964402,32.348014831543004,28.6717376708984,20.755062103271502,11.4351472854614,16.324806213378903,37.188316345214794,25.0871391296387,15.289475440978999,20.6811599731445,13.208712577819801,23.8640251159668,47.559505462646506,26.367794036865202,22.215988159179698,23.093355178832997,17.41037940979,38.015312194824205,6.63665437698364,12.484371185302699,16.8273105621338
138,8.851,13.271666666666698,6.47,13.139333333333301,33.8153333333333,30.623666666666697,22.47,12.964,13.956666666666699,17.425333333333302,34.150999999999996,14.177999999999999,19.2083333333333,13.75,30.2323333333333,49.6156666666667,23.4516666666667,32.9943333333333,19.475,18.123,45.381,5.62166666666667,14.5373333333333,11.8513333333333,9.29083156585693,10.7123889923096,6.1122317314147905,13.5939769744873,32.827747344970696,29.6292190551758,20.7622699737549,10.861601829528801,15.383807182312,39.131195068359396,24.508907318115202,14.6982831954956,19.192693710327102,13.3836326599121,23.071786880493196,48.424964904785206,25.4508380889893,32.4141654968262,21.768741607666,16.3434715270996,41.821601867675795,6.763206958770749,11.406612396240199,16.1462726593018
139,7.807333333333331,13.874666666666698,5.13366666666667,13.110999999999999,33.6803333333333,32.9536666666667,23.0773333333333,11.45,14.095333333333302,17.874000000000002,31.3343333333333,13.732666666666699,18.3193333333333,14.564666666666698,24.788333333333302,49.621,23.3286666666667,30.1153333333333,17.5953333333333,16.005,48.036,4.968,12.9093333333333,10.4683333333333,9.22948837280273,10.7179117202759,6.00044250488281,13.540717124939,32.377010345459,30.103448867797898,20.1934928894043,10.2363862991333,15.258861541747999,38.095771789550795,20.568515777587898,14.287339210510302,18.909372329711896,13.2738208770752,21.0209941864014,48.926631927490206,24.9192905426025,30.0935249328613,20.921091079711896,15.721448898315401,37.8787422180176,6.659283638000491,11.145977020263699,15.5664806365967
140,7.54033333333333,12.963,5.60866666666667,13.686,31.815,30.6683333333333,23.412,11.413,11.656666666666698,17.7003333333333,28.596333333333302,13.842666666666698,17.402333333333303,10.6306666666667,18.974,49.5423333333333,21.4063333333333,42.2516666666667,12.910333333333302,15.088666666666699,52.233000000000004,4.57233333333333,12.145666666666699,11.022333333333302,9.095947265625,10.665717124938999,5.82260799407959,13.4781007766724,32.6184310913086,29.8982009887695,19.515102386474602,9.926370620727539,15.138002395629899,36.906887054443395,18.6192989349365,13.840015411377001,18.4013957977295,12.9496297836304,20.6535625457764,48.6342353820801,24.152700424194304,27.8158264160156,20.7950477600098,14.7313451766968,37.05897903442379,6.32844877243042,10.743084907531701,14.9391412734985
141,7.63333333333333,11.768666666666698,5.822,14.400666666666698,34.4313333333333,27.204,21.769000000000002,11.250333333333302,12.143666666666698,17.416333333333302,29.7,12.991,18.269000000000002,10.846666666666698,17.867,49.551,21.7566666666667,35.0123333333333,13.455666666666698,11.522333333333302,42.936333333333295,6.282,12.080666666666698,11.577333333333302,8.653322219848631,10.411294937133801,5.27317142486572,12.9618921279907,32.268238067627,28.8040199279785,19.162302017211896,9.27295017242432,14.5111656188965,33.910400390625,16.339891433715803,13.0111961364746,17.8465347290039,12.155311584472699,18.8285083770752,49.112586975097706,23.1203804016113,28.470552444457997,19.7924861907959,13.080118179321301,35.4391479492188,5.8392653465271,10.2213191986084,14.1304025650024
142,7.77766666666667,12.300999999999998,5.02566666666667,13.523,33.595,26.445333333333302,21.978666666666697,11.3,12.544333333333302,17.510666666666697,30.248,13.078,18.6253333333333,14.9306666666667,17.119,50.1696666666667,20.158,45.0476666666667,13.321,11.061,32.7086666666667,5.92366666666667,11.812666666666699,10.283,8.16888046264648,10.3110103607178,5.42345857620239,13.167466163635302,32.409107208252,29.2074699401855,18.7781352996826,9.06527614593506,14.447547912597699,31.380065917968803,15.201584815978999,12.496291160583501,17.5388870239258,12.083484649658198,16.925592422485398,49.836841583252,22.401498794555696,34.9366607666016,18.121561050415,12.1579437255859,38.576808929443395,5.7784724235534695,9.90032577514648,13.268932342529302
143,7.803,13.451666666666698,6.97833333333333,13.751333333333301,33.448,26.171,21.419333333333302,11.921,13.365,18.723,26.5466666666667,12.968666666666698,18.227999999999998,11.116333333333301,17.028,49.5013333333333,20.033666666666697,40.6993333333333,13.241333333333301,11.460666666666699,31.95,5.99966666666667,10.975333333333301,9.89066666666667,8.19404125213623,10.8267974853516,5.73769044876099,13.5210123062134,33.0981063842773,29.7875061035156,18.9818840026855,8.838908195495609,14.030750274658198,27.1090869903564,16.190330505371097,12.227071762084998,17.652151107788104,12.3290481567383,15.463481903076199,51.050197601318395,21.6293239593506,32.3695640563965,16.378684997558597,11.5714912414551,37.954292297363295,5.8013019561767605,9.44666290283203,12.441732406616199
144,7.54966666666667,10.987,7.067666666666669,14.077,34.705999999999996,25.3883333333333,21.344333333333303,12.675,12.716666666666699,18.6286666666667,26.292666666666697,12.435,17.4683333333333,12.001666666666699,17.542,49.618,19.524,48.397,12.78,11.413666666666698,32.1796666666667,5.599,10.3256666666667,8.855,7.973803520202639,10.8960437774658,5.31774854660034,14.2440538406372,34.850643157959,30.188985824585,20.4247455596924,8.507138252258299,12.943216323852502,26.1916694641113,17.5307006835938,11.9475259780884,17.0401859283447,12.2710704803467,15.069106101989698,52.0893135070801,19.702184677124,31.3910179138184,14.405845642089801,10.7604265213013,44.925296783447294,5.59560775756836,8.96710586547852,11.686674118042
145,6.726,10.8246666666667,6.08066666666667,13.161,35.641999999999996,26.125,21.080666666666698,12.471666666666698,13.111333333333302,20.990666666666698,23.756333333333302,12.343,17.446333333333303,13.548666666666698,12.843666666666698,51.128666666666696,19.455666666666698,44.221000000000004,11.731,12.029333333333302,46.1413333333333,6.14733333333333,7.68,8.944333333333331,7.848297119140621,11.268280982971199,5.07326889038086,14.2859745025635,35.3808250427246,30.290157318115202,22.2783184051514,8.834879875183109,12.8558254241943,25.592603683471697,18.8041019439697,11.870417594909698,16.9748821258545,12.536034584045401,15.252429962158198,51.4101676940918,19.3457984924316,30.8132858276367,13.3574161529541,10.753252983093299,47.734554290771506,5.51555633544922,8.93672466278076,11.6651391983032
146,7.0520000000000005,11.1196666666667,4.94766666666667,14.735999999999999,33.4893333333333,29.359,20.3333333333333,11.905999999999999,11.8033333333333,17.5556666666667,26.246,13.027666666666699,17.8893333333333,12.891333333333302,12.814666666666698,51.615,19.966333333333303,44.9846666666667,12.871666666666698,11.805333333333301,36.9926666666667,5.8229999999999995,6.5760000000000005,10.0546666666667,8.1289587020874,11.938330650329599,4.864118099212651,13.7374973297119,35.547599792480504,30.039564132690398,23.140802383422898,9.01932907104492,13.072618484497099,24.4918746948242,19.088171005249,11.9974365234375,17.4726276397705,12.625892639160199,14.1729898452759,51.0020904541016,19.189128875732397,26.188817977905302,12.623643875122099,10.5785913467407,45.687370300293,5.51295948028564,8.91080951690674,11.761869430542
147,8.35333333333333,11.6486666666667,5.19633333333333,12.910666666666698,34.135,28.718000000000004,20.658,11.575,13.043666666666699,17.077,22.151,13.493333333333302,17.3756666666667,10.665999999999999,13.365,50.5606666666667,19.596,45.8883333333333,12.245333333333301,11.778666666666698,51.6366666666667,5.968,6.81133333333333,8.59666666666667,8.391770362854,11.8134355545044,5.07024240493774,13.6513051986694,35.95408248901371,30.7859706878662,24.175354003906197,9.15997695922852,13.3356399536133,24.323875427246104,19.9336833953857,12.404700279235803,17.5424365997314,12.911224365234402,14.0736751556396,51.3581657409668,19.0799255371094,28.969436645507802,12.5041599273682,10.9562177658081,46.8181304931641,5.5055680274963406,9.29849052429199,12.104882240295401
148,7.693,11.501333333333301,5.01866666666667,12.7873333333333,34.679,24.962,21.071666666666697,15.372,12.557333333333302,16.487000000000002,29.596333333333302,13.605,17.3926666666667,10.970666666666698,12.613666666666699,50.198,20.077,44.9713333333333,13.299000000000001,11.3673333333333,54.2896666666667,5.40133333333333,6.58833333333333,8.46,8.49920749664307,11.4916734695435,5.129517555236821,14.515601158142099,35.9056434631348,31.544668197631804,24.7373542785645,9.20775413513184,13.2821102142334,24.5012054443359,19.845767974853498,12.307432174682601,17.632045745849602,13.0047855377197,14.3453197479248,52.090328216552706,19.4749164581299,31.521530151367198,12.2918529510498,10.815034866333,48.937007904052706,5.44963884353638,9.892292976379391,12.266249656677198
149,8.667666666666669,11.402333333333301,4.8576666666666695,13.102666666666698,32.696999999999996,25.619,21.121,18.0056666666667,10.958333333333302,18.01,27.296,12.130999999999998,17.326333333333302,15.133,12.515333333333302,50.388999999999996,20.163333333333302,35.4893333333333,12.388,11.544666666666698,44.2023333333333,5.89333333333333,6.95,7.672999999999999,8.66416835784912,11.629016876220698,4.93730878829956,14.0788745880127,34.6263389587402,31.149585723877,24.145812988281197,8.78783226013184,13.414058685302699,23.173242568969698,17.76003074646,12.1447277069092,18.109395980835,13.0751237869263,12.849205017089801,51.184719085693395,19.914041519165,25.6395988464355,12.4042062759399,10.773901939392099,44.8288803100586,5.22497224807739,9.945413589477539,12.479755401611301
150,8.992,11.0556666666667,5.495,13.587,34.934,30.115,21.2796666666667,15.599333333333302,12.153333333333302,17.263666666666698,25.9593333333333,12.429666666666698,17.568666666666697,11.8643333333333,13.070666666666698,50.2676666666667,19.467,38.616333333333294,10.917333333333302,11.494333333333302,31.969,5.529,6.70233333333333,9.53633333333333,8.77251243591309,11.406153678894,4.610726356506349,12.8606815338135,34.1513519287109,31.0391330718994,24.0051670074463,8.269139289855959,12.8368921279907,23.170528411865202,16.0899562835693,11.924675941467301,17.7745590209961,12.7815294265747,12.0498046875,50.5090675354004,19.190982818603498,27.391778945922898,11.825087547302198,10.0223712921143,44.9865875244141,4.99817132949829,9.527668952941891,12.6873865127563
151,8.831,11.090333333333302,5.00633333333333,14.006666666666698,34.898333333333305,26.385,21.4566666666667,16.134333333333302,11.7896666666667,19.524333333333303,19.035333333333302,13.659,18.219,12.332666666666698,14.224333333333302,50.049,19.158333333333303,48.697333333333304,11.030333333333301,12.168666666666699,32.8173333333333,5.956,7.086,10.370999999999999,9.37532806396484,11.2810745239258,4.15895175933838,12.294935226440401,34.331409454345696,31.678251266479503,25.78000831604,8.45377731323242,12.911780357360803,23.2486572265625,16.3161735534668,12.1613082885742,18.313190460205103,12.6994028091431,11.550753593444801,49.515052795410206,18.718713760376,33.1334915161133,11.300593376159698,9.60377883911133,48.3631477355957,4.91078996658325,9.91969108581543,13.3797359466553
152,9.14533333333333,12.004000000000001,5.45233333333333,13.5396666666667,33.753666666666696,26.18,21.644000000000002,15.559666666666699,13.272666666666698,19.044,19.891,13.642000000000001,17.491,13.112666666666698,15.056333333333301,50.627333333333304,19.129,41.196999999999996,11.875,13.091666666666699,32.586,5.89666666666667,7.936,10.6033333333333,9.51823616027832,11.2705249786377,3.99133992195129,11.2967796325684,33.8015365600586,31.959789276123,28.641260147094698,9.20074844360352,13.295067787170401,23.743263244628896,16.527410507202102,12.384683609008801,19.0798835754395,12.7670488357544,11.5792064666748,47.6669120788574,18.4821376800537,31.7270202636719,10.9856653213501,9.747110366821289,45.097328186035206,4.71663951873779,10.3039083480835,13.786031723022498
153,10.424000000000001,11.028666666666698,5.96033333333333,13.4733333333333,34.7186666666667,26.4003333333333,21.1353333333333,14.763,11.741333333333301,19.001333333333303,18.885666666666697,12.84,17.192333333333302,14.294,13.190999999999999,50.255,19.5696666666667,49.8316666666667,12.075999999999999,12.0023333333333,30.359,5.891,7.53966666666667,12.234000000000002,9.63742256164551,10.566633224487301,3.9773128032684304,10.5742788314819,34.0188827514648,30.8495655059814,29.7814636230469,9.07416248321533,13.000607490539599,24.6510696411133,16.9335556030273,12.2441396713257,19.2993450164795,12.2779216766357,12.3721151351929,49.760868072509794,18.6572208404541,34.8989868164062,11.4715070724487,9.28911304473877,42.711509704589794,4.7008976936340305,9.99746227264404,13.290407180786099
154,9.19366666666666,10.7013333333333,4.19433333333333,13.495666666666699,34.6126666666667,26.399666666666697,21.453000000000003,15.580333333333302,10.466333333333301,18.091333333333303,27.329,13.852666666666698,18.242666666666697,10.5703333333333,16.5036666666667,48.1396666666667,19.0453333333333,46.075333333333305,11.940333333333301,11.920666666666698,31.714666666666698,5.95933333333333,6.7589999999999995,10.6273333333333,9.45294761657715,9.99350738525391,3.6582705974578897,10.8331613540649,34.8772850036621,30.3291664123535,30.5698585510254,9.45357799530029,12.3578062057495,24.7553272247314,16.9510078430176,12.069176673889197,19.8026275634766,12.015317916870101,13.7950086593628,50.861968994140604,19.0555362701416,35.7598915100098,11.5412273406982,9.38692092895508,39.332820892334,4.91518497467041,9.58125114440918,12.3326320648193
155,7.47933333333333,11.9016666666667,4.33866666666667,13.792,32.7693333333333,26.239333333333303,21.7296666666667,15.293333333333301,9.68766666666666,18.782,25.8636666666667,11.989,16.5816666666667,10.7766666666667,16.473,48.4763333333333,19.446666666666697,46.1146666666667,11.860666666666699,11.970999999999998,49.238,4.10933333333333,7.69866666666667,7.49966666666667,9.58400058746338,10.204979896545401,4.294202804565431,11.6598958969116,35.0240669250488,29.763372421264602,30.0873851776123,10.1176109313965,12.447084426879899,24.642652511596697,17.293363571167,12.284631729126,20.1985149383545,12.278715133667,15.159489631652802,50.4663314819336,19.6663131713867,35.8811454772949,12.1180934906006,10.5805883407593,40.859466552734396,5.14501667022705,9.52491474151611,13.0626068115234
156,8.18133333333333,11.421666666666699,5.19766666666667,14.233666666666698,33.959,25.7813333333333,21.275666666666698,15.293666666666699,11.623333333333301,16.612000000000002,25.463666666666697,12.126,16.969666666666697,12.815333333333301,16.340999999999998,49.4496666666667,19.170666666666698,49.7633333333333,13.107999999999999,12.336666666666698,51.6676666666667,5.038,6.44166666666667,7.3923333333333305,9.70213317871094,10.1929750442505,4.9046835899353,13.0437269210815,35.532661437988295,28.963695526123,27.574172973632802,10.3864154815674,11.8596277236938,25.7019882202148,16.622953414917,12.014949798584,19.768785476684602,12.183405876159698,15.955420494079599,49.5022468566895,19.1124305725098,41.746852874755895,12.367474555969201,10.8348751068115,46.4356803894043,5.21487903594971,8.92900276184082,13.366827964782699
157,7.585,11.947666666666699,4.581333333333331,13.780999999999999,34.145333333333305,28.956999999999997,24.9583333333333,12.530999999999999,11.015,20.1773333333333,30.746,11.324000000000002,16.9196666666667,13.511333333333301,17.1046666666667,48.923333333333304,20.579,45.0883333333333,12.610666666666699,12.9573333333333,41.738,5.01933333333333,6.42633333333333,8.43666666666667,9.95495891571045,10.4481935501099,5.09307098388672,13.071063041687,35.23353958129879,28.672828674316396,28.2095432281494,10.4878997802734,12.2727956771851,24.856994628906197,16.7171840667725,12.2840757369995,20.2444629669189,12.315681457519501,15.692856788635302,48.0747947692871,19.0030784606934,38.6307373046875,13.0207786560059,10.9336462020874,48.8302879333496,5.10108757019043,8.92364597320557,13.815448760986301
158,7.457000000000001,12.138333333333302,4.42,13.970666666666698,34.384,28.74,29.568333333333303,10.892999999999999,10.556333333333301,19.193333333333303,21.978333333333303,10.963333333333301,16.838666666666697,11.414333333333301,18.4643333333333,49.013000000000005,20.960666666666697,45.3106666666667,11.999,12.676666666666698,32.453,6.07533333333333,6.46033333333333,10.0116666666667,9.98263263702393,10.686450958252,5.0839204788208,12.3874177932739,33.588859558105504,28.479627609252898,29.641016006469698,10.2151880264282,12.834588050842301,22.6754665374756,17.0217208862305,12.533683776855499,20.3863487243652,12.2556858062744,15.0236530303955,45.702884674072294,19.4631652832031,31.1574192047119,14.0179920196533,11.379397392272901,44.752655029296896,4.807355403900151,8.96522617340088,14.2564210891724
159,7.377999999999999,10.963666666666699,5.19133333333333,12.972000000000001,33.4983333333333,28.945,30.894666666666698,12.698333333333302,11.829,17.708,22.5096666666667,10.936,17.592666666666698,11.652999999999999,16.6256666666667,39.75,20.3136666666667,32.3753333333333,12.444,12.305333333333301,32.9076666666667,5.266,6.41433333333333,8.51,10.245232582092301,10.4503021240234,4.63537359237671,11.6846113204956,32.5203475952148,28.0913429260254,29.025663375854503,9.54990005493164,11.7566013336182,21.098934173584002,16.636333465576197,11.792386054992699,19.4139575958252,12.517462730407699,13.861029624939,43.496002197265604,18.5557327270508,26.9026279449463,12.9560832977295,11.1848478317261,40.201942443847706,4.44748401641846,8.61979389190674,13.288447380065902
160,7.08733333333333,11.413333333333302,5.206,13.6676666666667,34.756666666666696,30.387333333333302,30.261,11.029333333333302,12.718333333333302,18.488,20.379666666666697,11.979666666666699,16.5436666666667,16.017,17.065,39.389,19.566,32.5666666666667,14.500666666666698,13.313666666666698,31.781999999999996,5.78,7.61266666666667,8.41833333333333,10.9155426025391,10.7177267074585,5.3718991279602095,12.044875144958501,33.2102890014648,29.7725429534912,30.463926315307603,10.1058692932129,12.036175727844201,21.6834869384766,16.7154712677002,12.0874834060669,19.8705215454102,13.505120277404801,13.975539207458501,42.3323822021484,19.430490493774396,26.2607345581055,12.9642505645752,11.9707250595093,41.0076179504395,4.62297773361206,9.07472991943359,13.6199598312378
161,7.231,11.339666666666698,5.30133333333333,14.182,33.649,30.566999999999997,30.5833333333333,13.057666666666698,13.8673333333333,17.076,21.0616666666667,12.157666666666698,16.5163333333333,14.610999999999999,17.003,46.2543333333333,21.250999999999998,35.0246666666667,13.237333333333302,15.819,31.983333333333302,5.44766666666667,7.24666666666667,8.71866666666667,10.7886800765991,10.966444015502901,5.8062038421630895,12.7437200546265,33.0511474609375,31.9941139221191,29.9988613128662,10.8340492248535,13.374493598938,21.9012451171875,18.291822433471697,12.806443214416499,20.219915390014602,14.384955406189,14.388721466064501,41.799900054931605,20.995319366455103,25.4532279968262,12.7455501556396,13.461821556091301,40.853111267089794,5.03291463851929,9.73860836029053,13.8631048202515
162,7.807,12.019,5.3,14.356333333333302,34.2183333333333,32.9646666666667,30.5726666666667,12.51,11.702333333333302,21.9166666666667,17.386,11.050666666666698,18.2236666666667,12.988666666666699,17.2473333333333,42.386,21.335,29.846,11.772333333333302,16.1146666666667,32.6,5.82633333333333,6.75633333333333,9.35666666666667,10.4826784133911,10.840184211731,5.9091968536377,13.1118974685669,31.929140090942397,33.3387451171875,28.6851654052734,10.827263832092301,13.546958923339801,21.0059719085693,19.808902740478498,12.6505575180054,19.3765754699707,14.6094074249268,13.94056224823,40.539119720459,21.451618194580103,23.258743286132802,12.0453243255615,13.9102334976196,38.6167602539062,5.12352132797241,9.60129928588867,13.7592687606812
163,8.36833333333333,12.224333333333302,5.17566666666667,13.244000000000002,34.1433333333333,33.485,29.505,11.742,12.172,19.6393333333333,20.446666666666697,12.572666666666699,20.0036666666667,14.591666666666699,20.0586666666667,40.9583333333333,20.199666666666698,28.2603333333333,12.040999999999999,15.2,40.1726666666667,5.73466666666667,6.98566666666667,11.636666666666699,10.4462261199951,10.9418210983276,6.1421794891357395,13.3043203353882,33.241771697998,35.0951766967773,29.9857368469238,10.9554805755615,13.7640466690063,20.652717590332,21.609560012817397,12.5305509567261,19.3732967376709,15.1798830032349,13.523323059082001,40.821441650390604,21.103713989257802,26.7242870330811,12.4948787689209,13.660430908203098,40.1327514648438,5.239741802215581,9.55191707611084,13.8951234817505
164,9.31466666666667,12.4923333333333,5.28,13.534666666666698,32.864000000000004,34.0133333333333,30.1413333333333,11.187666666666699,12.936333333333302,20.067,21.875,11.992,20.209,16.632,17.079,41.3086666666667,20.419,37.6046666666667,16.519000000000002,13.647666666666698,32.135,5.80533333333333,7.39633333333333,13.457666666666698,10.9157447814941,11.0116672515869,6.487616062164309,13.572367668151902,34.2908554077148,36.2272834777832,29.163089752197298,11.478405952453599,14.0735378265381,21.5962734222412,23.4363956451416,13.0627946853638,20.011545181274396,15.4182453155518,13.793493270874,42.02797317504879,21.4942741394043,23.2183494567871,13.8533487319946,13.4660043716431,41.658378601074205,5.74367380142212,9.92220211029053,13.982449531555199
165,9.32333333333333,14.060666666666698,5.17066666666667,13.821,34.4183333333333,33.4676666666667,30.0406666666667,13.946,13.963666666666699,19.5296666666667,20.914,11.437999999999999,19.527333333333303,13.525666666666698,16.803,44.2113333333333,23.155666666666697,19.725,14.29,13.181333333333301,26.204,5.61,7.00733333333333,14.011666666666699,10.5983781814575,11.090250015258801,6.149225234985349,13.586646080017099,31.6086730957031,35.7381362915039,26.2766189575195,11.112107276916499,13.5000438690186,20.2122745513916,22.6393661499023,12.830604553222699,19.5395793914795,14.4291105270386,12.7061166763306,39.3108024597168,21.4986190795898,21.3437423706055,13.609124183654801,12.9519567489624,39.492866516113295,5.70034456253052,9.84815979003906,13.036234855651902
166,10.149333333333301,15.002666666666698,6.12266666666667,15.188333333333302,33.291,38.7596666666667,33.0443333333333,11.958333333333302,14.585,18.099333333333302,24.178,12.194666666666699,19.083,14.7683333333333,15.498666666666699,42.9613333333333,24.521,23.487666666666698,14.911333333333301,14.329666666666698,26.201999999999998,5.86166666666667,7.76766666666667,14.6783333333333,10.418953895568801,11.822376251220698,6.81685209274292,13.141436576843299,31.508399963378896,38.2239646911621,28.0093078613281,11.441746711731,14.123828887939501,21.3570442199707,23.739055633544897,13.316636085510302,19.9806118011475,14.855358123779302,13.1461496353149,40.6334686279297,22.6822834014893,24.5209445953369,14.8235836029053,13.4454984664917,41.1509857177734,5.822444915771481,10.3175849914551,13.6190280914307
167,9.297,15.585,6.16266666666667,14.269333333333302,33.635,36.6543333333333,49.516000000000005,9.67933333333333,12.217666666666698,17.7046666666667,24.396,12.550666666666698,19.816,18.448333333333302,13.74,41.710333333333296,23.418000000000003,37.4163333333333,16.307666666666698,13.913,26.0086666666667,5.37933333333333,8.011000000000001,13.380666666666698,9.77533054351807,13.000481605529801,7.50830078125,13.736506462097198,31.2990875244141,39.381496429443395,36.0721321105957,11.5355968475342,15.2257947921753,20.8184490203857,24.4395771026611,13.234334945678699,21.0199203491211,15.3593845367432,13.5056467056274,40.441104888916,23.318284988403303,28.860466003418,15.3278007507324,14.608865737915002,42.188205718994105,5.584407806396481,10.546903610229501,13.904822349548303
168,9.52566666666667,16.1346666666667,7.57766666666667,14.415999999999999,34.415,38.614000000000004,52.717,14.121333333333302,13.224333333333302,20.0496666666667,22.732,13.527000000000001,20.8636666666667,17.488,15.429,42.7816666666667,23.068,30.987666666666698,15.635333333333302,14.12,27.749000000000002,5.888,9.162,15.260333333333302,9.89827060699463,13.2807950973511,7.5917062759399405,14.8032236099243,32.000415802002,39.959381103515604,42.8771858215332,11.3009748458862,14.9529333114624,19.133228302002,24.404739379882802,13.0133495330811,20.982591629028303,15.4760799407959,14.5634593963623,39.1562042236328,23.4119167327881,40.148952484130895,14.446432113647498,14.9046478271484,42.201976776123,5.2088360786438,10.326958656311001,13.146007537841802
169,9.54033333333333,16.376333333333303,7.23833333333333,15.331333333333301,36.663000000000004,36.908333333333296,53.1573333333333,14.623,15.187999999999999,17.544333333333302,27.0923333333333,13.219666666666699,22.759333333333302,15.3193333333333,14.669333333333302,43.605,24.307666666666698,27.2693333333333,14.927666666666699,17.384,31.1806666666667,5.459,10.1993333333333,13.2523333333333,9.99106502532959,13.3989162445068,7.40690040588379,17.1519603729248,34.447292327880895,40.4746551513672,44.1612892150879,10.3206834793091,14.7873697280884,19.5095710754395,25.003755569457997,13.0890111923218,21.2262077331543,15.658467292785598,15.2415056228638,39.9816284179688,24.0824127197266,41.1242828369141,13.862918853759801,14.858740806579599,42.1311187744141,5.28256940841675,10.2098331451416,12.5293846130371
170,10.5083333333333,16.024666666666697,6.167000000000001,20.482,42.408,39.769,55.011333333333305,13.565666666666699,15.980666666666698,19.277333333333303,28.589000000000002,13.956333333333301,22.0476666666667,16.253333333333302,17.3103333333333,43.713,23.9156666666667,31.817333333333302,14.958666666666698,15.0213333333333,32.0146666666667,5.32966666666667,11.352,11.9123333333333,10.0535202026367,13.123617172241199,7.041203498840329,20.197208404540998,37.4602928161621,38.787773132324205,49.598560333252,9.89803409576416,14.8840837478638,21.5080051422119,25.945772171020497,13.5596160888672,21.61301612854,16.0466384887695,16.6390705108643,40.9621810913086,23.1470928192139,49.9725189208984,13.5181665420532,15.4964160919189,42.8851432800293,5.37218999862671,10.653172492981,12.709294319152802
171,10.030666666666699,16.5706666666667,6.25566666666667,24.516,44.7783333333333,38.226333333333294,59.426,9.51333333333333,16.016,19.3283333333333,30.803,14.7393333333333,24.4363333333333,19.759333333333302,17.1626666666667,42.435,23.955,32.497666666666696,16.139,15.9413333333333,32.4376666666667,5.38533333333333,11.6333333333333,12.16,10.4640054702759,12.8930082321167,6.968440055847171,20.975688934326197,38.2746086120605,36.3834266662598,49.9595260620117,10.154644012451199,15.3333492279053,22.6277751922607,27.0427780151367,14.325903892517099,22.7574672698975,16.0267696380615,18.4050121307373,41.5312919616699,22.9156761169434,56.5215034484863,13.8036842346191,16.4638633728027,42.883781433105504,5.65553855895996,11.311336517334,13.002704620361301
172,11.384666666666698,16.733,7.438,19.184666666666697,42.664333333333296,39.1166666666667,57.2953333333333,10.3256666666667,16.402666666666697,21.4973333333333,30.5876666666667,16.385,25.920666666666698,15.914333333333301,21.1056666666667,44.168666666666695,23.9323333333333,37.158,16.805999999999997,17.486333333333302,33.1163333333333,5.40333333333333,12.009666666666698,14.817333333333302,10.689332962036099,13.3452310562134,7.20852184295654,20.003261566162102,38.16554641723629,35.5042114257812,51.2130355834961,10.7468957901001,16.3833351135254,22.604854583740202,27.495403289794897,15.101750373840302,24.2155418395996,16.0779762268066,19.7088871002197,42.3248138427734,23.1883602142334,59.768028259277294,14.7201700210571,17.286205291748,42.710376739502,6.03114366531372,12.0755968093872,13.1717863082886
173,10.600666666666699,18.434,8.665,19.853333333333303,47.1736666666667,38.405333333333296,55.213,11.487666666666698,19.888666666666698,20.855333333333302,31.7473333333333,18.974,27.121,16.701333333333302,21.237,43.566333333333304,23.271,42.8756666666667,16.992333333333303,18.1733333333333,35.603333333333296,5.6583333333333306,13.622,12.6196666666667,11.4535522460938,14.844660758972198,7.7716236114502,19.1810264587402,39.1734580993652,36.0479965209961,53.3714256286621,11.9243335723877,18.6401634216309,23.072057723999,27.482812881469698,16.323766708374,26.476617813110398,16.6103229522705,20.6981258392334,43.0113945007324,24.6991500854492,56.170726776123,16.0024852752686,18.8714351654053,44.566104888915994,6.466364860534671,13.4293718338013,14.0181379318237
174,12.714,18.798,9.609,19.8756666666667,45.02,38.549,54.5456666666667,14.727,23.469,19.932000000000002,25.6046666666667,19.272666666666698,30.680999999999997,22.066,25.0,45.698333333333395,26.2313333333333,47.371,16.684666666666697,19.946333333333303,33.6373333333333,6.2989999999999995,17.1213333333333,13.996333333333302,12.4316740036011,16.016508102417,8.80031490325928,19.297472000122102,40.51466751098629,36.4097557067871,57.269626617431605,13.273473739624,20.108715057373,24.711889266967802,28.182556152343803,17.9187641143799,28.8652534484863,17.1018753051758,22.019464492797898,44.201961517334006,26.125047683715803,58.120548248290994,16.960241317749,20.3283157348633,44.112190246582,6.56004285812378,15.049847602844201,14.6502323150635
175,14.6486666666667,19.6886666666667,9.013,19.0843333333333,47.0756666666667,43.215,60.1163333333333,14.597999999999999,25.3563333333333,22.0156666666667,30.396333333333303,23.068333333333303,35.0506666666667,17.971333333333302,24.974,49.7973333333333,29.517,48.148999999999994,17.715999999999998,23.879666666666697,35.103,7.15166666666667,17.9776666666667,16.053,13.3551988601685,18.0754470825195,9.86260414123535,18.620801925659197,42.050479888916,37.1850624084473,64.0428085327148,14.7918796539307,22.060884475707997,27.048154830932603,29.2177619934082,20.430189132690398,32.3121681213379,17.7958679199219,24.9227695465088,46.6497688293457,28.2305526733398,61.946475982665994,17.859655380249,22.0496940612793,46.6391487121582,6.9334020614624,17.015089035034197,15.201900482177699
176,12.825,21.236333333333302,10.3406666666667,22.4913333333333,48.358999999999995,43.381,66.2436666666667,14.163,26.8053333333333,25.026999999999997,33.804,22.245333333333303,35.4313333333333,16.9333333333333,23.989333333333303,49.1523333333333,30.2953333333333,58.888999999999996,20.9516666666667,23.594666666666697,38.765,6.81666666666667,16.082,14.945,13.618157386779801,19.377550125122102,10.4620409011841,16.992385864257802,42.4683494567871,37.538059234619105,68.12890625,15.561430931091301,23.1651554107666,29.594436645507802,30.2057209014893,22.2433891296387,34.235691070556605,17.776065826415998,27.013542175293,48.5363540649414,29.4849452972412,66.0763397216797,18.5292339324951,22.666378021240202,50.8743553161621,7.52414512634277,18.510967254638697,15.2943382263184
177,13.933333333333302,21.724,11.280666666666699,25.138,47.1386666666667,42.9953333333333,66.35600000000001,13.699000000000002,25.841666666666697,26.503333333333302,34.8686666666667,23.824666666666698,35.454666666666704,20.272000000000002,34.0656666666667,49.8346666666667,30.911666666666697,56.8383333333333,21.756,22.8786666666667,41.552,6.995,19.07,16.2183333333333,13.358177185058599,20.031320571899396,10.24107837677,17.2369480133057,44.3011474609375,40.12868118286129,72.4004211425781,15.217647552490199,23.0098190307617,33.3464126586914,31.317361831665,22.8877468109131,35.070915222168004,17.6032314300537,27.034986495971697,51.1396064758301,29.312147140502898,70.27789306640621,18.8472652435303,21.7560253143311,55.320518493652294,7.69691276550293,19.0605850219727,14.2572107315063
178,12.876666666666699,19.625,11.321333333333301,22.2556666666667,49.636,43.9853333333333,70.2973333333333,14.583333333333302,24.059,28.2153333333333,33.648333333333305,24.559333333333303,35.4263333333333,21.849333333333302,28.9293333333333,50.192666666666696,31.145,49.4083333333333,18.7463333333333,21.126666666666697,43.2563333333333,9.29633333333334,20.344333333333303,14.411,12.4610071182251,20.2718677520752,10.0316553115845,17.743610382080103,45.0193405151367,40.616180419921896,71.42250061035159,14.2284898757935,22.745512008667003,31.5833625793457,32.0886764526367,22.0134334564209,33.9178504943848,17.515821456909197,25.191743850707997,52.113254547119105,29.074806213378896,67.5867538452148,19.758987426757802,20.9488773345947,53.038646697998,7.67044878005981,18.2141551971436,14.5289878845215
179,13.599666666666698,17.741,10.916333333333302,22.365666666666698,48.785,48.8566666666667,72.225,17.097666666666697,22.3283333333333,27.0766666666667,33.933,21.663,32.819333333333304,17.567333333333302,22.0586666666667,54.545,30.5193333333333,49.3276666666667,18.114,19.678,42.2373333333333,9.03033333333333,20.521666666666697,16.586,12.0502920150757,19.9846134185791,9.61888027191162,19.8324565887451,45.726741790771506,42.427433013916,70.9689636230469,13.523721694946301,21.534839630127,31.84250831604,32.574924468994105,21.3639450073242,33.010856628418004,17.1705646514893,23.187074661254897,52.2113914489746,28.885124206543,64.2891311645508,19.71169090271,19.9364929199219,49.301666259765604,7.8905735015869105,17.9739265441895,14.740735054016099
180,12.377,20.728333333333303,10.4186666666667,28.786666666666697,50.278,48.369666666666696,70.12899999999999,14.921333333333301,21.118666666666698,29.386,30.000999999999998,20.451,35.0263333333333,19.567,22.24,55.2036666666667,29.053333333333303,50.182333333333304,16.768,23.250999999999998,44.5613333333333,8.662333333333331,17.937666666666697,16.271666666666697,11.9584712982178,19.889003753662102,9.50624370574951,24.008008956909197,46.8008308410645,45.410041809082,70.0398788452148,13.549929618835401,20.912307739257802,32.9267921447754,33.5461196899414,21.198558807373,32.678619384765604,16.9181041717529,21.4019660949707,52.952785491943395,29.2335739135742,60.9411506652832,19.4492435455322,19.8235874176025,50.0999641418457,8.41290950775146,18.4079971313477,15.287053108215302
181,12.247,22.4916666666667,10.5436666666667,34.7683333333333,51.802666666666696,45.763000000000005,73.7333333333333,17.623,20.8923333333333,27.748666666666697,39.6106666666667,22.2723333333333,33.928000000000004,21.754333333333303,21.509333333333302,54.4393333333333,26.454,55.771,16.66,20.738000000000003,44.201,9.13633333333333,21.128,19.3616666666667,11.864595413208,19.5284595489502,9.41840934753418,29.5374870300293,49.890739440918,49.2719116210938,75.0743637084961,14.2862558364868,21.1279983520508,34.963405609130895,35.71445846557621,21.796802520752,33.5264167785645,17.1172180175781,20.2522068023682,54.7381248474121,28.1051044464111,64.37123870849611,19.206241607665998,19.757516860961896,52.1006889343262,8.70735836029053,20.1200275421143,15.9199638366699
182,10.6416666666667,20.757666666666697,9.35466666666667,32.1373333333333,52.1203333333333,46.5333333333333,77.178,15.576333333333302,18.257333333333303,29.4156666666667,40.841,22.9703333333333,40.61,17.7783333333333,22.3806666666667,54.062,26.921999999999997,54.7793333333333,16.47,22.4856666666667,41.5376666666667,8.927,20.6896666666667,18.108,11.5328006744385,19.5837421417236,8.942214012146,33.265636444091804,50.931968688964794,48.91215515136721,77.4989852905273,14.5341625213623,20.5363883972168,34.3994331359863,35.977710723877,21.4280796051025,33.082752227783196,17.0678577423096,19.1803703308105,53.575077056884794,25.749103546142603,64.7025527954102,16.9549770355225,20.4155120849609,50.958137512207,8.84292888641357,21.08473777771,15.223269462585401
183,10.977,19.9016666666667,9.58733333333333,31.203000000000003,53.377333333333304,45.5673333333333,77.7526666666667,14.237,17.991,29.6163333333333,36.8363333333333,23.986,35.4456666666667,17.803333333333303,21.8013333333333,54.806999999999995,27.672333333333302,56.1586666666667,15.983333333333302,18.513666666666698,45.0403333333333,9.77633333333333,22.7676666666667,17.8456666666667,11.4669876098633,19.9875774383545,8.45162391662598,34.6275215148926,52.0948829650879,47.7823829650879,76.0968856811523,14.109713554382301,20.0801753997803,33.5141410827637,34.3983192443848,21.3403205871582,33.0183792114258,17.0664176940918,17.8974571228027,53.2130317687988,25.330945968627898,65.9885101318359,14.8045492172241,20.997350692749,52.981624603271506,8.93710041046143,21.463264465332,15.3748960494995
184,12.5343333333333,20.356666666666698,8.10066666666667,32.6993333333333,55.488666666666695,46.8856666666667,79.44800000000001,14.013666666666698,21.443666666666697,29.385,39.884,23.213,34.0576666666667,21.771333333333303,21.426,59.548,30.4446666666667,55.89,15.685666666666698,19.9873333333333,54.381666666666696,9.132,21.354,18.816,11.2113742828369,20.140338897705103,7.88279628753662,34.8971977233887,54.192935943603494,47.8035278320312,76.04248046875,13.995947837829599,20.8476963043213,35.6415138244629,33.8876991271973,21.976793289184602,33.4496040344238,17.447509765625,18.6693153381348,55.3286361694336,25.839818954467802,75.9952697753906,14.2924718856812,21.3815517425537,62.123226165771506,9.27956295013428,21.784225463867198,16.0142116546631
185,11.046,19.9793333333333,8.402999999999999,31.6653333333333,56.0846666666667,47.0386666666667,77.6843333333333,14.505,18.901,30.423000000000002,40.613333333333294,19.710666666666697,37.94,21.251333333333303,19.5663333333333,59.076,33.5506666666667,58.961999999999996,12.415999999999999,19.2446666666667,54.113666666666695,8.76733333333333,21.64,16.1563333333333,11.044281005859402,18.698541641235398,7.03009748458862,31.9717445373535,53.9012641906738,46.3081855773926,74.63523864746091,13.419255256652802,20.341243743896502,38.0025405883789,33.3009452819824,21.4539394378662,32.0069389343262,18.072406768798803,18.8804092407227,54.728855133056605,25.3341846466064,78.6293106079102,13.317467689514197,20.771930694580103,62.805179595947294,9.2226676940918,20.9488124847412,16.779291152954098
186,10.4833333333333,18.361,6.027,32.499,55.3993333333333,53.8503333333333,80.0506666666667,14.905,20.379333333333303,29.2966666666667,40.872,19.951,39.4953333333333,19.355999999999998,16.8116666666667,57.6543333333333,24.2643333333333,66.6516666666667,13.301333333333302,23.4413333333333,47.026,9.224,20.786333333333303,18.385666666666697,11.1822862625122,18.1268043518066,6.09774017333984,29.5916175842285,55.5710296630859,45.9151954650879,74.62255859375,13.3073120117188,19.9381160736084,38.9146499633789,34.033176422119105,21.5883293151855,32.1981048583984,19.162145614624,19.3543701171875,55.0541839599609,26.7551918029785,81.36061096191409,12.7057247161865,21.579303741455103,56.2062187194824,9.29031467437744,21.3117904663086,17.7623920440674
187,13.830333333333302,15.166666666666698,7.401,32.647,57.7173333333333,51.622,72.8233333333333,19.247,19.1426666666667,23.832333333333303,42.567333333333295,21.1636666666667,41.7403333333333,21.698,18.359666666666698,60.5926666666667,30.7356666666667,56.773,11.315,22.057666666666698,43.104,9.51433333333333,20.9333333333333,17.370333333333303,11.564271926879899,17.549919128418,5.72015571594238,27.420364379882802,57.2269630432129,44.930870056152294,73.1251907348633,13.3950805664062,19.1945648193359,39.767791748046896,35.573944091796896,21.2454853057861,32.111873626709,20.070405960083,19.48268699646,54.2191276550293,28.7709560394287,78.41339111328121,12.6710357666016,21.4949970245361,50.1586227416992,9.24152374267578,21.2071418762207,18.655941009521502
188,12.123,15.080333333333302,5.85333333333333,38.9953333333333,56.999333333333304,48.98,72.9936666666667,16.343,17.4446666666667,26.840999999999998,43.836000000000006,19.158666666666697,37.6086666666667,24.146,21.054000000000002,62.49,29.9856666666667,56.818000000000005,12.1326666666667,22.828000000000003,44.8906666666667,7.803999999999999,20.661666666666697,19.273,11.7962970733643,17.300357818603498,5.37383031845093,26.964818954467802,57.2980880737305,43.9593505859375,70.1569366455078,13.273111343383801,18.7499027252197,40.733642578125,37.229030609130895,21.298631668090803,32.6423530578613,20.7030143737793,20.192062377929698,54.5443344116211,31.143457412719698,76.9768600463867,13.071939468383801,21.834171295166,48.718479156494105,9.21462154388428,20.512371063232397,19.7316951751709
189,10.177,13.855,5.99033333333333,40.9406666666667,55.781000000000006,46.7046666666667,71.73366666666669,16.1123333333333,18.224333333333302,28.82,43.2366666666667,20.3983333333333,37.0166666666667,20.2206666666667,19.241,59.525,31.5736666666667,55.058,13.619000000000002,20.981666666666698,44.7406666666667,8.55466666666667,21.0053333333333,15.8986666666667,11.2367124557495,17.145414352417,5.03454446792603,28.4915618896484,56.9022560119629,43.4284324645996,68.1800918579102,13.7113132476807,17.528356552124,40.9733657836914,38.9427719116211,21.1108512878418,32.9812431335449,20.4190883636475,19.8206062316895,53.3694267272949,31.2986373901367,70.1185684204102,12.857600212097198,22.2562274932861,44.349094390869105,9.13463115692139,19.5393047332764,19.925582885742198
190,8.97133333333333,15.270999999999999,5.7593333333333305,38.634,57.762666666666696,49.195666666666696,70.9333333333333,16.3316666666667,18.9746666666667,31.3853333333333,46.0896666666667,22.314,38.478666666666705,23.389,20.3236666666667,60.526,34.716,53.518,13.874666666666698,20.412,46.028,9.015,21.939333333333302,16.3953333333333,10.804350852966301,17.4724807739258,5.19329023361206,32.134593963623,57.8605422973633,44.723514556884794,68.3438034057617,13.9551458358765,17.7531661987305,43.947967529296896,39.103630065918004,21.387830734252898,33.6823539733887,20.6711921691895,20.0573558807373,54.0294876098633,32.5793113708496,70.2643585205078,13.090947151184098,23.2051429748535,47.3444976806641,9.44516468048096,19.4583721160889,21.277500152587898
191,10.238666666666699,16.7033333333333,5.70166666666667,39.231666666666705,58.6466666666667,49.0016666666667,70.3966666666667,16.1196666666667,20.5736666666667,32.8693333333333,43.926,22.042666666666697,35.804666666666705,25.2443333333333,22.263666666666698,61.5236666666667,40.645,52.044,12.395333333333301,21.6103333333333,43.1503333333333,9.296,21.399333333333303,17.6623333333333,11.2411594390869,17.7362880706787,4.98357343673706,34.2807960510254,57.511379241943395,45.2415962219238,68.5139617919922,13.512336730957001,16.6095695495605,46.6003341674805,37.6663017272949,20.9435939788818,33.3331832885742,20.4387474060059,19.7660217285156,53.8006172180176,34.1639366149902,72.7951889038086,12.7449703216553,22.5953521728516,51.3033981323242,9.63513278961182,18.546442031860398,22.136547088623
192,9.96766666666667,17.576,3.6083333333333303,39.2183333333333,56.131,45.328333333333305,71.541,15.2476666666667,15.801333333333302,32.819333333333304,44.1773333333333,23.304666666666698,34.9543333333333,22.4096666666667,20.736333333333302,56.5916666666667,35.4366666666667,58.5276666666667,9.26266666666667,21.2003333333333,55.5933333333333,10.535,20.7216666666667,16.351,11.464882850647,18.188766479492198,4.40180969238281,33.046115875244105,54.756076812744105,44.8431587219238,68.7359085083008,13.349726676940902,15.3101291656494,44.717708587646506,37.5350952148438,20.139568328857397,32.834568023681605,19.646577835083,19.629590988159197,52.3846588134766,34.136157989502,72.05384826660159,12.4266624450684,22.1587963104248,53.1772346496582,9.7500114440918,17.4594211578369,22.1521015167236
193,11.673666666666698,24.7153333333333,3.90833333333333,38.493,60.586000000000006,48.5056666666667,74.5673333333333,16.897000000000002,16.7186666666667,33.2336666666667,50.994,21.300333333333302,35.1043333333333,19.826,21.974333333333302,53.3376666666667,34.815,58.3776666666667,13.802333333333301,20.108333333333302,43.9103333333333,10.141,22.9746666666667,16.1046666666667,11.9138097763062,20.6758918762207,5.10246419906616,31.445999145507802,54.706016540527294,47.5119705200195,72.6109924316406,13.6863117218018,16.1507778167725,43.021614074707,39.3706665039062,20.560016632080103,33.2241363525391,19.346284866333,20.2381687164307,52.4048042297363,33.793079376220696,74.9873580932617,12.7629928588867,22.709783554077102,52.9896850585938,10.136269569397,18.302927017211896,22.2456378936768
194,11.043666666666699,24.6303333333333,5.441,30.9866666666667,58.229,54.358999999999995,82.2003333333333,16.111,15.614,31.903666666666698,49.3186666666667,18.626333333333303,34.4376666666667,26.6696666666667,20.974,53.5296666666667,31.962,54.458999999999996,12.995333333333301,20.479,41.648,9.550333333333331,23.9943333333333,15.697666666666699,11.5485486984253,22.6024742126465,5.332457542419429,28.478048324585,55.30720520019529,48.3911209106445,75.4973602294922,13.473253250122099,15.5907373428345,40.453041076660206,40.1874504089355,20.393856048584002,32.728084564209,19.1033630371094,20.147769927978498,52.4698295593262,30.8960075378418,75.6384201049805,12.422631263732901,22.6017417907715,48.460994720459006,10.1784420013428,18.7821426391602,21.708265304565398
195,9.978,23.059333333333303,2.02666666666667,32.849000000000004,52.4036666666667,51.4016666666667,86.706,14.806,13.268666666666698,31.494,46.9583333333333,16.687666666666697,34.4846666666667,25.5786666666667,20.2123333333333,56.4573333333333,31.810666666666698,62.7483333333333,11.219666666666699,21.0906666666667,45.055666666666696,9.41733333333333,21.386999999999997,15.515333333333302,11.0318965911865,22.516353607177702,4.308972835540771,28.2909755706787,55.70683288574221,49.1170463562012,76.1190490722656,13.3200511932373,14.5682153701782,38.268627166748,41.4586219787598,19.8056755065918,32.9035034179688,18.7506141662598,19.9835109710693,53.0541381835938,29.401321411132802,72.8965530395508,11.8533296585083,22.178316116332997,48.54423522949221,10.1934604644775,18.3028526306152,21.101282119751
196,9.86566666666667,20.477999999999998,3.2573333333333303,38.9556666666667,51.9646666666667,51.99100000000001,82.346,14.561333333333302,13.450999999999999,30.9836666666667,43.8793333333333,17.874000000000002,38.6346666666667,22.0446666666667,20.75,56.3586666666667,33.539,61.1886666666667,10.961333333333302,21.865666666666698,44.3473333333333,8.70666666666667,21.9916666666667,16.486333333333302,11.0070486068726,22.1344776153564,4.09445714950562,31.986581802368196,56.0097503662109,49.4206771850586,74.998405456543,13.388153076171902,13.690635681152301,38.970939636230504,41.9081878662109,19.1733112335205,33.4368476867676,18.8184757232666,19.8314228057861,52.8825607299805,29.8116779327393,70.811164855957,11.6697664260864,22.4142055511475,46.8898773193359,10.4356260299683,18.2947998046875,21.177869796752898
197,9.112,18.276,2.005,34.624,51.128666666666696,51.6533333333333,79.07266666666669,15.444,13.7683333333333,30.1776666666667,47.61600000000001,18.002,34.7466666666667,20.9623333333333,19.092,56.916000000000004,28.777333333333303,55.6203333333333,8.222999999999999,19.659000000000002,45.508,9.60066666666667,21.318333333333303,15.596333333333302,10.2682323455811,21.864013671875,3.08291220664978,32.856979370117195,55.12251281738279,49.058464050293,72.6615982055664,12.8110618591309,10.875467300415002,37.897300720214794,40.8236198425293,18.302232742309602,33.128391265869105,18.4426288604736,19.4128189086914,51.9850463867188,28.0962104797363,64.8465118408203,10.633446693420401,22.421895980835,40.5458564758301,10.208380699157699,17.9652462005615,20.2143325805664
198,9.442,17.2246666666667,1.65633333333333,36.5466666666667,49.875666666666696,48.937,79.4613333333333,16.845,13.12,30.9733333333333,50.44,19.233,36.6476666666667,24.565,20.1653333333333,55.369666666666696,27.045666666666698,60.9286666666667,7.8,19.932000000000002,44.001000000000005,9.439,22.033333333333303,16.190666666666697,10.5333824157715,21.9566440582275,3.602858543396,34.585006713867195,55.6803131103516,49.079372406005895,74.0557327270508,12.9259347915649,11.3755226135254,39.2800750732422,39.0783042907715,19.3258037567139,33.735080718994105,19.349679946899396,19.7081985473633,53.36860656738279,28.7015590667725,64.19631195068361,10.8296585083008,23.060184478759798,40.660701751709,10.2391881942749,18.686960220336896,20.741384506225604
199,8.00566666666667,19.366,1.4480000000000002,31.019666666666698,77.4116666666667,49.992,84.8116666666667,15.977333333333302,16.2763333333333,30.56,48.4663333333333,17.140333333333302,40.3923333333333,24.6183333333333,20.6253333333333,57.9513333333333,29.969333333333303,52.1893333333333,7.78,22.3,53.051333333333304,9.83733333333333,24.3283333333333,16.473,11.8427839279175,22.3540096282959,4.805773735046389,36.811305999755895,57.0017242431641,50.4577407836914,74.65699768066409,14.2025136947632,14.043956756591802,40.0059852600098,38.8427963256836,21.0549087524414,35.7825050354004,20.8516998291016,21.042705535888697,55.188205718994105,31.989059448242198,67.98972320556639,12.028158187866199,24.3584289550781,48.4972152709961,10.6996641159058,19.822093963623,22.806615829467802
200,8.76633333333333,15.876,4.1080000000000005,35.419000000000004,76.574,53.381,80.8926666666667,15.581,17.4333333333333,32.886333333333305,48.601000000000006,18.9093333333333,41.317,24.9873333333333,19.355999999999998,58.4806666666667,32.2056666666667,54.7806666666667,8.775,22.7413333333333,50.622,11.085666666666699,25.9246666666667,16.511,12.900110244751,22.150630950927702,4.931897163391111,36.307456970214794,57.8357963562012,51.747676849365206,74.9812927246094,14.8635940551758,15.027530670166,40.413177490234396,38.0077323913574,21.812328338623,37.0657920837402,22.221181869506804,21.5766620635986,56.256996154785206,33.6079711914062,69.5904998779297,11.8222332000732,24.736631393432603,53.075466156005895,10.742778778076199,20.0150127410889,23.661207199096697
201,10.491,16.826333333333302,4.81933333333333,34.707,67.2333333333333,56.2693333333333,79.47800000000001,16.451333333333302,18.2173333333333,32.306,52.364,20.725,41.4126666666667,21.2873333333333,21.3273333333333,60.778999999999996,32.1536666666667,53.8633333333333,9.34633333333333,23.085333333333303,48.247666666666696,11.938333333333302,24.617666666666697,16.7936666666667,12.792388916015598,22.970281600952102,5.22359275817871,32.9939193725586,60.4818344116211,52.526271820068395,75.8274841308594,15.2309322357178,15.117821693420401,40.508331298828104,38.3335456848145,22.2762794494629,38.043270111084,23.6034507751465,22.104761123657198,57.0643920898438,33.7352066040039,66.9176406860352,11.979397773742699,25.571233749389602,49.903385162353494,10.430147171020499,20.162223815918,23.3865814208984
202,11.2766666666667,17.1986666666667,5.3389999999999995,26.528666666666698,55.3996666666667,53.7203333333333,78.09100000000001,17.262333333333302,16.442,33.3403333333333,48.136333333333305,20.991,41.3786666666667,25.478666666666697,22.346,61.481,30.3166666666667,63.4706666666667,10.427,22.19,45.2586666666667,11.035333333333302,23.937333333333303,17.8563333333333,12.4873056411743,23.8776340484619,4.451481342315669,27.634168624877898,60.3034477233887,51.7805976867676,73.1664581298828,15.3915796279907,14.1837615966797,40.173770904541,37.327953338623,22.038873672485398,38.1942253112793,23.1515598297119,21.8920917510986,57.040435791015604,32.9936485290527,63.5063247680664,12.2218284606934,26.5076332092285,47.6732597351074,10.3753976821899,19.8901424407959,22.977602005004897
203,12.594666666666699,21.191999999999997,4.311,25.465,63.12,55.6646666666667,78.4166666666667,13.999,12.822000000000001,29.0833333333333,46.308,21.423000000000002,42.691,27.456,25.4793333333333,64.101,32.2953333333333,57.6963333333333,11.232666666666699,24.5253333333333,45.038999999999994,11.713666666666699,23.678,14.944,12.568850517272901,24.914596557617198,4.26279640197754,24.242731094360398,60.5527839660645,51.4227104187012,73.036376953125,16.1735496520996,14.9647035598755,38.697540283203104,39.4675636291504,22.057344436645497,38.7814331054688,22.962305068969698,22.917444229126,57.86967468261721,33.4735298156738,63.1697578430176,12.890166282653801,27.446292877197298,48.8992576599121,10.5815906524658,20.1647891998291,22.8130073547363
204,12.343333333333302,20.951,4.39,27.116999999999997,67.7133333333333,52.3873333333333,77.65,15.291666666666698,15.21,29.527666666666697,46.974,21.51,42.6,25.345,26.939333333333302,61.6383333333333,33.101,55.3276666666667,11.244333333333302,25.9996666666667,46.6426666666667,11.014000000000001,22.059333333333303,12.727333333333302,12.679553985595698,25.6359462738037,3.59660649299622,23.3680438995361,60.9145927429199,51.3100357055664,74.0078506469727,16.5249309539795,15.0691986083984,38.8318634033203,41.19175338745121,21.54958152771,38.3815460205078,22.266019821167003,23.2401332855225,58.105865478515604,32.840442657470696,63.528003692627,12.897963523864698,27.6161327362061,48.856231689453104,10.8413076400757,20.5039005279541,22.6225185394287
205,10.853333333333302,24.7633333333333,6.63633333333333,28.151,56.347,46.925,79.498,14.9923333333333,15.690333333333301,27.498666666666697,48.852,21.1316666666667,41.216666666666704,24.973000000000003,25.721,59.6406666666667,33.071999999999996,50.7233333333333,11.482666666666699,25.2933333333333,43.3423333333333,10.6186666666667,23.1713333333333,12.303666666666699,12.4818334579468,25.49245262146,2.9815032482147203,22.927131652832,59.6169357299805,49.7595024108887,72.22999572753909,16.44167137146,13.694170951843299,38.13035202026371,40.26365280151371,20.2315406799316,36.5627784729004,21.5822868347168,22.4476757049561,56.9980239868164,30.825798034668,61.6560287475586,12.267616271972699,26.946851730346697,47.4545783996582,10.800506591796902,19.8286075592041,22.5131149291992
206,12.074333333333302,25.8833333333333,5.37566666666667,32.0076666666667,54.0696666666667,46.2943333333333,74.95666666666669,13.482999999999999,14.599,26.8053333333333,47.258,20.310666666666698,36.8606666666667,23.485,23.927,56.3363333333333,37.5496666666667,54.153999999999996,10.238999999999999,19.139,42.1666666666667,9.652999999999999,21.638666666666698,13.5343333333333,12.026030540466301,25.173904418945302,3.26954221725464,24.327573776245103,58.018272399902294,48.247615814209006,69.8726119995117,15.426608085632301,12.1814851760864,37.1410636901855,38.4950828552246,19.082660675048803,34.562492370605504,20.7503051757812,21.1397552490234,57.3600654602051,29.929763793945302,60.100559234619105,11.5819444656372,25.8560085296631,45.725555419921896,10.6433544158936,19.015817642211896,22.5945892333984
207,11.361333333333302,23.890333333333302,1.7113333333333303,32.581333333333305,66.6363333333333,48.380333333333304,73.9753333333333,12.413,11.2926666666667,30.6863333333333,46.519,18.1016666666667,36.789666666666704,20.0843333333333,21.666,58.107666666666695,28.474333333333302,61.7603333333333,9.63966666666667,20.616,53.2056666666667,9.63633333333333,19.8786666666667,13.541666666666698,11.767155647277802,25.0765552520752,3.99842762947083,25.9918918609619,58.605442047119105,48.226100921630895,69.357307434082,15.2007637023926,12.227078437805199,37.92197799682621,38.676177978515604,19.2432460784912,34.1427345275879,20.491628646850604,21.271692276001,59.036678314209006,31.7780418395996,62.303127288818395,11.792494773864698,25.3358154296875,46.4723243713379,10.6900472640991,18.6923427581787,23.183691024780302
208,12.198333333333302,23.835,0.7243333333333329,26.114,61.314666666666696,49.044,76.29033333333331,12.938666666666698,10.1386666666667,28.969666666666697,48.7436666666667,18.4593333333333,30.3586666666667,20.0843333333333,21.961,58.0883333333333,29.822,53.013000000000005,4.75866666666667,20.3563333333333,39.5143333333333,11.087,20.05,14.801333333333302,10.450675010681199,23.1096515655518,3.45185136795044,26.440210342407198,56.045993804931605,46.1532859802246,65.4401168823242,14.5053863525391,10.7509250640869,36.6886024475098,34.6912689208984,18.2212066650391,33.2020263671875,19.995990753173803,20.058519363403303,57.3047294616699,30.2458324432373,58.3325004577637,10.426197052002,23.8428802490234,43.000396728515604,10.082950592041,17.0061435699463,21.903015136718803
209,12.397333333333302,22.4656666666667,2.4463333333333304,27.2843333333333,53.4966666666667,45.2913333333333,73.036,13.278666666666698,9.95233333333333,27.8166666666667,44.1406666666667,21.245333333333303,31.2066666666667,22.1363333333333,22.414,58.203,31.9386666666667,51.161,6.975,21.416333333333302,42.466333333333296,9.74666666666667,19.921,11.171666666666699,9.450018882751461,22.8424243927002,3.17357850074768,27.1575984954834,55.1331939697266,45.41496276855471,64.9689865112305,14.3051977157593,10.8977670669556,35.9573097229004,34.260311126709,18.0206680297852,33.0693397521973,19.485858917236303,19.1777496337891,55.289302825927706,30.5402889251709,56.3568115234375,9.42401504516602,22.9555969238281,44.037872314453104,9.72274208068848,16.1925258636475,21.875146865844698
210,8.962666666666669,20.753333333333302,1.8659999999999999,29.734666666666698,64.9976666666667,49.077,69.2323333333333,14.431,10.827333333333302,26.335,51.138000000000005,20.885666666666697,32.197333333333304,20.783,22.5006666666667,58.022,31.723000000000003,50.4913333333333,7.91033333333333,21.719666666666697,39.654,11.533666666666699,24.2506666666667,11.909,9.26028251647949,23.9870986938477,3.92985844612122,29.0097579956055,56.3935661315918,45.80339050292971,66.4713973999023,14.931643486022901,12.117103576660199,35.268772125244105,35.490406036377,18.788143157959002,33.9049873352051,19.4125595092773,19.6798877716064,55.606685638427706,32.724147796630895,57.588558197021506,9.6190881729126,23.346811294555696,45.9041404724121,9.84387969970703,16.1460304260254,22.7179470062256
211,8.061,22.0066666666667,0.18966666666666698,31.432,66.1416666666667,51.7903333333333,68.9143333333333,12.312000000000001,8.85233333333333,26.649333333333303,40.408666666666704,20.8543333333333,35.825666666666706,20.030333333333303,23.4533333333333,60.6573333333333,29.68,55.1033333333333,7.00566666666667,18.795,43.936666666666696,11.076666666666698,22.932,10.399333333333301,8.84877777099609,24.2894973754883,4.243211746215819,29.621026992797898,55.960597991943395,45.272010803222706,64.604377746582,14.696179389953599,12.434059143066401,33.5478706359863,35.67236328125,18.6386642456055,33.5305519104004,18.8651905059814,19.4762954711914,54.8200531005859,33.251228332519496,57.031867980957,9.76495838165283,23.7486305236816,47.0130958557129,9.76081085205078,16.0784549713135,22.472375869751
212,9.56466666666667,23.5023333333333,1.07733333333333,32.8123333333333,61.8213333333333,49.432333333333304,70.541,12.632,8.392999999999999,26.352333333333302,39.109666666666705,22.7583333333333,34.596,20.605,23.099,55.675,30.193333333333303,54.528,7.84,18.0553333333333,44.496333333333304,10.7213333333333,22.513666666666698,14.990666666666698,8.212344169616701,24.1849803924561,4.52289485931396,29.926771163940398,56.5084571838379,45.223628997802706,64.3932037353516,14.334190368652301,12.2798538208008,32.759811401367195,37.1070899963379,18.2981872558594,32.9159736633301,18.4780158996582,19.0135269165039,54.8801765441895,32.822921752929695,57.910823822021506,9.76402854919434,23.8746490478516,47.3446655273438,9.93095016479492,16.3712329864502,21.9031963348389
213,10.4516666666667,22.571333333333303,1.9783333333333302,33.283,51.770333333333305,48.622666666666696,68.0123333333333,14.597000000000001,8.26766666666667,28.2186666666667,47.913999999999994,20.8866666666667,35.5593333333333,20.367333333333303,21.701333333333302,57.148999999999994,33.7546666666667,50.0236666666667,7.651,16.823333333333302,45.8853333333333,10.11,18.817999999999998,11.121666666666698,8.1310338973999,23.1221542358398,4.65971612930298,29.529708862304698,57.3701057434082,44.804771423339794,62.158176422119105,14.155281066894501,11.894921302795401,32.338264465331996,38.369800567627,17.810857772827102,32.7144088745117,18.4167251586914,18.857244491577102,54.5592727661133,31.3399124145508,54.2029876708984,9.67649936676025,23.157306671142603,48.1972541809082,9.77729511260986,16.500545501709002,20.5068092346191
214,10.750333333333302,18.01,0.551666666666667,30.601999999999997,66.2573333333333,47.3456666666667,66.29633333333331,14.056666666666699,8.232000000000001,31.004666666666697,45.145333333333305,22.6733333333333,33.0303333333333,20.7876666666667,22.417666666666697,56.7606666666667,34.8,45.815,7.49933333333333,18.902,57.117,8.586,18.7556666666667,14.3246666666667,8.90206050872803,22.2284450531006,4.716673851013179,29.4681415557861,59.76228332519529,45.9126510620117,61.635250091552706,15.390398979187,12.402714729309098,33.7510452270508,41.277904510498,17.9379940032959,34.084484100341804,18.830030441284197,19.2231197357178,55.723968505859396,30.3703269958496,51.5143852233887,10.456337928772,22.6736888885498,52.346351623535206,9.89329528808594,17.2734336853027,19.7141418457031
215,10.2843333333333,19.665,-0.0593333333333333,30.037,65.952,47.066,65.686,15.399666666666699,6.02166666666667,29.724,40.22033333333329,21.4903333333333,36.7213333333333,23.246666666666698,20.3296666666667,54.0596666666667,32.8403333333333,37.907,7.15433333333333,18.9306666666667,46.374333333333304,7.414,21.0343333333333,12.135333333333302,9.175821304321289,20.5176830291748,3.59256076812744,26.8899326324463,60.1206245422363,45.291015625,59.6774749755859,15.0173625946045,10.340350151062,34.577693939209,39.7617835998535,17.02685546875,32.911891937255895,18.0957851409912,17.818288803100604,55.156379699707,27.6758708953857,47.855995178222706,10.0627021789551,20.830501556396502,50.7834548950195,9.63626956939697,16.535259246826197,17.9477443695068
216,9.12233333333333,20.093,0.213,26.059666666666697,60.8693333333333,47.215,65.763,16.3373333333333,6.51066666666667,29.814333333333302,47.4056666666667,20.1673333333333,39.1906666666667,23.760666666666697,18.420666666666698,53.711000000000006,29.058000000000003,35.188666666666705,8.702,17.252,46.3256666666667,9.73466666666667,21.429666666666698,13.885,10.8612575531006,19.990398406982397,2.5997977256774902,25.630517959594698,64.59719848632811,45.050052642822294,61.9965591430664,16.909517288208,10.0283575057983,35.9708023071289,39.5846519470215,17.378728866577102,32.9895820617676,17.9844341278076,16.885046005249,52.109035491943395,25.3771076202393,45.031177520752,10.9587821960449,18.884700775146502,52.5192642211914,9.78278923034668,15.7608041763306,16.6826305389404
217,10.2653333333333,15.560666666666698,-0.299,25.8906666666667,55.4603333333333,44.1416666666667,60.871333333333304,14.718666666666698,9.63533333333333,28.511999999999997,32.8813333333333,18.6866666666667,40.161333333333296,25.648000000000003,19.6836666666667,55.177,30.0723333333333,34.402,10.174,18.925333333333302,44.943999999999996,11.662666666666698,17.725333333333303,14.314,10.456159591674801,18.581619262695302,1.8765994310379,24.343740463256804,63.664966583252,43.2210273742676,61.456485748290994,16.6162071228027,9.06884384155273,35.60451126098629,38.284984588623,16.913158416748,31.6247386932373,17.822219848632802,15.8474836349487,50.115505218505895,23.5001544952393,42.4305381774902,10.616760253906198,18.0555057525635,48.424007415771506,9.1670503616333,15.0844984054565,16.4587059020996
218,10.5566666666667,13.753,-0.469,25.906999999999996,67.6893333333334,46.5383333333333,63.187,14.044,8.36666666666667,30.8086666666667,31.261,17.123666666666697,37.69,24.993666666666698,20.7113333333333,51.2663333333333,24.6533333333333,33.3216666666667,11.5076666666667,19.156,47.5323333333333,8.36666666666667,18.0113333333333,14.246333333333302,9.84816932678223,17.677288055419897,2.0498807430267303,24.178129196167003,63.382926940918,43.1535453796387,62.547080993652294,16.2588291168213,9.830912590026859,34.0806274414062,40.119327545166,16.6088447570801,30.540138244628896,18.3231792449951,16.4077548980713,50.25932312011721,21.7927227020264,44.5250091552734,11.11878490448,17.747348785400398,47.98066711425779,9.08156776428223,15.317272186279302,16.7845249176025
219,11.709000000000001,14.264000000000001,-0.024,27.1486666666667,64.898,43.7453333333333,64.7656666666667,12.204666666666698,9.558,31.1413333333333,46.5286666666667,18.551,35.2333333333333,24.6376666666667,17.739,53.543666666666695,22.8666666666667,44.883,11.470666666666698,21.871666666666698,44.2933333333333,8.699,18.052,13.876333333333301,9.979475021362301,16.1021366119385,2.4979076385498,24.2054615020752,65.41726684570311,44.2999496459961,66.233024597168,16.1462230682373,11.3313474655151,33.9986228942871,42.6937675476074,16.459466934204098,29.9650821685791,19.7893085479736,16.7535743713379,51.8458976745605,20.1870002746582,51.6233406066895,11.061939239502001,17.053350448608402,51.340690612793,8.66919040679932,15.818564414978,16.7616062164307
220,11.350666666666699,15.2683333333333,0.9690000000000001,26.138,67.2363333333333,44.101666666666695,63.2633333333333,11.1,7.166,31.0156666666667,30.846333333333302,18.118666666666698,35.04,19.015,18.5173333333333,54.7103333333333,20.893333333333302,43.1283333333333,10.546333333333301,21.0843333333333,43.522,9.76533333333333,17.717666666666698,15.880666666666698,10.119116783142099,16.0968971252441,2.4180493354797403,22.233829498291,64.33111572265621,43.811519622802706,65.50726318359379,15.6613988876343,10.8082275390625,32.8026733398438,39.521335601806605,16.2616786956787,30.270793914794897,19.836576461792,15.615316390991199,51.3252754211426,19.3582038879395,43.689788818359396,9.828192710876461,16.9073276519775,47.829833984375,8.29855060577393,15.604505538940401,16.741651535034197
221,10.0236666666667,13.954333333333302,2.125,30.429000000000002,66.623,42.006333333333295,63.9586666666667,11.209333333333301,7.36166666666667,30.2343333333333,34.4586666666667,16.698333333333302,32.6413333333333,24.320999999999998,17.7763333333333,54.709333333333305,20.163,37.082333333333295,9.464,20.0783333333333,44.820666666666696,10.07,16.3953333333333,14.26,10.6389970779419,16.0445175170898,2.51628017425537,22.244338989257802,63.9163093566895,43.165836334228494,66.1854629516602,15.242321968078599,10.0733795166016,33.0029335021973,38.982177734375,15.819469451904302,30.277156829834,20.0789413452148,15.140507698059098,51.572780609130895,19.4158611297607,40.6527671813965,8.72333431243896,16.9612503051758,47.709644317627,8.061755180358888,15.3114891052246,16.3473854064941
222,7.92866666666667,13.9336666666667,2.365,21.778666666666698,66.35300000000001,42.288000000000004,61.0476666666667,10.7126666666667,8.799,27.035999999999998,43.0933333333333,16.9976666666667,30.120333333333303,27.553,17.708,55.2603333333333,19.432000000000002,35.359333333333296,7.64266666666667,20.826999999999998,41.379,8.36166666666667,14.667,14.5823333333333,10.455887794494599,16.0527420043945,2.24041056632996,22.3123760223389,63.097984313964794,42.5805015563965,64.11330413818361,14.251916885376,9.04959583282471,33.3052558898926,36.7712287902832,15.0591468811035,29.2127704620361,20.0126686096191,13.988269805908198,50.7092895507812,19.5145874023438,39.0950775146484,7.91587257385254,17.3178730010986,46.2200126647949,7.752935886383059,14.805248260497999,16.4727382659912
223,10.485333333333301,18.689,3.24066666666667,22.504666666666697,67.857,44.6566666666667,60.0623333333333,10.372,9.375333333333339,29.875,41.8033333333333,16.2703333333333,30.093000000000004,28.838,17.7443333333333,55.3676666666667,20.1073333333333,37.634,7.45766666666667,18.859666666666698,41.415333333333294,6.823333333333331,16.256,14.155666666666699,10.4142656326294,17.637643814086896,3.46145057678223,22.952169418335,62.781810760498,43.278533935546896,61.926326751709006,14.2394704818726,10.628426551818801,32.5024604797363,35.858924865722706,15.601616859436,29.541038513183604,21.379220962524396,14.020076751709,51.4054946899414,21.8770542144775,40.9942855834961,9.04412269592285,19.585157394409197,46.9598388671875,8.01934432983398,15.515393257141099,17.5225143432617
224,12.816666666666698,19.0766666666667,3.49966666666667,23.511999999999997,67.7913333333333,44.604,58.8986666666667,11.062000000000001,11.067666666666698,27.436,40.762,16.552,30.254666666666697,30.2366666666667,16.0663333333333,55.0213333333333,22.552,36.55,9.147,21.326,43.0133333333333,6.59666666666667,17.146333333333303,15.915999999999999,10.52991771698,18.125808715820302,4.75846910476685,23.2427444458008,63.2488021850586,43.9474029541016,59.65885925292971,14.1550912857056,10.947896957397498,34.162590026855504,34.322845458984396,15.5255661010742,29.3366680145264,23.1567764282227,13.873581886291499,51.826011657714794,22.5889053344727,44.0174026489258,9.304136276245119,20.5341835021973,47.5048942565918,8.06828784942627,15.324650764465302,18.1538677215576
225,11.912,17.7443333333333,5.069,29.1596666666667,68.6043333333333,42.2026666666667,56.2826666666667,12.668666666666699,13.1943333333333,28.190333333333303,42.1116666666667,18.038,32.696999999999996,24.223000000000003,17.3326666666667,57.661,23.5796666666667,35.8833333333333,8.61833333333333,21.67,41.72166666666671,9.12333333333334,18.465,13.276,10.271859169006301,17.9605541229248,5.637072086334231,24.8402252197266,61.954063415527294,43.6670722961426,57.04154968261721,13.9666261672974,11.4388961791992,35.3816070556641,32.9459419250488,15.6927480697632,30.502382278442397,24.741392135620103,14.193524360656701,52.2618064880371,23.2914600372314,48.59675598144529,9.63390350341797,21.346361160278303,47.9394111633301,8.303188323974611,14.736288070678699,17.915719985961896
226,10.573,16.0826666666667,7.09566666666667,31.024666666666697,67.2996666666667,38.686333333333295,50.801333333333304,12.727666666666698,12.484666666666698,27.3376666666667,38.9676666666667,20.036333333333303,33.7336666666667,25.729,18.6063333333333,55.582,26.5163333333333,37.796,11.186333333333302,20.6223333333333,44.625666666666696,11.437333333333301,18.1073333333333,13.063666666666698,9.6619873046875,17.0848827362061,6.198955535888669,25.9990730285645,62.3104362487793,43.007961273193395,56.0270309448242,14.102577209472699,11.2496852874756,36.1714859008789,32.7509613037109,16.1278514862061,31.5890922546387,25.2926235198975,14.1538896560669,52.4403305053711,22.79221534729,50.4866065979004,9.73347282409668,21.194406509399396,48.785606384277294,8.171740531921388,14.5079898834229,16.7968578338623
227,10.6343333333333,16.334,7.70433333333333,32.9523333333333,65.6273333333333,39.542,49.889333333333305,11.708,12.217666666666698,25.971333333333302,40.685,20.390333333333302,38.104,24.112666666666698,18.5876666666667,55.7666666666667,22.500999999999998,40.526666666666706,12.302999999999999,19.869,47.1353333333333,10.1933333333333,17.2366666666667,14.041666666666698,9.41201496124268,15.875727653503402,6.3767991065979,26.9969120025635,63.327518463134794,42.6768379211426,54.8397064208984,14.298797607421902,11.145115852356,36.3998260498047,34.9049606323242,16.3533802032471,31.8254909515381,25.194938659668,14.727100372314501,52.624813079834006,21.441608428955103,53.554237365722706,9.92832946777344,19.9284572601318,49.5047378540039,8.02413368225098,14.339174270629899,16.1275901794434
228,10.9893333333333,16.651,7.664,34.121333333333304,64.95366666666669,41.874666666666705,48.9463333333333,11.395666666666699,12.6806666666667,26.183000000000003,36.257,20.903000000000002,37.0533333333333,30.035999999999998,20.04,56.3673333333333,26.342,41.3396666666667,13.442333333333302,20.4473333333333,46.336000000000006,7.36933333333333,19.287,14.110999999999999,9.68057250976562,15.7837266921997,6.15285205841064,27.7334098815918,63.340084075927706,42.09816360473629,53.4024429321289,14.5713338851929,12.1050338745117,36.2586631774902,36.4404716491699,16.9578227996826,32.230621337890604,24.466176986694304,15.6429529190063,52.3405570983887,20.9042568206787,57.925010681152294,10.0057640075684,19.6798248291016,53.9135322570801,8.22911548614502,13.884295463562,16.7222194671631
229,10.3756666666667,15.018666666666698,8.37666666666667,26.586666666666698,65.484,41.917333333333296,49.677666666666696,12.579333333333302,13.138666666666698,26.0463333333333,38.843,21.303666666666697,37.5416666666667,21.061999999999998,20.004,56.4953333333333,21.911333333333303,51.7126666666667,11.415999999999999,19.739333333333303,49.6616666666667,6.852,17.1273333333333,16.044333333333302,10.3057909011841,15.7416019439697,4.97438859939575,28.8077583312988,64.40634918212889,41.1720428466797,53.8775215148926,14.383243560791,11.860492706298801,34.5763969421387,35.350502014160206,16.8279857635498,31.4190158843994,23.058912277221697,15.2112350463867,50.4527397155762,19.914760589599602,60.023990631103494,9.85966777801514,18.7812938690186,56.579460144043,8.04776859283447,13.1439819335938,17.3291435241699
230,10.746333333333302,15.440999999999999,5.439,25.882333333333303,68.0866666666667,42.619,55.361000000000004,13.326333333333302,12.329666666666698,24.539333333333303,39.103,19.278666666666698,38.407,23.722333333333303,19.5436666666667,50.178000000000004,25.625999999999998,52.711999999999996,9.98866666666667,19.536333333333303,57.8023333333333,7.40233333333333,17.5176666666667,17.5543333333333,10.564210891723599,16.3480072021484,4.2330117225647,30.187677383422898,65.89047241210939,41.311683654785206,54.6697120666504,14.5469884872437,13.097999572753901,34.679779052734396,35.134719848632805,17.5536003112793,31.220832824707,22.4501056671143,15.7474279403687,49.365692138671896,21.1110801696777,64.22634887695311,10.579044342041,18.5871486663818,59.08442687988279,8.344189643859862,13.2540121078491,18.304557800293
231,10.981,16.112666666666698,5.99166666666667,30.846999999999998,65.8646666666667,40.863,52.229,12.837333333333302,13.159666666666698,26.729,38.560666666666705,18.6546666666667,39.87,25.99,18.505,52.9256666666667,27.617666666666697,52.629,9.277999999999999,22.493666666666698,56.3286666666667,8.43833333333333,15.633666666666699,15.622333333333302,10.6083612442017,16.6406097412109,4.20924758911133,30.266572952270497,67.24380493164061,41.6930046081543,53.298912048339794,15.0519485473633,13.960055351257301,35.027946472168004,35.233268737793004,17.804744720459002,31.7525234222412,22.2506980895996,15.9999303817749,49.8362007141113,22.3465270996094,66.1895294189453,11.2527599334717,18.8851070404053,56.5903854370117,8.68745803833008,13.583613395690902,18.7275772094727
232,9.904,14.716666666666699,6.906000000000001,30.638,64.984,41.588333333333296,48.1386666666667,11.709333333333301,11.923,23.6746666666667,42.382,17.242333333333303,37.235,25.1406666666667,18.4416666666667,54.441333333333304,25.7906666666667,56.272,9.989333333333331,22.413,54.905,7.15366666666667,17.701333333333302,15.360333333333301,11.0200910568237,17.1266803741455,4.62323045730591,29.267261505127,65.26025390625,41.9156646728516,49.438961029052706,15.0059204101562,14.560306549072301,33.9406051635742,34.1505928039551,18.0548343658447,32.2586517333984,21.7162818908691,17.0639476776123,51.0546646118164,23.6880035400391,64.41757965087889,11.762428283691401,19.1341552734375,52.2813873291016,8.83836936950684,14.1907625198364,18.7484092712402
233,10.3296666666667,15.295666666666698,8.14066666666667,28.3043333333333,65.9883333333333,42.920666666666705,47.3986666666667,12.901333333333302,14.128666666666698,24.524,39.9903333333333,17.713666666666697,37.58,22.536333333333303,20.3373333333333,54.1083333333333,27.542666666666697,57.4706666666667,11.135,20.682,44.73,7.52966666666667,20.598000000000003,14.856333333333302,11.2733249664307,17.7559223175049,5.42072534561157,28.606866836547898,64.0061187744141,42.41237258911129,45.784358978271506,15.3814287185669,15.7161130905151,33.377613067627,34.611927032470696,18.6224040985107,33.0112915039062,21.74684715271,18.0878982543945,51.756595611572294,24.816062927246104,63.1423530578613,12.3684730529785,19.313888549804698,49.7598457336426,8.9567289352417,15.172462463378901,18.3202533721924
234,10.3036666666667,16.2783333333333,8.11866666666667,24.550333333333302,64.1706666666667,41.988333333333294,48.411,13.819666666666699,15.548333333333302,24.9856666666667,40.972333333333296,15.666666666666698,34.2153333333333,21.946666666666697,21.044333333333302,55.4373333333333,23.416,50.993333333333304,10.533666666666699,20.445,38.423,7.75566666666667,19.0726666666667,15.505,11.2427730560303,17.684944152832,5.51871109008789,26.682174682617198,62.163368225097706,41.8830070495605,43.42121887207029,15.0014381408691,15.174419403076199,34.1277503967285,32.9076805114746,18.538015365600604,32.846435546875,21.419879913330103,17.1073341369629,50.7369194030762,24.5337829589844,56.449462890625,12.001599311828599,18.7089214324951,45.2693061828613,8.67849731445312,15.4594039916992,17.4799385070801
235,10.0423333333333,17.6153333333333,8.81766666666667,21.820999999999998,67.6546666666667,39.223,46.8993333333333,13.908333333333301,13.135333333333302,25.098000000000003,39.71733333333329,17.8023333333333,31.652333333333303,29.388,22.26,55.371,26.125,40.478,10.1723333333333,22.046999999999997,39.3463333333333,8.128,15.772,14.6486666666667,11.5503034591675,18.289136886596697,5.91173315048218,25.638011932373,60.9194221496582,43.1613845825195,42.9733009338379,14.729679107666,15.759009361267099,35.488311767578104,31.2598876953125,19.0518684387207,33.546142578125,20.9333248138428,17.019851684570302,50.458278656005895,25.8607349395752,50.922489166259794,12.207425117492699,18.8696403503418,44.1344528198242,8.583286285400389,16.0214042663574,17.1751861572266
236,10.2796666666667,18.203,6.827999999999999,28.225,66.27533333333331,38.482,46.1873333333333,13.934333333333301,15.556,25.024666666666697,41.248999999999995,18.226,33.106,25.4263333333333,22.112666666666698,53.4576666666667,26.530666666666697,38.834666666666706,12.519666666666698,22.233,36.2463333333333,6.962000000000001,13.487666666666698,13.686333333333302,11.521247863769501,18.811344146728498,6.20831632614136,24.8370761871338,59.7437324523926,44.7684516906738,42.8227996826172,14.420391082763699,16.5236511230469,35.8733558654785,30.950241088867198,19.155647277832,33.967639923095696,20.5118846893311,17.0536518096924,50.3221664428711,27.1513996124268,46.944271087646506,12.2150793075562,19.2927646636963,43.0029792785645,8.584033012390138,16.069019317627,16.7693843841553
237,10.2296666666667,18.396,6.684666666666669,20.5663333333333,64.801,40.076,45.0636666666667,12.839666666666698,16.6443333333333,24.835,41.6286666666667,19.5696666666667,34.26,18.4673333333333,22.2366666666667,53.744,25.545,40.265666666666704,11.769,21.715,37.1413333333333,8.09533333333333,15.415,15.359000000000002,11.208143234252901,18.600778579711896,6.32737827301025,23.2514572143555,57.4966011047363,45.915283203125,42.070095062255895,14.293890953064,17.230596542358402,36.126091003418004,31.042106628418,19.0266799926758,33.6445922851562,20.1068801879883,17.638637542724602,50.9851684570312,28.244703292846697,43.591365814209006,12.2610206604004,19.581594467163104,39.673057556152294,8.49745845794678,15.6210031509399,16.2612476348877
238,9.82066666666667,20.3546666666667,6.8656666666666695,20.491999999999997,62.148999999999994,46.048,46.47,14.057,17.192333333333302,23.553333333333303,35.945,18.562,33.3246666666667,26.15,19.44,52.7143333333333,28.4216666666667,36.5113333333333,11.064666666666698,21.368666666666698,34.199,7.12133333333333,14.176666666666698,14.332666666666698,11.084580421447802,18.908239364624,6.08530759811401,21.5139999389648,56.8767280578613,46.9201507568359,41.402252197265604,14.570744514465302,17.701856613159197,35.1027030944824,30.8119106292725,19.0004768371582,33.4528388977051,20.2335109710693,18.04248046875,50.9091606140137,29.5411396026611,43.3018684387207,12.4296960830688,20.1669998168945,37.0748634338379,8.52908992767334,15.172340393066401,16.0576133728027
239,9.53033333333333,22.0163333333333,7.97,25.007666666666697,63.007,49.016999999999996,46.1443333333333,12.974333333333302,20.600333333333303,26.099333333333302,40.734666666666705,20.77,27.737666666666698,25.96,20.284000000000002,52.1446666666667,33.6623333333333,40.706666666666706,13.286,24.6436666666667,34.2036666666667,7.0786666666666695,13.969666666666699,13.982333333333301,11.5067472457886,20.4935188293457,6.40909576416016,21.6545467376709,59.1021881103516,49.3055648803711,42.6199150085449,15.169690132141099,19.553298950195302,34.336940765380895,33.0265617370605,19.9517917633057,34.898773193359396,21.1984939575195,19.5423698425293,52.55265808105471,32.57373046875,45.5503807067871,13.4972991943359,21.7338924407959,39.6792869567871,8.80710315704346,15.7191171646118,16.5226039886475
240,9.91366666666667,23.0453333333333,7.5623333333333305,20.1256666666667,62.4003333333333,42.6176666666667,44.5563333333333,14.313333333333302,22.138,27.551666666666698,39.8116666666667,19.028,28.1426666666667,26.361,22.474,54.962333333333305,36.685,47.1293333333333,13.144666666666698,25.4136666666667,42.723333333333294,7.379,15.528333333333302,14.404666666666698,11.485576629638699,22.248531341552702,6.89000797271729,22.7889080047607,59.141719818115206,50.180416107177706,43.6538619995117,15.8749122619629,21.338794708252,33.435192108154304,33.40478515625,21.2475681304932,35.9378776550293,21.6723651885986,20.5409755706787,53.6147117614746,35.2633094787598,44.138824462890604,14.2951564788818,23.7027606964111,39.11586380004879,9.07253837585449,16.574607849121097,16.641769409179698
241,9.36466666666667,20.713666666666697,6.631,21.233333333333302,61.0903333333333,43.97,42.6146666666667,13.397666666666698,24.46,22.571333333333303,35.0746666666667,18.3666666666667,32.5103333333333,25.406,21.3943333333333,55.7143333333333,36.092,47.881,11.634666666666698,24.3636666666667,48.7676666666667,8.95533333333333,15.600999999999999,14.02,11.268199920654302,22.550836563110398,7.22886848449707,22.792612075805696,56.703765869140604,48.6930732727051,42.0421180725098,16.0980529785156,22.334918975830103,33.0417861938477,33.0636367797852,21.8118915557861,36.1559906005859,21.2726459503174,20.4524517059326,53.393985748290994,35.8270492553711,40.973358154296896,15.061131477356,24.781068801879897,36.896701812744105,9.21725273132324,17.3030662536621,16.8618144989014
242,11.3696666666667,20.0386666666667,8.69366666666667,28.538,59.072333333333304,42.045333333333296,42.157,12.066666666666698,22.6836666666667,20.6396666666667,40.4963333333333,19.711,35.561,25.705666666666698,23.5493333333333,56.3913333333333,34.7796666666667,45.1566666666667,10.888333333333302,26.0783333333333,51.673,8.77233333333333,16.17,14.519666666666698,11.8967638015747,23.638364791870103,8.10741138458252,23.5461444854736,54.936676025390604,47.8342704772949,40.426582336425795,15.922889709472699,23.8045215606689,32.2923736572266,34.7088851928711,23.772701263427702,37.7858009338379,21.466926574707,21.5300693511963,53.4322319030762,36.4255981445312,41.175079345703104,16.1702270507812,25.9817066192627,40.16062545776371,9.36339950561523,18.8780841827393,17.1825046539307
243,10.839,21.8513333333333,9.04866666666667,23.9566666666667,60.0936666666667,47.768,41.321000000000005,12.189,23.038333333333302,21.9063333333333,40.731666666666705,19.428666666666697,39.297,26.1013333333333,31.3666666666667,58.1276666666667,32.004,47.758333333333304,11.357666666666699,28.216333333333303,49.5413333333333,10.450333333333301,19.7843333333333,13.922,12.8067531585693,25.1023330688477,8.97262287139893,24.8986282348633,53.612003326415994,47.5739555358887,40.6789131164551,15.558875083923303,24.8726825714111,37.077335357666,33.2167358398438,26.1488914489746,39.854808807373,22.0850143432617,22.8386631011963,53.2712821960449,37.981803894043004,42.567253112793004,16.913213729858402,27.076271057128896,42.239772796630895,9.52562141418457,20.5723896026611,17.2636699676514
244,10.852333333333302,25.6606666666667,10.0183333333333,26.1513333333333,56.2186666666667,46.243333333333304,41.255,15.203333333333301,22.015,23.7266666666667,36.7666666666667,21.975,40.393666666666704,27.756,30.2843333333333,59.258333333333304,33.455,42.639666666666706,12.5076666666667,27.680999999999997,50.928000000000004,9.91333333333333,20.7463333333333,14.509333333333302,13.9503507614136,26.0403347015381,9.21657180786133,24.943876266479503,53.8184089660645,46.809722900390604,40.3745994567871,15.9521331787109,24.210950851440398,39.294319152831996,32.255081176757805,27.549486160278303,40.624351501464794,22.150293350219698,23.728557586669897,54.029232025146506,38.976348876953104,41.6838150024414,17.0807247161865,27.126806259155302,41.3619155883789,9.67282295227051,20.506046295165998,17.2158794403076
245,12.987666666666698,28.8006666666667,10.864666666666698,28.0236666666667,50.895333333333305,44.8166666666667,41.896333333333295,16.5096666666667,21.684,22.2306666666667,38.107,22.56,44.5686666666667,29.78,28.7206666666667,59.9273333333333,40.6116666666667,36.9166666666667,12.873666666666699,26.0756666666667,47.773,10.0853333333333,20.114333333333303,15.363,14.229207992553699,27.0418186187744,9.28564453125,25.2679386138916,55.154991149902294,46.113704681396506,41.1328239440918,16.2900829315186,23.4981746673584,42.052921295166,32.356128692627,28.7264575958252,40.982215881347706,21.7375507354736,24.064449310302702,54.29695129394529,40.5940399169922,39.497322082519496,17.551092147827102,27.5730285644531,40.6029815673828,9.85592079162598,20.3895149230957,17.3145027160645
246,12.098666666666698,33.915666666666695,12.446333333333301,24.6163333333333,51.0243333333333,46.573,42.8223333333333,17.620333333333303,23.304000000000002,23.7566666666667,40.516999999999996,25.931666666666697,45.4273333333333,18.355333333333302,27.166,57.96,43.9716666666667,41.630666666666706,16.7783333333333,25.4166666666667,51.835,13.334333333333301,21.0496666666667,13.734666666666698,14.294878959655799,28.3594818115234,9.61441898345947,26.3538513183594,55.7002639770508,46.545413970947294,41.853118896484396,17.095006942749,24.104854583740202,43.3621673583984,34.1717948913574,30.327672958374,42.216278076171896,21.158620834350604,24.893861770629897,54.3485336303711,42.653312683105504,38.3020515441895,19.028728485107397,28.904300689697298,41.0387077331543,10.3156480789185,21.337327957153303,17.6110916137695
247,13.268666666666698,37.396,14.174666666666699,27.456,53.755333333333304,47.046666666666695,44.178999999999995,16.9353333333333,24.487,25.8623333333333,41.4323333333333,30.7413333333333,47.2683333333333,17.326333333333302,31.2246666666667,58.932333333333304,48.6266666666667,42.371666666666705,22.7933333333333,30.1056666666667,59.2793333333333,13.381666666666698,21.274333333333303,12.104000000000001,15.307734489440902,32.0401000976562,10.902130126953098,27.0833740234375,55.7758865356445,48.396755218505895,42.2061538696289,18.2725791931152,27.229677200317397,42.029014587402294,37.373420715331996,33.4524154663086,47.2435646057129,22.1448764801025,28.131357192993196,56.0227279663086,46.922611236572294,40.5507583618164,21.2866058349609,32.238449096679695,43.8453178405762,11.5289134979248,22.7933082580566,18.3720607757568
248,15.607666666666699,36.654,14.673666666666698,25.407333333333302,52.157,46.6523333333333,41.902333333333296,17.774666666666697,25.120333333333303,24.504,41.167333333333296,30.1396666666667,48.6023333333333,20.925333333333302,30.543000000000003,56.1856666666667,47.9476666666667,45.8513333333333,28.7186666666667,32.653,61.614,10.6926666666667,21.756999999999998,12.4923333333333,15.9198637008667,33.4541549682617,11.491813659667999,25.7782249450684,55.223018646240206,48.162109375,42.9113311767578,19.141559600830103,27.769098281860398,38.751129150390604,38.2095489501953,33.4380493164062,48.0523452758789,22.3648471832275,28.9598388671875,55.90376281738279,47.765785217285206,42.1965827941895,22.169361114502,32.687088012695305,47.205970764160206,11.9131383895874,22.5013599395752,18.3702716827393
249,17.208,33.044000000000004,15.795,21.5523333333333,50.9803333333333,49.505,41.553000000000004,20.003333333333302,29.744,26.6423333333333,42.583,29.9046666666667,48.3263333333333,19.9996666666667,29.2526666666667,60.3746666666667,48.6263333333333,43.5816666666667,29.612666666666698,33.802,60.5453333333333,12.528666666666698,22.736,15.089666666666698,16.482048034668,34.075550079345696,11.695920944213901,23.618192672729503,55.509895324707,47.6709785461426,41.9758758544922,19.816576004028303,28.4879722595215,36.7164535522461,39.2119178771973,33.286102294921896,48.644691467285206,22.319416046142603,29.882024765014602,57.9013252258301,48.375553131103494,47.734066009521506,23.850460052490202,32.0947761535645,51.9318962097168,12.1487264633179,22.0251865386963,18.8385181427002
250,18.707,30.254666666666697,13.110333333333301,17.191,52.9076666666667,53.7706666666667,40.619333333333294,20.042666666666697,28.829333333333302,21.9653333333333,42.165,27.109,48.2263333333333,18.834,28.2433333333333,62.0836666666667,48.3356666666667,45.6323333333333,27.508000000000003,32.3596666666667,60.493,11.169666666666698,23.2366666666667,17.101,16.7424716949463,33.6933975219727,11.1485090255737,21.3734149932861,54.804615020752,46.8725662231445,40.0520629882812,19.9575252532959,27.4128074645996,36.213081359863295,38.7746925354004,32.146881103515604,46.977390289306605,21.856685638427702,29.004358291626,57.0957832336426,47.3095817565918,47.890251159668,24.0740242004395,30.5741806030273,53.0990715026855,11.7682685852051,21.358304977417,18.4728755950928
251,18.106666666666698,31.31,10.616,19.1956666666667,53.17100000000001,54.713,41.2493333333333,20.715999999999998,26.853333333333303,25.397,39.8913333333333,29.1913333333333,44.1366666666667,19.289,28.2,62.272,48.228,44.5973333333333,25.908333333333303,35.2303333333333,60.3553333333333,11.118666666666698,21.8743333333333,14.513666666666698,16.6635570526123,33.5395088195801,11.0683240890503,19.9713096618652,54.034839630127,47.0020027160645,38.635673522949205,20.520648956298803,27.133069992065398,36.991523742675795,38.5640754699707,31.4196395874023,46.139041900634794,21.5720367431641,28.360179901123,56.3432693481445,46.896759033203104,49.604888916015604,24.300392150878896,30.439428329467802,53.470375061035206,11.680325508117699,21.6010684967041,18.9931602478027
252,19.132333333333303,32.9773333333333,10.5166666666667,16.8516666666667,50.965,50.73,39.089,18.836,25.764,24.9486666666667,39.762333333333295,33.0356666666667,41.5316666666667,18.8026666666667,31.3073333333333,60.536,47.803000000000004,47.2273333333333,25.2763333333333,32.7426666666667,60.012666666666696,10.4766666666667,22.713,13.299333333333301,16.6317844390869,32.456916809081996,10.795180320739698,18.589641571044897,52.9286956787109,47.134246826171896,35.9034385681152,20.742383956909197,26.9483489990234,36.281341552734396,40.441398620605504,30.5655708312988,45.392063140869105,20.752513885498,26.8254051208496,56.0500335693359,46.6436614990234,46.4436149597168,23.9310817718506,29.9019241333008,54.626373291015604,11.655599594116199,21.3015422821045,19.1502532958984
253,17.2313333333333,33.7783333333333,10.58,15.6486666666667,51.0476666666667,47.4093333333333,29.111333333333302,18.402,25.8343333333333,24.2386666666667,48.8986666666667,35.2183333333333,41.172,23.64,32.451666666666696,63.7933333333333,48.6593333333333,45.913999999999994,27.449666666666698,31.216333333333303,59.3153333333333,10.774333333333301,21.798000000000002,16.1116666666667,16.6204242706299,32.076423645019496,10.7818050384521,16.6745719909668,53.341312408447294,48.2310562133789,31.7669734954834,21.0170116424561,27.550724029541,35.52943801879879,44.9660491943359,30.672143936157198,46.537467956543,20.5288162231445,27.3024559020996,56.401725769043,47.5127143859863,46.005153656005895,25.051649093627898,30.293592453002898,57.974639892578104,11.846659660339402,21.657669067382802,19.731380462646502
254,16.269000000000002,34.5553333333333,10.3,15.1463333333333,50.298333333333304,45.104,29.041999999999998,17.909000000000002,22.964000000000002,23.1986666666667,49.5136666666667,32.2823333333333,40.1346666666667,24.6146666666667,32.209333333333305,62.2886666666667,47.3506666666667,40.6746666666667,25.8373333333333,30.7693333333333,50.669,10.946,24.013,15.491333333333301,16.6230506896973,30.9929084777832,9.94043064117432,14.8175811767578,52.7945747375488,47.524200439453104,28.1760520935059,20.4993076324463,25.9403991699219,35.3934364318848,45.380054473877,29.085458755493196,45.3426666259766,19.7749652862549,24.245788574218803,55.4842720031738,45.8882369995117,42.14198684692379,23.6645526885986,28.8084564208984,58.6452217102051,11.465050697326697,20.503351211547898,18.8825855255127
255,17.4766666666667,32.372666666666696,9.33566666666667,14.78,49.0523333333333,45.9483333333333,29.943,17.486333333333302,21.568666666666697,24.135,45.0416666666667,30.171,40.1196666666667,25.34,28.933000000000003,59.015,46.8046666666667,33.7776666666667,26.7006666666667,29.695999999999998,49.208999999999996,10.6486666666667,22.678,15.532666666666698,16.5870780944824,29.8085613250732,9.5153923034668,13.950201988220199,51.1855621337891,46.515201568603494,26.213077545166,20.0406703948975,24.6560173034668,34.8027496337891,44.17790222167971,27.7327766418457,44.0656242370605,19.075763702392603,21.810659408569304,54.894832611084006,44.5487213134766,39.2339363098145,22.668115615844698,27.4130039215088,59.054069519043,11.0474863052368,20.0948276519775,18.3360443115234
256,16.3516666666667,29.3883333333333,9.377,14.450666666666699,48.570666666666696,44.1473333333333,28.896333333333303,17.564333333333302,21.7083333333333,25.506,41.09366666666671,30.873333333333303,41.583999999999996,24.1773333333333,27.0373333333333,57.6266666666667,45.452,30.7583333333333,27.039666666666697,28.2206666666667,50.1083333333333,11.214666666666698,20.577666666666698,16.017,16.1960620880127,29.3122406005859,9.45786666870117,13.4761571884155,49.38993835449221,45.9396896362305,25.5283603668213,19.3757476806641,24.0980930328369,33.4043464660645,43.1604995727539,27.010944366455103,43.063899993896506,18.7362442016602,19.6131763458252,54.27812194824221,44.08418273925779,36.542076110839794,21.8270072937012,26.7406158447266,59.155025482177706,10.6604061126709,19.9686374664307,18.123455047607397
257,16.1976666666667,25.4096666666667,9.09733333333333,14.276333333333302,46.178000000000004,44.3003333333333,26.6366666666667,18.0423333333333,23.6916666666667,23.47,39.987666666666705,27.394666666666698,38.927333333333294,20.657333333333302,26.458666666666698,58.332,48.526,30.396,24.6346666666667,28.140333333333302,47.990333333333304,10.227,18.653,15.831666666666699,16.4202079772949,28.267940521240202,9.194658279418949,12.617314338684098,47.2085151672363,44.7454147338867,24.5074348449707,19.0427169799805,23.3468036651611,31.756788253784197,42.006275177002,26.189392089843803,41.4335136413574,18.5991821289062,18.658277511596697,53.2807769775391,42.9566497802734,34.275642395019496,20.546695709228498,25.716979980468803,56.9729537963867,10.261399269104,19.157192230224602,17.784713745117198
258,16.5846666666667,24.097333333333303,9.54633333333333,13.98,46.333,42.302333333333294,26.693666666666697,16.126333333333303,21.6863333333333,24.724333333333302,39.107,26.176666666666698,38.7506666666667,22.4,25.928333333333303,59.441,49.166000000000004,29.554666666666698,26.4613333333333,27.177,48.801333333333304,11.007,18.108333333333302,16.9896666666667,16.2773094177246,28.203016281127898,9.417317390441891,12.672843933105499,46.345184326171896,44.0970878601074,24.616516113281197,18.956590652465803,23.421676635742198,30.840404510498,41.6178741455078,26.268934249877898,41.155818939209,18.8376064300537,20.319185256958,54.1168365478516,42.541355133056605,34.1233711242676,20.546434402465803,26.005071640014602,55.143184661865206,10.3692264556885,18.703275680542,17.7907085418701
259,17.2793333333333,23.3973333333333,9.23,14.073,45.5456666666667,42.596000000000004,26.399666666666697,16.977,22.338333333333303,22.9913333333333,31.483333333333302,26.3546666666667,38.629,20.506999999999998,27.350333333333303,59.9843333333333,44.255333333333304,29.028000000000002,26.601999999999997,29.847666666666697,57.034,12.415666666666699,17.6146666666667,14.427666666666699,15.790863990783699,27.5640163421631,9.49603843688965,13.1840658187866,46.7216644287109,43.357574462890604,24.967086791992198,18.9377117156982,22.7660598754883,30.2572841644287,41.804718017578104,25.7778491973877,40.2188491821289,18.699283599853498,21.0865364074707,54.44450378417971,41.58998489379879,33.307117462158196,20.1911640167236,25.509824752807603,56.1812133789062,10.0288143157959,18.379192352294897,17.7717609405518
260,15.916333333333302,27.5186666666667,12.0876666666667,14.399000000000001,46.0043333333333,41.3253333333333,26.254,17.786666666666697,20.2993333333333,24.1106666666667,32.237333333333304,28.445,37.135999999999996,15.375666666666698,24.9233333333333,58.819333333333304,43.433,27.785,25.318,31.886999999999997,60.4823333333333,9.933333333333339,17.7796666666667,14.305,15.623424530029302,26.5509414672852,10.3147573471069,12.9384603500366,48.0503616333008,42.188381195068395,24.924415588378896,18.7482891082764,22.521795272827102,29.980527877807603,41.835994720459,25.5924911499023,39.9374504089355,19.3128871917725,21.8985385894775,56.72990417480471,41.0789794921875,32.4384384155273,19.8399696350098,25.432886123657198,55.264377593994105,9.74679946899414,18.3368225097656,17.709661483764602
261,15.14,26.248666666666697,10.437000000000001,13.629666666666699,44.1173333333333,36.7273333333333,25.11,16.4736666666667,20.949666666666698,21.809333333333303,34.354666666666695,25.4323333333333,38.035,22.54,26.781,68.0256666666667,40.841666666666704,25.589666666666698,23.820999999999998,34.232,50.8783333333333,8.329,17.182666666666698,14.6143333333333,15.5675983428955,25.3377876281738,11.0548105239868,12.2745580673218,48.9027328491211,40.7841644287109,24.265022277832,18.534925460815398,21.8089809417725,30.0264492034912,41.457801818847706,25.2434787750244,39.589836120605504,19.9112339019775,22.441991806030302,59.0968894958496,39.9781379699707,29.4330272674561,19.130601882934602,25.236597061157198,51.843082427978494,9.47054481506348,17.8850936889648,17.395393371582
262,14.350333333333301,29.276,12.045,14.109333333333302,45.303000000000004,36.564333333333295,25.1396666666667,16.935,21.427,21.474333333333302,33.9143333333333,24.5996666666667,38.0843333333333,27.522,26.6163333333333,67.712,39.911666666666704,25.51,23.7093333333333,30.572,51.865333333333304,8.466000000000001,15.523,16.0423333333333,15.0011596679688,24.463768005371104,11.6786231994629,14.1850681304932,48.5984497070312,40.37803268432621,24.477439880371104,18.468505859375,22.3185596466064,31.9726028442383,38.459201812744105,25.866111755371104,39.8996124267578,20.0666446685791,23.2907447814941,60.9408988952637,39.299163818359396,30.0710887908936,19.330633163452102,25.801002502441396,50.574592590332,9.506232261657711,18.5597076416016,17.7793006896973
263,13.798333333333302,27.2676666666667,11.827,14.131666666666698,45.5456666666667,35.165,24.881999999999998,15.623333333333301,22.185,22.649333333333303,28.7583333333333,25.358,35.482333333333294,19.781,24.780333333333303,65.7003333333333,39.091666666666704,27.496,23.5156666666667,28.131333333333302,50.7823333333333,8.729,14.265999999999998,16.1673333333333,14.1857404708862,23.204158782959,11.2787208557129,15.199923515319801,46.3954277038574,38.6966133117676,25.0489883422852,18.132698059082,21.711782455444304,29.9564514160156,36.1103668212891,25.2133731842041,38.2499237060547,19.4228839874268,23.424633026123,60.2123947143555,37.219696044921896,30.1734409332275,18.6380653381348,24.7130661010742,45.350902557373,9.25491809844971,17.4497756958008,16.9608192443848
264,13.375666666666698,27.5386666666667,12.0373333333333,14.084666666666699,43.044,35.8153333333333,24.077666666666698,15.78,21.001333333333303,21.5553333333333,30.328000000000003,23.5756666666667,35.6686666666667,18.274,22.907333333333302,64.541,35.3206666666667,27.9033333333333,18.498333333333303,25.585666666666697,49.1976666666667,8.76,15.4733333333333,14.737,13.3367366790771,22.740507125854503,9.925543785095211,16.220382690429698,42.383049011230504,37.4284820556641,26.5984191894531,17.3853740692139,21.6032657623291,26.431715011596697,34.855739593505895,23.9575271606445,36.109611511230504,17.9972095489502,22.565221786499,57.4268569946289,35.40964889526371,32.932033538818395,18.9563102722168,23.4486198425293,42.0216064453125,9.02149391174316,16.211528778076197,17.2102222442627
265,12.874,24.19,11.807,13.603,35.1433333333333,35.9036666666667,22.8113333333333,16.535333333333302,23.767,19.4003333333333,25.089666666666698,24.6806666666667,35.9736666666667,21.109,25.2673333333333,62.9113333333333,38.58,26.1016666666667,22.9546666666667,25.3863333333333,51.74,8.857999999999999,15.812000000000001,15.338,12.560900688171401,22.011032104492198,9.62794399261475,16.2783374786377,38.9578399658203,37.159030914306605,27.2816162109375,15.821763992309599,23.158922195434602,25.1623153686523,33.5074653625488,22.9148826599121,34.6024360656738,17.328565597534197,22.571195602417003,56.0183639526367,34.798591613769496,34.1167640686035,23.119384765625,24.2713050842285,41.6353034973145,8.9891939163208,16.1795330047607,19.8411960601807
266,12.511,21.779,10.323,13.591666666666699,35.299,35.4383333333333,23.388666666666698,14.954333333333302,24.3723333333333,20.509,25.553333333333303,25.272666666666698,33.2253333333333,19.0193333333333,26.391,58.8633333333333,38.9963333333333,26.100666666666697,26.241,27.063000000000002,51.2336666666667,8.147,18.9856666666667,19.383,12.3775062561035,20.7095851898193,9.47113513946533,15.6990489959717,36.6436424255371,36.709865570068395,26.947551727294897,15.2272300720215,24.2563362121582,24.147315979003896,32.3222045898438,22.021276473999,33.1939888000488,17.0362720489502,23.093360900878896,55.1962547302246,34.2848320007324,37.653591156005895,26.607791900634798,24.7104568481445,43.33760070800779,8.70776271820068,16.4522399902344,21.9968185424805
267,12.562999999999999,22.855,10.6573333333333,13.479666666666699,32.194,35.4986666666667,22.806333333333303,15.790333333333301,25.0766666666667,19.917,33.696,26.1363333333333,33.362333333333304,17.2493333333333,29.1986666666667,57.0906666666667,37.3803333333333,23.734,26.015,26.537,66.66833333333331,9.31266666666667,19.501333333333303,20.4826666666667,13.0103416442871,20.396030426025398,10.0068826675415,14.6910305023193,35.0108642578125,36.158863067627,27.2307968139648,15.2035427093506,25.66455078125,23.398567199707,30.854188919067397,22.2479248046875,33.4421615600586,16.8718948364258,24.721464157104503,55.189945220947294,34.6483840942383,45.9692459106445,30.38645362854,25.7785453796387,49.2674407958984,8.632045745849611,17.9264011383057,24.3548793792725
268,12.206666666666699,25.02,10.944666666666699,13.609333333333302,34.169000000000004,35.615666666666705,24.5186666666667,14.875666666666698,24.188000000000002,19.768,35.400999999999996,23.2323333333333,34.0936666666667,18.426,28.414333333333303,57.0826666666667,42.3756666666667,22.2856666666667,26.434,31.759,58.3153333333333,7.77366666666667,18.914666666666697,20.7373333333333,13.0424652099609,19.7873134613037,10.4148273468018,14.3890562057495,34.999080657959,35.3298683166504,28.246553421020497,14.9220638275146,25.0583229064941,24.602117538452102,28.7228507995605,21.705154418945302,33.4018173217773,17.264141082763697,24.9834289550781,53.3974189758301,35.1086235046387,49.638999938964794,30.625076293945302,27.1030330657959,51.2322998046875,8.3867130279541,18.7145023345947,24.3027400970459
269,11.232333333333301,21.699,10.2726666666667,12.997333333333302,34.165666666666695,33.8113333333333,23.412,14.509,24.0313333333333,19.370333333333303,32.2623333333333,22.48,34.751,18.524666666666697,27.9656666666667,56.0276666666667,39.403,21.478,26.6246666666667,32.3793333333333,56.8796666666667,7.143,17.986,18.1606666666667,12.694689750671401,19.471975326538104,9.87692928314209,14.7851877212524,34.823699951171896,34.7284545898438,28.6528301239014,14.310672760009801,23.8253517150879,24.277524948120103,27.0427227020264,21.068912506103498,32.939266204834,17.3182239532471,23.511327743530302,51.1287612915039,35.0759887695312,40.648719787597706,28.774776458740202,27.2975368499756,49.0629806518555,8.25131130218506,18.441686630249,22.5451335906982
270,10.808,20.968000000000004,8.32966666666667,13.502,33.255333333333304,31.6746666666667,22.86,13.4016666666667,22.435666666666698,18.225666666666697,27.68,21.3436666666667,33.735666666666695,14.493,26.359666666666698,55.5243333333333,38.1116666666667,21.035333333333302,26.5753333333333,30.787,56.691,7.88033333333333,17.3646666666667,19.3863333333333,12.120018959045401,18.7873363494873,9.24394798278809,14.9027910232544,34.7176933288574,33.8754463195801,27.342712402343803,14.1553592681885,21.907901763916,23.262134552002,26.121694564819304,20.301448822021502,31.7612323760986,16.8575649261475,21.8685684204102,49.40779113769529,33.676750183105504,37.849884033203104,26.515447616577102,26.3876438140869,46.3231430053711,8.13134098052979,17.6561450958252,20.4310703277588
271,10.165,18.982,8.29,13.684333333333301,33.8126666666667,33.942666666666696,22.8223333333333,14.649333333333301,21.024333333333303,18.062,26.437666666666697,20.435666666666698,32.772,16.651,24.329333333333302,55.0286666666667,36.0773333333333,20.0646666666667,25.745333333333303,28.6153333333333,56.91,8.25,16.399,17.768,12.0262393951416,18.4286708831787,8.53146553039551,15.4067983627319,35.1655235290527,33.6398696899414,26.598108291626,14.551592826843299,20.6512756347656,24.2574615478516,26.341163635253896,19.9115104675293,31.2786083221436,16.5755615234375,20.7245197296143,49.238842010498,32.6743545532227,35.8464317321777,25.206970214843803,25.0740070343018,44.9610710144043,8.095615386962889,16.892269134521502,19.3575458526611
272,9.522,16.9963333333333,8.25033333333333,13.866333333333301,34.3703333333333,36.211,22.7843333333333,15.8963333333333,19.6133333333333,17.8983333333333,25.195999999999998,19.528,31.8086666666667,18.809666666666697,22.299,54.5323333333333,34.043,19.094,24.9153333333333,26.444000000000003,57.128666666666696,8.61933333333333,15.432666666666698,16.149333333333303,12.1338491439819,18.0569667816162,8.25430583953857,15.924064636230499,36.4319953918457,33.6422843933105,26.360816955566396,14.665253639221199,19.4630374908447,25.827711105346697,26.2478351593018,19.7212772369385,30.5179958343506,16.133234024047898,19.8087005615234,49.4852638244629,31.5255966186523,32.3236122131348,23.537645339965803,23.283582687377898,43.9577789306641,7.69895505905151,16.1092948913574,18.629705429077102
273,10.056333333333301,16.125999999999998,8.20066666666667,13.236333333333302,32.5886666666667,35.1173333333333,22.108,15.050666666666698,20.943333333333303,20.487,30.3346666666667,20.2003333333333,30.544333333333302,15.758,21.108333333333302,53.9073333333333,30.9196666666667,18.5923333333333,24.91,28.649,53.6056666666667,8.45633333333333,15.116,12.787,12.5052127838135,17.5217418670654,8.28639602661133,16.2909183502197,37.172882080078104,33.117111206054695,25.573772430419897,14.3964109420776,18.8586711883545,26.775802612304698,26.2785148620605,19.5747604370117,29.8968067169189,16.2499217987061,19.7369785308838,49.9431343078613,30.619607925415,29.6942501068115,22.6214580535889,22.405475616455103,41.542266845703104,7.3303971290588406,15.5841474533081,17.5870208740234
274,10.7276666666667,14.828666666666699,9.57333333333333,12.675999999999998,33.1933333333333,34.229,21.908666666666697,14.5023333333333,21.25,17.3133333333333,30.526999999999997,19.518333333333302,26.053333333333303,18.032,24.845,53.593999999999994,29.5706666666667,20.15,26.469666666666697,29.0236666666667,64.15,7.14433333333333,15.370333333333301,12.482333333333301,13.096880912780799,16.2910175323486,8.484767913818361,16.3157596588135,37.458683013916,32.616851806640604,24.939622879028303,14.635788917541499,17.6139087677002,28.5201854705811,27.060865402221697,19.1947422027588,28.9736404418945,16.366418838501,21.2958297729492,50.6877212524414,29.8434867858887,34.7102737426758,23.1287860870361,21.5707950592041,47.4588623046875,7.01106405258179,14.989111900329599,16.4957103729248
275,9.34733333333333,15.330666666666698,9.664,12.247,33.7666666666667,28.746666666666698,22.975,14.819,21.913333333333302,19.259,29.117333333333303,20.126666666666697,24.3953333333333,20.671,28.311,51.94,30.802,19.465999999999998,23.964666666666698,26.754,58.078,7.79733333333333,13.499333333333302,12.697000000000001,13.3264741897583,14.9305105209351,8.18907165527344,16.0660018920898,36.478233337402294,32.036510467529304,23.5338249206543,14.1059045791626,16.8628845214844,27.864210128784197,27.032968521118196,18.6317195892334,27.558340072631804,16.037738800048803,22.7253684997559,50.6931228637695,28.592226028442397,32.8560752868652,23.7379531860352,20.4554672241211,49.1213150024414,6.5245499610900906,14.1449422836304,15.8268938064575
276,9.182,15.862333333333302,9.15133333333333,12.764333333333301,33.9633333333333,29.755,23.3513333333333,15.6173333333333,17.983333333333302,20.244,33.609,20.003333333333302,23.2476666666667,18.064,28.0293333333333,52.037,27.158,18.735,24.103666666666697,23.6453333333333,52.3686666666667,6.932,12.776,10.942333333333302,13.2395114898682,13.965781211853,7.86120319366455,15.5303688049316,35.81801223754879,31.8957920074463,22.3959083557129,13.6515474319458,16.4282722473145,27.630765914917003,28.119747161865202,17.7404403686523,25.853050231933604,15.644224166870101,24.772497177124,50.0405616760254,27.405176162719698,27.0759677886963,23.2921085357666,19.430316925048803,47.6241683959961,6.250939846038821,13.280506134033198,15.464261054992699
277,9.34466666666667,15.261333333333301,8.36766666666667,13.438666666666698,34.9143333333333,30.093000000000004,22.286666666666697,17.710666666666697,16.881,17.2216666666667,39.043,19.538333333333302,21.571333333333303,14.913,29.9203333333333,53.5236666666667,24.572,18.486,23.3073333333333,22.766,51.757,7.28833333333333,11.345,15.736666666666698,13.092801094055199,13.560173988342301,7.5929594039917,15.502158164978,34.908962249755895,32.288299560546896,22.022192001342802,13.526073455810499,17.0118770599365,28.565185546875,30.3072109222412,17.6104011535645,24.4975910186768,15.2002592086792,27.6470947265625,49.3756294250488,26.9443550109863,26.3698387145996,23.962427139282198,19.0936508178711,42.6640510559082,6.257757186889651,13.2592220306396,16.9135894775391
278,10.3403333333333,15.514000000000001,7.688,12.5076666666667,35.732333333333294,28.101,22.190666666666697,18.065666666666697,15.510333333333302,18.459,40.936333333333295,19.37,22.14,15.7683333333333,26.9976666666667,54.2606666666667,26.721333333333302,18.115666666666698,22.7846666666667,19.0953333333333,51.0626666666667,7.53,10.4746666666667,12.197666666666699,12.4617023468018,13.423133850097699,7.35089302062988,15.9616432189941,34.2355613708496,31.2121505737305,21.3164386749268,13.2678442001343,17.2356929779053,29.3086814880371,29.7840900421143,17.169012069702102,23.363832473754897,14.8579587936401,28.1443653106689,48.514030456543,26.6416702270508,25.665067672729503,24.3243083953857,19.3025588989258,40.5248565673828,6.21426010131836,13.503308296203599,17.5236663818359
279,11.641666666666698,15.1036666666667,6.17833333333333,12.362,34.8396666666667,29.085333333333303,22.176,17.897000000000002,14.448,19.7096666666667,38.691,18.57,23.4183333333333,18.743666666666698,26.4336666666667,52.761,25.3786666666667,17.678,22.172333333333302,21.6,51.1646666666667,6.489,10.022,12.943666666666699,11.501318931579599,13.362187385559098,7.009130954742429,16.1062927246094,34.4758453369141,30.8757057189941,21.040725708007802,12.938606262207001,17.0653762817383,31.015474319457997,30.811283111572298,16.7412109375,22.923511505127,14.344983100891099,27.7543048858643,48.537448883056605,26.932550430297898,26.5273246765137,23.8964786529541,19.0549430847168,39.2799110412598,6.42648983001709,13.4423475265503,17.6208267211914
280,11.425666666666698,14.375666666666698,5.36133333333333,12.171333333333301,32.1263333333333,27.959,22.669,16.096,14.0023333333333,18.0186666666667,41.785,19.314,23.775666666666698,18.629666666666697,25.8333333333333,52.586000000000006,24.2076666666667,17.539333333333303,21.364333333333303,18.778666666666698,53.5243333333333,6.0093333333333305,14.321333333333301,10.953,10.850176811218299,12.988537788391099,6.7946896553039595,15.175377845764197,34.0962715148926,31.962448120117198,20.808147430419897,12.5502042770386,16.5865497589111,30.6835594177246,31.1887149810791,15.942300796508801,22.023479461669897,13.5800247192383,26.7669563293457,49.7072639465332,26.3533210754395,27.787155151367198,22.8246726989746,17.836349487304698,40.932830810546896,6.6954655647277805,12.479862213134801,16.8058910369873
281,9.68833333333333,13.477333333333302,5.08166666666667,12.331333333333301,34.142333333333305,26.9583333333333,22.438000000000002,16.3883333333333,15.033666666666699,20.4516666666667,40.6293333333333,17.172333333333302,22.0,18.219,25.3556666666667,52.0156666666667,23.8486666666667,17.175,20.053333333333303,19.277666666666697,54.686666666666696,6.583666666666669,14.689,13.677999999999999,10.5029916763306,12.837705612182601,6.66611194610596,14.3442602157593,34.3038101196289,32.4309959411621,21.3571147918701,12.0759944915771,16.764835357665998,31.6559219360352,29.3563060760498,15.4711751937866,21.5146789550781,13.214204788208,25.696748733520497,50.965969085693395,26.0415115356445,26.556037902832,22.6508865356445,17.0479316711426,45.0578384399414,6.84476184844971,12.008171081542999,16.8117847442627
282,8.72833333333333,13.685,4.32433333333333,12.120666666666699,33.1323333333333,29.5483333333333,22.0423333333333,17.3726666666667,18.3776666666667,16.521,35.652,13.900333333333302,20.6223333333333,17.4446666666667,24.7886666666667,51.8553333333333,22.9443333333333,16.7323333333333,20.3116666666667,19.359666666666698,65.45966666666669,5.792000000000001,12.744000000000002,12.046333333333301,10.0420837402344,12.3652353286743,6.44993162155151,13.182863235473599,34.6021385192871,32.3521041870117,22.8751926422119,11.4109373092651,16.0987968444824,31.9608554840088,27.4723110198975,14.8766508102417,20.6512775421143,12.989514350891099,23.3817138671875,52.756832122802706,25.1806106567383,27.366722106933604,21.5998039245605,15.7649965286255,48.9155960083008,6.78862857818604,11.3533334732056,15.927450180053699
283,8.03766666666667,13.449333333333302,3.861,11.774333333333301,33.095,39.8553333333333,21.584,15.395999999999999,17.143,18.749000000000002,35.333,13.412,20.015333333333302,18.476,21.019000000000002,51.54,21.7976666666667,17.625,19.571666666666697,19.8133333333333,53.177,5.59333333333333,12.615,13.461333333333302,9.91955947875977,11.9600496292114,6.500206470489499,12.183835983276401,34.6346473693848,32.8047103881836,23.460760116577102,10.747703552246099,15.6285066604614,30.631116867065398,25.4620094299316,14.5068511962891,20.0143146514893,13.064179420471199,21.9373664855957,53.2626876831055,24.3161220550537,27.5277919769287,20.552049636840803,15.4063711166382,48.4990463256836,6.618792533874509,11.0973072052002,15.2932024002075
284,8.492,13.088666666666699,3.9103333333333303,12.567,34.404,37.455999999999996,22.491999999999997,15.1676666666667,16.6183333333333,16.4,31.791999999999998,15.028333333333302,20.26,14.646666666666698,19.518,49.698,21.649666666666697,16.8773333333333,14.165999999999999,18.964666666666698,50.858000000000004,5.43966666666667,12.4146666666667,10.0706666666667,9.88756465911865,11.6132707595825,5.86224603652954,12.530515670776401,34.9421234130859,32.202384948730504,22.660371780395497,10.4977807998657,14.805555343627901,29.7324752807617,22.266622543335,14.1183204650879,19.8193607330322,12.907057762146001,20.2207469940186,51.507991790771506,23.2078037261963,25.0873374938965,19.0047817230225,14.440793037414599,42.148044586181605,6.21676254272461,10.8760719299316,14.5411434173584
285,7.86933333333333,13.368666666666698,4.26766666666667,12.277333333333301,32.9056666666667,32.812,21.573333333333302,16.0796666666667,16.413,16.370666666666697,24.5893333333333,13.309000000000001,18.4003333333333,14.367666666666699,14.305,49.2913333333333,21.237666666666698,16.792666666666697,13.335999999999999,15.528666666666698,50.7893333333333,5.80233333333333,11.113333333333301,11.061,9.37486839294434,11.1707143783569,5.463976860046389,13.077895164489698,34.5411758422852,31.010534286499,21.455919265747102,9.46482944488525,14.550616264343299,27.508363723754897,17.939594268798803,13.2658271789551,19.016530990600604,12.492654800415002,17.7736377716064,50.2818183898926,22.264722824096697,24.772470474243196,18.1192035675049,13.257927894592301,35.357917785644496,5.86449861526489,10.230523109436001,13.563446998596199
286,8.19533333333333,12.653333333333302,4.25266666666667,12.093333333333302,33.9213333333333,30.201333333333302,23.076333333333302,14.970333333333302,16.1253333333333,17.1163333333333,24.134333333333302,13.187999999999999,17.705666666666698,15.78,13.085999999999999,50.166000000000004,21.01,16.236,12.353,14.431333333333301,49.849,5.815333333333331,11.134666666666698,10.854666666666699,8.57387065887451,10.8887491226196,5.64529943466187,13.162341117858901,34.5922813415527,30.5047492980957,21.3224849700928,9.1453742980957,14.539790153503402,25.573604583740202,17.597270965576197,12.709387779235803,18.6808815002441,12.6687107086182,16.5850391387939,50.99275207519529,21.924430847168,28.165100097656197,17.304937362670902,12.650341033935499,34.538238525390604,6.022241115570071,9.7711706161499,12.4972457885742
287,8.27,12.229666666666699,5.255,11.696,34.0683333333333,32.136333333333305,23.548666666666698,12.068666666666699,16.322,17.4416666666667,25.56,13.841333333333301,17.910999999999998,14.395333333333301,13.524666666666699,51.0136666666667,22.085,17.3603333333333,13.873,14.035,51.9453333333333,5.996,10.844000000000001,11.148,8.37283515930176,10.8163175582886,5.94894790649414,13.32310962677,35.4411201477051,31.124855041503896,22.0161437988281,9.21924114227295,14.2842569351196,25.6057987213135,17.8107814788818,12.5168352127075,18.2846240997314,12.633340835571301,15.8836917877197,51.76533508300779,21.1009960174561,31.138891220092802,15.945040702819801,11.882459640502901,41.166408538818395,5.98943567276001,9.47602272033691,11.8126907348633
288,9.09166666666667,11.584000000000001,5.23133333333333,11.642000000000001,33.017333333333305,35.106,21.915,11.251,14.311,16.951,25.9333333333333,13.429666666666698,21.831999999999997,12.520999999999999,14.814,50.3066666666667,21.803333333333303,16.665,13.5533333333333,14.248,50.291000000000004,6.14833333333333,10.812000000000001,9.53433333333333,7.84825658798218,11.4520807266235,5.68697023391724,14.648352622985803,35.7111015319824,30.6562843322754,21.4099025726318,9.46479511260986,14.1029605865479,27.079513549804698,17.197244644165,12.907414436340302,19.024349212646502,12.8414154052734,15.3252477645874,52.2850570678711,21.3105506896973,28.343135833740202,14.4737215042114,11.784761428833,38.1487464904785,5.93908357620239,9.13976097106934,11.1801853179932
289,8.23166666666667,11.25,4.30666666666667,12.762666666666698,32.755333333333304,30.285333333333302,21.125,11.245999999999999,12.545333333333302,20.203,25.873333333333303,13.146666666666698,19.522666666666698,11.877666666666698,14.696,49.0786666666667,19.574,16.500999999999998,11.631333333333302,13.912,64.0693333333333,5.255,10.674666666666699,11.174666666666699,8.12649726867676,11.7925090789795,5.22196578979492,14.050557136535598,35.9790077209473,31.2793121337891,22.7406063079834,9.71059608459473,13.7291479110718,25.8016700744629,17.5236949920654,12.9788103103638,19.0425491333008,12.814027786254899,14.8914442062378,51.7113037109375,20.5437316894531,26.218528747558604,13.496500015258801,11.268096923828098,43.088783264160206,5.866082668304441,8.82577228546143,11.1598348617554
290,7.386,12.983666666666698,5.1476666666666695,12.547333333333302,33.814,27.131999999999998,21.686,11.615666666666698,12.016333333333302,17.805999999999997,23.6666666666667,13.513,16.615,16.239333333333303,14.985333333333301,49.684,20.817333333333302,16.6483333333333,12.863666666666699,12.866333333333301,52.16,5.74266666666667,11.197666666666699,11.885333333333302,8.40753173828125,11.64000415802,4.875909328460691,13.809627532959,36.081214904785206,31.1509113311768,22.552692413330103,9.4902286529541,13.0884590148926,25.8222541809082,17.2275505065918,12.7709255218506,18.677171707153303,12.776225090026902,14.5908870697021,51.1672286987305,19.6778964996338,22.2688312530518,13.1887121200562,10.830982208252001,42.7177238464355,5.736013889312741,8.82333564758301,11.2386999130249
291,8.09966666666667,14.233333333333302,4.61,11.669666666666698,32.616,29.492333333333303,21.3116666666667,11.085666666666699,12.657333333333302,17.982,23.496666666666698,12.733666666666698,16.085333333333303,14.645999999999999,14.076666666666698,48.801,20.102333333333302,16.5513333333333,11.671333333333301,14.614666666666698,49.912666666666695,5.72533333333333,11.139333333333301,11.267000000000001,9.07670307159424,11.706585884094201,4.92434501647949,13.6073150634766,36.460807800293004,31.22633934021,22.3721809387207,9.66380500793457,12.639460563659698,24.696510314941396,17.576488494873,12.586422920227099,18.566541671752898,12.814201354980499,14.8182191848755,49.929046630859396,19.4404983520508,18.2547569274902,13.357181549072301,10.916682243347198,42.424858093261705,5.62485313415527,8.75886058807373,11.3321800231934
292,7.143,13.310666666666698,3.41333333333333,11.609666666666698,33.0463333333333,28.526999999999997,21.4673333333333,11.299666666666699,11.435666666666698,17.064,24.276999999999997,13.455333333333302,16.3023333333333,12.935666666666698,13.211666666666698,49.567666666666696,19.891,17.691,11.808333333333302,13.693333333333301,49.2903333333333,5.417999999999999,11.268666666666698,11.257,9.76076507568359,11.6158103942871,4.962734699249269,13.4788103103638,36.3615379333496,31.7086334228516,21.9924755096436,9.86797618865967,12.5187377929688,23.7986240386963,16.428043365478498,12.8959102630615,19.077045440673803,12.647244453430199,14.53502368927,48.1513748168945,19.6156272888184,16.7379016876221,13.6160087585449,10.9114112854004,40.8441200256348,5.39694356918335,9.010805130004881,11.7774505615234
293,7.443,11.3163333333333,4.635,12.136,33.2776666666667,26.6136666666667,20.695,12.316666666666698,12.1196666666667,17.059,21.586,12.000666666666698,16.793,12.988,13.272666666666698,49.375666666666696,20.537,17.062,14.33,12.717,49.8463333333333,5.232,10.732333333333301,11.253666666666698,9.9343318939209,11.2826147079468,5.03967666625977,13.7259178161621,35.98109817504879,32.489875793456996,21.9753437042236,10.0581979751587,12.850963592529302,23.525625228881804,16.2795658111572,13.445288658142099,19.6263751983643,12.4285945892334,14.4140024185181,47.1435661315918,19.5122852325439,15.233678817749,13.4548072814941,10.868691444397,39.3435707092285,5.277618408203121,9.568399429321289,12.7381591796875
294,8.36633333333333,11.551666666666698,4.92833333333333,12.0663333333333,32.038000000000004,31.6483333333333,20.882666666666697,12.003666666666698,13.619000000000002,18.937333333333303,17.5506666666667,12.347333333333301,16.695333333333302,16.2063333333333,13.135333333333302,51.8663333333333,20.0766666666667,16.728666666666697,10.751666666666699,13.004333333333301,50.137,5.89366666666667,10.052666666666699,12.303666666666699,10.327009201049801,10.8979549407959,4.65303421020508,13.7360172271729,36.4770050048828,32.7988433837891,22.046533584594698,9.84617710113525,12.4231491088867,23.313325881957997,17.2066650390625,13.0208654403687,19.134456634521502,12.067889213562,13.930173873901401,46.469886779785206,18.6853809356689,19.9969425201416,12.9983692169189,10.2298002243042,45.24797058105471,5.23333024978638,9.2717752456665,13.340361595153801
295,8.06566666666667,11.541666666666698,4.43633333333333,12.5076666666667,32.836,28.795666666666698,21.195333333333302,11.192,12.412666666666698,16.9886666666667,18.1746666666667,11.818666666666699,16.677,13.484000000000002,13.978333333333302,51.828,20.2246666666667,17.235,10.7043333333333,13.995333333333301,48.55,5.66466666666667,9.75966666666667,11.280333333333301,10.3701648712158,10.657494544982901,4.27504205703735,13.532263755798303,35.93703079223629,32.3539009094238,21.3877563476562,9.76403903961182,12.011436462402301,23.365243911743196,15.6891260147095,12.655723571777301,19.0565223693848,11.5784587860107,13.182056427002001,45.5280876159668,18.233167648315398,20.6306324005127,12.725852966308599,9.46346664428711,44.1971092224121,5.04592514038086,9.222146987915039,13.137064933776902
296,7.66766666666667,10.899000000000001,4.75266666666667,12.048666666666698,34.0306666666667,28.759,21.934666666666697,11.56,10.626666666666699,16.697,18.6346666666667,12.119000000000002,16.4553333333333,12.556,14.490666666666698,50.792,19.758,16.769000000000002,12.187666666666699,14.777000000000001,45.560333333333304,5.12033333333333,9.796,13.112666666666698,10.349602699279801,10.6509685516357,4.29586362838745,13.1517581939697,35.6283569335938,31.8905220031738,21.270334243774396,10.0143461227417,12.1808557510376,23.9167461395264,14.8998346328735,12.427103996276902,18.8971004486084,11.606616973877001,13.1755924224854,46.494083404540994,18.068187713623,20.974328994751,12.730326652526902,9.525693893432619,41.35935592651371,5.0768837928772,9.2163200378418,13.2953233718872
297,7.22333333333333,10.2106666666667,4.08333333333333,13.285,33.861,26.7706666666667,21.353,10.909666666666698,10.1443333333333,18.666,14.237666666666698,11.685333333333302,17.208,11.602333333333302,14.877,50.4013333333333,22.0453333333333,16.782,10.732000000000001,13.119333333333302,42.2206666666667,5.14933333333333,9.871,12.980333333333302,9.935688972473141,10.5503349304199,4.49552345275879,12.2221174240112,34.1244087219238,30.274938583374,21.6689434051514,9.83151912689209,12.2878856658936,23.777786254882802,14.074604988098098,12.054237365722699,18.6989841461182,11.5078725814819,13.050697326660199,47.6641426086426,18.4200325012207,19.5453243255615,12.8407297134399,9.41200542449951,36.8539428710938,5.04496431350708,8.98384094238281,12.878421783447301
298,7.12,10.832,4.12766666666667,12.173,33.4616666666667,26.876666666666697,21.226,10.913,11.025,17.751333333333303,19.9396666666667,11.8483333333333,18.525,15.9763333333333,16.869,50.9046666666667,20.867333333333303,16.557000000000002,10.777000000000001,13.099666666666698,44.598,5.35033333333333,9.66266666666667,16.0133333333333,9.75499057769775,10.2301664352417,4.9436178207397505,11.4542150497437,34.2895317077637,29.8126277923584,24.2044677734375,10.0492515563965,12.4410820007324,25.032756805419897,14.800182342529302,12.202227592468299,19.3113079071045,11.601680755615199,14.4343767166138,50.316226959228494,18.7807025909424,22.478839874267603,13.0852727890015,9.35232162475586,41.0167961120605,5.08146619796753,8.80642509460449,12.891655921936
299,7.49266666666667,10.7296666666667,5.049333333333331,12.479333333333301,34.0606666666667,27.0156666666667,21.7046666666667,11.203333333333301,11.912,19.894666666666698,20.846999999999998,11.831,17.6823333333333,12.167,16.094666666666697,49.7246666666667,18.335,15.857333333333301,11.849333333333302,12.974666666666698,42.608000000000004,5.3286666666666695,9.654,12.812999999999999,9.66433429718018,9.9046106338501,5.14100933074951,11.6987905502319,33.1104888916016,29.038301467895497,24.043724060058604,9.58647155761719,12.3296051025391,25.4517459869385,12.3788280487061,12.174335479736301,19.194673538208,11.4363441467285,14.8343868255615,50.1071624755859,18.6212139129639,19.3000221252441,12.9880046844482,9.57340908050537,42.5790405273438,4.78007745742798,8.76694869995117,12.6814279556274
300,8.56266666666667,10.913333333333302,5.33,12.111333333333302,32.5223333333333,27.236,21.100333333333303,11.368666666666698,10.1306666666667,17.3103333333333,19.9946666666667,11.931,16.5846666666667,11.639333333333301,16.878333333333302,50.2693333333333,19.277,16.123333333333303,13.067333333333302,12.213666666666699,40.8673333333333,5.18966666666667,9.52,14.3003333333333,9.51918315887451,9.58651828765869,5.443904876708981,12.598461151122999,33.1104698181152,28.173959732055696,23.3000812530518,9.527276039123539,11.9534473419189,25.576356887817397,11.9083433151245,11.9587888717651,19.0079650878906,11.531643867492699,14.9327640533447,48.3862152099609,18.1655521392822,19.880184173584002,12.4899320602417,9.69649124145508,42.218391418456996,4.60382652282715,8.73766613006592,12.2755813598633
301,8.70566666666667,10.931666666666699,5.8736666666666695,12.449000000000002,34.4683333333333,29.163,20.663,12.771666666666698,11.214,18.4553333333333,13.77,11.222666666666699,18.0816666666667,12.78,16.9896666666667,47.7073333333333,19.027666666666697,17.0376666666667,12.781333333333302,12.998,41.8713333333333,5.34566666666667,9.805,13.190999999999999,9.64375972747803,9.6433744430542,5.32466840744019,12.6715440750122,32.7416648864746,28.356504440307603,24.301876068115202,9.398186683654789,11.8717975616455,25.623897552490202,12.813853263855,11.9889450073242,19.014938354492198,11.3012523651123,15.316864967346199,47.188167572021506,18.2913036346436,21.379901885986303,12.857815742492699,9.73032760620117,44.518714904785206,4.594525814056401,8.57649803161621,12.550497055053699
302,8.287333333333331,11.152000000000001,6.315,12.261666666666699,32.4626666666667,30.386,21.486333333333302,11.0236666666667,10.860999999999999,18.904,27.029,11.444,16.836666666666698,15.762,17.801,35.771666666666704,20.4553333333333,16.8256666666667,12.117666666666699,12.090333333333302,41.884333333333295,5.15266666666667,9.63533333333333,12.331,9.86535549163818,9.90266132354736,5.063172340393071,12.1344499588013,31.493366241455103,28.486261367797898,26.382360458374,9.70515537261963,11.8245515823364,24.164136886596697,13.3858480453491,12.020181655883801,18.9689502716064,11.475859642028801,15.604217529296902,45.5932121276855,18.476760864257802,19.6548004150391,12.8614091873169,10.212459564209,46.1023292541504,4.4496574401855495,8.46989154815674,12.9757785797119
303,7.48566666666667,10.7553333333333,5.74133333333333,12.252,32.9106666666667,32.0123333333333,21.3883333333333,10.955666666666698,10.6846666666667,16.4843333333333,17.123,11.572333333333301,16.271333333333303,12.485999999999999,18.0313333333333,37.318000000000005,19.027333333333303,15.0343333333333,12.362,15.2606666666667,42.956333333333305,5.38666666666667,9.917666666666669,9.33466666666666,10.1495895385742,9.702375411987301,4.54369163513184,12.203742980957001,30.278997421264602,28.793903350830103,27.1260795593262,10.0958032608032,10.7852458953857,22.3385028839111,13.1377649307251,11.870600700378402,18.8372802734375,11.670880317688,14.625251770019501,42.986759185790994,18.8730239868164,16.675714492797898,11.887986183166499,10.628472328186001,41.9818840026855,4.30658292770386,8.13565063476562,12.2196226119995
304,8.787,10.744333333333302,6.41333333333333,12.475,33.796,30.2996666666667,20.9656666666667,11.084666666666699,11.1166666666667,20.0346666666667,21.6853333333333,11.998666666666699,16.441,8.499,16.4806666666667,37.778,19.207,14.248,13.462333333333302,15.2766666666667,41.96433333333329,5.25366666666667,9.79466666666667,12.394333333333302,10.2249708175659,10.091301918029801,4.84120798110962,13.080074310302699,29.9921035766602,29.994308471679698,28.7300071716309,10.938349723815902,10.9196004867554,21.5103378295898,15.663367271423303,12.0151262283325,19.0671634674072,12.526312828064,14.466789245605499,40.9236488342285,19.9379920959473,17.1454544067383,11.734525680542,11.670048713684098,41.3718490600586,4.59389877319336,8.27086067199707,11.8578996658325
305,8.25,11.055333333333301,6.4479999999999995,13.243333333333302,32.0103333333333,30.0446666666667,20.913333333333302,11.169,10.0583333333333,16.109,14.984666666666698,13.298666666666698,16.2916666666667,11.495666666666699,16.2463333333333,37.543333333333294,19.5293333333333,14.334000000000001,12.505,15.0213333333333,41.5293333333333,5.39633333333333,9.62466666666667,10.3353333333333,10.120622634887699,10.3257436752319,5.17618465423584,13.2003812789917,29.364229202270497,31.2552375793457,28.0863018035889,11.363365173339801,11.1702070236206,20.1157836914062,16.2203216552734,12.247194290161099,18.6265964508057,12.605224609375,14.6786422729492,39.21958541870121,20.231632232665998,13.837654113769501,11.2509155273438,12.377957344055199,34.414455413818395,4.7309455871582005,8.41129970550537,11.489830017089801
306,8.62033333333333,11.118,6.2193333333333305,13.394,33.272,30.280666666666697,21.3373333333333,10.742666666666699,11.793666666666699,20.9836666666667,17.2966666666667,12.623666666666699,16.887999999999998,12.598666666666698,14.136333333333301,37.6443333333333,20.012,14.242666666666699,12.594000000000001,14.495,43.273333333333305,5.17533333333333,9.607000000000001,12.099666666666698,9.98331928253174,10.9547882080078,5.83057165145874,13.1052141189575,30.094650268554698,32.6874847412109,28.267156600952102,11.675500869751,11.808861732482901,21.180364608764602,17.0312213897705,12.584866523742699,18.9948043823242,12.899864196777301,14.4400119781494,39.1117401123047,20.3696517944336,14.286147117614698,11.3684759140015,12.810272216796902,38.019706726074205,4.9631838798522905,8.86327648162842,12.210534095764197
307,9.40233333333333,11.272,7.0360000000000005,12.472000000000001,33.818000000000005,33.259666666666696,21.908666666666697,7.962000000000001,13.427666666666699,19.629666666666697,19.317999999999998,13.019,17.6426666666667,10.360333333333301,14.559666666666699,37.188666666666705,21.3816666666667,14.427333333333301,12.961333333333302,13.244000000000002,41.123999999999995,5.48933333333333,9.746,13.850999999999999,9.86310958862305,10.6965284347534,6.18233442306519,12.995463371276902,31.6518497467041,34.1172103881836,26.9690589904785,11.212085723877001,11.9012956619263,22.336181640625,18.307523727417,12.8058395385742,19.3213272094727,12.7805442810059,13.933058738708501,39.5872077941895,19.9936504364014,15.007560729980499,11.5588998794556,12.641063690185499,38.6065711975098,5.10795497894287,9.11668586730957,12.4128074645996
308,9.77466666666667,13.686666666666698,6.81133333333333,12.370666666666699,32.0,34.7236666666667,21.691,8.36733333333333,15.075999999999999,16.1866666666667,22.1623333333333,13.193,18.134333333333302,10.087,13.718,37.762,20.9446666666667,14.417,19.018,14.065666666666699,43.8306666666667,5.49533333333333,10.3616666666667,12.794,10.0176706314087,10.6595830917358,6.49498701095581,12.334093093872099,31.7411193847656,35.204185485839794,24.915498733520497,11.0200109481812,12.5690135955811,22.356386184692397,20.9977245330811,13.1300392150879,19.5488872528076,13.2540121078491,14.170518875122099,40.3505630493164,19.8695278167725,16.058528900146502,12.6820735931396,12.5252351760864,41.8877372741699,5.52222681045532,9.51358127593994,13.1371812820435
309,10.0266666666667,12.141666666666698,6.64566666666667,12.511666666666699,33.9566666666667,33.0183333333333,20.788,9.44033333333333,14.399000000000001,18.013666666666698,19.875,12.186333333333302,18.1733333333333,12.628,13.030999999999999,38.852,20.7646666666667,14.106,14.522333333333302,12.274666666666699,42.780333333333296,5.843999999999999,11.833333333333302,12.618333333333302,10.4883403778076,11.00035572052,6.408868789672849,12.228152275085401,29.2972793579102,36.17787551879879,22.986631393432603,10.8155364990234,12.9254398345947,22.2231330871582,20.9332885742188,13.3139915466309,19.8053092956543,13.158923149108901,13.804779052734402,40.5380096435547,20.700271606445302,8.24018287658691,13.544299125671401,12.153073310852099,45.1523971557617,5.54317998886108,9.84922885894775,13.528064727783198
310,9.315,13.761,6.899,12.312333333333301,33.7866666666667,33.6933333333333,21.396,8.79533333333333,13.8726666666667,16.276,21.189333333333302,12.116,17.7733333333333,12.565999999999999,12.904666666666698,44.6283333333333,21.3913333333333,14.040666666666699,14.477,11.799333333333301,42.751000000000005,5.593999999999999,10.6206666666667,11.215,10.4017171859741,11.6327066421509,6.46576929092407,12.962926864624,28.838088989257802,36.28664016723629,23.1135959625244,10.8205986022949,13.243779182434098,21.552686691284197,19.4998931884766,13.1482086181641,19.8849411010742,12.8852863311768,12.629441261291499,39.666496276855504,21.520570755004897,10.5672283172607,13.677678108215302,12.1453952789307,47.240505218505895,5.49983739852905,9.89021682739258,13.546513557434098
311,8.56966666666667,14.019,6.64033333333333,14.415999999999999,32.858000000000004,34.236,21.5846666666667,7.9510000000000005,15.492,17.1913333333333,20.6056666666667,12.482333333333301,18.0373333333333,10.3203333333333,13.339,40.702,20.2663333333333,14.450999999999999,13.567,12.360333333333301,43.9653333333333,5.43966666666667,11.559333333333301,12.880999999999998,10.3392906188965,12.5715160369873,6.49272966384888,13.202257156372099,29.440526962280302,35.354087829589794,26.9750328063965,10.5343933105469,13.396858215332001,20.949481964111303,18.0134811401367,12.8279809951782,20.574266433715803,13.058190345764197,12.431741714477502,39.6200180053711,21.993028640747102,12.0332746505737,13.5056056976318,12.3881034851074,43.8229560852051,5.379651546478269,9.623250961303711,13.307963371276902
312,8.81,13.434666666666699,6.402,23.111333333333302,34.067666666666696,35.6823333333333,22.336,8.061,13.743,19.6726666666667,18.480999999999998,12.667,16.853666666666697,10.334000000000001,13.804666666666698,42.34366666666671,20.5876666666667,17.2053333333333,12.735999999999999,13.073,43.4943333333333,5.715,11.171333333333301,13.066666666666698,10.1376543045044,13.452533721923801,6.81131887435913,13.6689119338989,29.914293289184602,35.766693115234396,32.063121795654304,10.0094575881958,14.2065095901489,20.2908725738525,17.962287902832,13.0507869720459,21.2899398803711,13.735095024108901,12.588242530822802,40.4244804382324,22.6879024505615,18.363698959350604,13.351811408996598,13.025906562805199,40.0403327941895,5.335487365722661,9.94159030914307,13.200800895690902
313,9.88533333333333,13.405666666666699,7.799333333333331,22.2693333333333,34.1876666666667,35.244333333333294,21.0036666666667,8.082,14.344333333333301,18.2383333333333,20.294,12.737333333333302,18.240666666666698,12.706,13.716666666666699,42.780333333333296,19.785999999999998,26.9583333333333,13.608666666666698,14.714333333333302,45.55,5.7566666666666695,11.984666666666698,13.223666666666698,9.92035293579102,13.8569746017456,6.90463018417358,15.53892993927,31.3998165130615,35.648952484130895,35.9533271789551,9.6368465423584,14.782874107360803,20.1736125946045,18.4345397949219,12.969932556152301,21.581117630004897,14.3201389312744,13.2068023681641,40.0638198852539,23.236021041870103,28.039733886718803,13.3683214187622,13.424955368042,39.7442741394043,5.20609188079834,10.0091667175293,12.823690414428699
314,9.34633333333333,13.405333333333301,7.54566666666667,18.738,33.165,33.2023333333333,20.7156666666667,8.067,15.480666666666698,17.7586666666667,20.9396666666667,13.432333333333302,18.9523333333333,12.170333333333302,15.519,40.684,20.4546666666667,23.666333333333302,12.908,15.455333333333302,45.6586666666667,6.29733333333333,12.070666666666698,13.792333333333302,9.97010517120361,13.420163154602099,6.306836605072019,18.338693618774396,32.180099487304695,34.272705078125,31.5270614624023,9.38104629516602,15.3239526748657,18.3460540771484,18.868722915649396,13.1220264434814,22.065799713134798,14.3773517608643,14.978809356689501,40.2633628845215,24.237628936767603,26.6667823791504,12.7581615447998,13.9789590835571,34.235691070556605,5.36561012268066,10.0601797103882,12.3811454772949
315,8.73166666666667,14.255999999999998,7.45,19.1593333333333,34.4746666666667,30.783333333333303,21.1116666666667,10.056333333333301,13.475999999999999,19.3483333333333,22.446333333333303,14.135333333333302,19.3393333333333,10.753333333333302,14.630999999999998,40.049333333333294,24.034000000000002,28.9626666666667,15.077666666666698,14.815,44.9893333333333,6.4510000000000005,11.949000000000002,14.264666666666699,10.493631362915,13.580076217651401,6.1074333190917995,21.1681537628174,32.6325302124023,33.7211532592773,29.4426765441895,9.66215705871582,15.8399343490601,17.497974395752,20.341501235961896,14.107867240905799,23.425600051879897,14.7587022781372,17.410795211792,41.182548522949205,24.927902221679698,26.526800155639602,12.3917598724365,15.4246377944946,33.4751014709473,5.8404436111450195,10.593790054321301,12.6875877380371
316,9.308666666666669,13.749,7.83033333333333,18.1413333333333,35.0863333333333,29.464666666666698,21.4396666666667,10.0136666666667,13.849,18.795666666666698,17.5126666666667,13.107000000000001,19.7663333333333,10.847000000000001,16.411666666666697,39.95,22.088,25.8073333333333,16.4256666666667,14.5426666666667,48.36600000000001,5.791333333333331,11.718333333333302,14.841,10.633085250854501,13.7659301757812,5.59857892990112,21.8585529327393,31.074415206909197,33.0025863647461,24.4331550598145,10.0616025924683,15.873260498046902,17.783758163452102,20.3960113525391,14.346999168396001,23.6161327362061,14.01575756073,17.093133926391598,41.117645263671896,25.064302444457997,24.4562168121338,11.9656095504761,15.9894256591797,32.7594413757324,6.07349061965942,10.926272392272901,13.432976722717301
317,8.954,13.815333333333301,6.841,15.06,32.837333333333305,35.7063333333333,21.237666666666698,8.427999999999999,14.496333333333302,16.95,14.890999999999998,12.884333333333302,20.4486666666667,13.675,14.425666666666698,41.847,24.039,24.32,14.269666666666698,15.465,45.2086666666667,5.75733333333333,11.972666666666699,13.9893333333333,10.5187940597534,13.3817548751831,5.702440738677981,20.4582614898682,29.2637119293213,32.440128326416,19.8525104522705,10.3837862014771,15.5109252929688,18.871627807617198,19.8077335357666,14.103163719177198,22.8551597595215,13.493657112121598,16.103643417358402,40.42592239379879,24.957574844360398,25.9001140594482,12.3490381240845,15.496918678283699,33.9816551208496,6.31107425689697,10.7372350692749,13.652549743652301
318,10.4656666666667,14.197000000000001,6.25,17.4096666666667,34.8663333333333,36.207666666666704,21.1733333333333,9.57066666666667,14.978,17.7536666666667,14.539333333333301,13.826333333333302,20.9093333333333,10.217,15.94,41.8026666666667,23.6103333333333,25.094666666666697,14.272666666666698,16.8753333333333,45.371333333333304,6.40866666666667,11.297333333333302,13.350666666666699,10.9410057067871,13.9591770172119,6.06839752197266,19.4915237426758,29.2051982879639,32.8797454833984,19.2617778778076,10.827593803405799,16.032161712646502,18.992111206054698,19.684780120849602,14.3887052536011,23.635276794433604,13.693737030029302,16.445779800415,41.407279968261705,26.0732917785645,27.1975536346436,13.0800008773804,16.1599140167236,35.9561538696289,6.534166812896731,10.9240016937256,13.919146537780799
319,12.397666666666698,14.7766666666667,6.00333333333333,17.751333333333303,33.819,35.066,21.246,10.791333333333302,13.807,18.975,15.167333333333302,14.3003333333333,22.312333333333303,10.4836666666667,16.34,42.9723333333333,27.52,30.484666666666698,15.103333333333302,17.090999999999998,45.6146666666667,5.896,11.9176666666667,13.792333333333302,11.5139875411987,14.865358352661099,6.375155448913571,18.0927295684814,28.9572353363037,32.3163719177246,21.2675933837891,11.019838333129899,16.872821807861303,18.8174209594727,19.4531021118164,15.079096794128402,24.9595947265625,13.5033864974976,17.430099487304698,43.51472473144529,27.0284767150879,30.777158737182603,14.194333076477099,17.215106964111303,38.8163261413574,6.46263551712036,11.486517906189,14.243856430053699
320,15.164333333333301,15.9413333333333,6.391,18.1653333333333,34.0576666666667,34.471,22.331,11.780666666666699,14.055333333333301,17.515333333333302,17.370333333333303,14.384333333333302,24.728333333333303,14.51,16.6916666666667,41.443999999999996,29.6596666666667,31.963,15.410666666666698,19.3876666666667,44.8996666666667,5.93866666666667,11.119000000000002,17.4643333333333,11.855081558227502,16.115240097045902,7.2604508399963406,17.7404098510742,29.1967430114746,31.494005203247102,23.626684188842802,11.508379936218299,17.7796306610107,19.4966773986816,19.387538909912102,15.948281288147,26.3566703796387,13.4627084732056,18.6823348999023,44.7464065551758,27.434511184692397,36.1009483337402,14.571615219116199,18.4335117340088,41.0748901367188,6.616510391235349,12.0713224411011,14.4266138076782
321,13.2583333333333,15.472999999999999,7.9213333333333305,18.504666666666697,34.937,35.242,23.2503333333333,12.339,13.387666666666698,21.234,14.284,16.149,23.8573333333333,12.545333333333302,19.664333333333303,40.3486666666667,29.118666666666698,35.499,14.6356666666667,17.652666666666697,45.988666666666695,6.0943333333333305,12.580333333333302,15.907,12.1170740127563,16.5305442810059,7.6228923797607395,16.6830959320068,29.9051856994629,31.0616779327393,25.607919692993196,11.591939926147498,17.5638408660889,20.379684448242198,19.7686386108398,16.3118362426758,26.7237606048584,13.6007614135742,18.948450088501,44.725650787353494,27.2995624542236,36.161346435546896,14.555073738098098,18.6413269042969,41.4837074279785,6.77858686447144,12.180449485778801,14.1988210678101
322,12.078,13.434666666666699,7.43566666666667,15.817,33.564,34.412,23.394000000000002,12.886,15.579,20.937666666666697,23.460333333333303,14.916333333333302,24.5066666666667,10.7123333333333,18.3436666666667,44.1263333333333,25.855999999999998,40.008,13.73,18.4363333333333,45.9573333333333,5.75866666666667,12.015666666666698,15.930333333333301,12.1914968490601,16.5053596496582,7.4207124710083,16.1899337768555,30.157428741455103,31.8649024963379,25.3728218078613,11.6348295211792,17.2791709899902,22.1995868682861,18.859544754028303,16.3640537261963,26.6546363830566,13.1840019226074,17.6817874908447,45.0724487304688,27.3786792755127,36.3867607116699,14.8603773117065,18.027629852294897,44.3129997253418,6.89492273330688,12.3251943588257,14.2369842529297
323,12.013,14.432666666666698,7.09933333333333,17.830666666666698,35.0186666666667,34.4303333333333,23.3876666666667,12.277333333333301,16.055,17.896666666666697,23.3616666666667,14.8513333333333,23.3956666666667,12.281333333333302,16.9256666666667,44.2363333333333,25.756999999999998,37.466,11.575,22.315,46.0823333333333,6.85866666666667,12.4093333333333,14.367,11.9198265075684,16.3334331512451,7.49453353881836,17.1693744659424,30.6241474151611,32.656520843505895,25.1205406188965,11.4148302078247,16.7359752655029,24.3590908050537,18.6898288726807,16.337532043457,26.5003681182861,12.8278093338013,15.971076011657699,44.2909622192383,26.905527114868196,38.9123420715332,14.4213953018188,17.478206634521502,44.2424545288086,6.93697452545166,12.431847572326697,14.098316192627001
324,13.485,16.045,6.72633333333333,22.4943333333333,34.9113333333333,38.96866666666671,24.753,11.238666666666699,17.1803333333333,18.8786666666667,24.3026666666667,13.875666666666698,27.622,14.802666666666699,16.425333333333302,45.0163333333333,25.885666666666697,38.345,10.2883333333333,22.8303333333333,46.0776666666667,6.962000000000001,14.329,16.3623333333333,11.844181060791,17.2624130249023,7.9379410743713406,18.3057804107666,31.8491535186768,33.945301055908196,28.753849029541,11.951603889465302,17.512975692749,23.749605178832997,20.804988861084002,17.0575923919678,27.859422683715803,13.552257537841802,17.103168487548803,44.7451362609863,27.2790870666504,43.856693267822294,14.919499397277802,18.371961593627898,44.7326316833496,7.27475214004517,12.925158500671401,14.4835920333862
325,12.989666666666698,16.7616666666667,6.53833333333333,24.001666666666697,32.5776666666667,38.387333333333295,24.910333333333302,11.685666666666698,16.2323333333333,20.429666666666698,30.022666666666698,13.875666666666698,28.916333333333302,11.139000000000001,16.8113333333333,44.022,24.424,37.0956666666667,12.779333333333302,22.807,46.196999999999996,6.40333333333333,12.538,14.559000000000001,11.627142906189,18.3693313598633,8.18531894683838,20.7679462432861,30.6896457672119,34.6965980529785,25.3930473327637,11.5908422470093,17.502447128295902,23.9778537750244,20.561138153076197,17.5607051849365,29.4241790771484,13.4200992584229,16.9040679931641,44.3242721557617,27.140724182128896,42.1380157470703,14.311753273010302,19.0599308013916,43.3158302307129,7.68923473358154,13.125770568847699,14.5139636993408
326,11.895333333333301,18.835333333333303,8.363,22.3116666666667,33.33,36.2123333333333,24.5803333333333,11.155666666666699,18.838,23.463333333333303,27.842,15.713,29.945999999999998,11.846333333333302,19.19,44.935333333333304,22.436999999999998,38.64,13.367,21.321333333333303,46.9813333333333,7.47166666666667,11.488333333333301,16.8836666666667,10.8406286239624,18.7512054443359,8.59259033203125,24.187496185302702,31.238079071044897,35.7528800964355,26.632867813110398,11.474803924560499,17.5231971740723,25.7844047546387,21.308670043945302,18.0845317840576,30.650520324707,13.507686614990199,16.5630970001221,44.0638198852539,26.517114639282198,45.2048835754395,13.852144241333,19.7268352508545,41.4529800415039,7.877691268920901,13.7559108734131,14.6106300354004
327,10.3136666666667,18.0066666666667,8.45666666666667,27.960666666666697,31.5813333333333,32.666,24.647,12.434333333333301,17.057000000000002,22.757333333333303,26.753333333333302,19.297333333333302,32.1096666666667,15.500666666666698,21.012333333333302,44.538000000000004,23.3166666666667,40.8043333333333,13.051333333333302,22.4763333333333,46.6523333333333,7.1076666666666695,12.879333333333301,16.1146666666667,10.8475179672241,18.801061630249,8.59214782714844,27.8312492370605,32.022609710693395,36.3117828369141,27.5224418640137,11.605820655822802,16.9663925170898,27.716566085815398,21.2622032165527,18.5496673583984,31.385944366455103,13.3572187423706,15.7695407867432,43.6982002258301,25.393928527832,48.4774017333984,12.9259128570557,20.5187377929688,42.4278144836426,8.067991256713869,14.451656341552699,14.473203659057601
328,11.2423333333333,19.94,8.47133333333333,26.2313333333333,33.34,32.2316666666667,25.4456666666667,11.315,19.092666666666698,23.578000000000003,26.225,20.0693333333333,36.1166666666667,10.927333333333301,22.7663333333333,46.04600000000001,24.595,40.7516666666667,12.708666666666698,22.595,45.5623333333333,7.29766666666667,11.967333333333302,17.142,10.8810510635376,18.5676879882812,8.5547046661377,28.4153327941895,32.1099700927734,36.1582374572754,26.9348297119141,11.612657546997099,17.2630290985107,28.956809997558604,20.8172073364258,19.034959793090803,31.5638256072998,13.371636390686,16.209939956665,43.861846923828104,24.8898239135742,50.7015914916992,12.591432571411099,20.6432495117188,45.9863433837891,8.183032989501951,15.030921936035199,14.7594957351685
329,11.981,18.8526666666667,9.65233333333333,26.47,33.3383333333333,36.21,24.888,10.606,18.0423333333333,23.701999999999998,26.505,18.7186666666667,34.1023333333333,10.908666666666699,21.958666666666698,46.9836666666667,25.0036666666667,54.445,11.832,26.1943333333333,49.9876666666667,7.26233333333333,11.528666666666698,15.365333333333302,10.8508033752441,18.097116470336896,8.61778163909912,28.412517547607397,32.866058349609396,37.49609375,31.518285751342802,11.332499504089402,17.4901466369629,30.9412860870361,20.8345317840576,19.3228912353516,31.310987472534197,13.511191368103,17.0992736816406,44.9541130065918,24.2279834747314,54.6032028198242,12.6820459365845,20.3422946929932,51.090705871582,8.22713375091553,15.3706140518188,14.7225093841553
330,9.56066666666667,17.846333333333302,7.81033333333333,25.649333333333303,31.37,42.726000000000006,23.975,10.1163333333333,17.812333333333303,24.940666666666697,16.3256666666667,18.7673333333333,38.396333333333295,14.1943333333333,23.031,47.803000000000004,24.557666666666698,51.1893333333333,13.0876666666667,23.5953333333333,48.1683333333333,8.47966666666667,11.114666666666698,16.17,11.3170652389526,17.771333694458,8.634242057800291,25.7096328735352,32.8449554443359,37.390144348144496,29.647207260131804,11.5686712265015,17.4097480773926,30.3248672485352,21.148681640625,19.3191738128662,31.2131729125977,14.1114597320557,18.1676845550537,45.6117668151855,24.606372833252,50.9305419921875,12.8277082443237,20.2067947387695,50.629940032959006,8.274158477783201,15.0869588851929,14.8137874603271
331,11.279333333333302,17.320999999999998,3.635,21.2383333333333,32.764,42.4,23.359,9.41933333333333,15.062666666666699,19.19,18.516666666666698,16.881333333333302,39.779,14.729666666666699,21.908666666666697,49.2556666666667,27.652666666666697,50.8053333333333,12.210999999999999,24.09,49.5146666666667,8.968,12.511666666666699,15.589666666666698,11.925968170166,18.1970100402832,8.36436176300049,24.2919101715088,32.2267723083496,37.8263664245605,25.7530155181885,12.373861312866199,17.4453296661377,27.8868198394775,22.456964492797898,19.6220760345459,32.344051361084,15.0480966567993,19.439195632934602,45.950065612793,26.219579696655302,46.1214179992676,13.1293363571167,21.182476043701197,45.004753112793,8.38213062286377,14.815411567688,15.303474426269501
332,11.142999999999999,18.8906666666667,5.39833333333333,22.476999999999997,32.8263333333333,42.718999999999994,24.715,10.296,16.845,19.983333333333302,18.016666666666698,20.177,41.7973333333333,13.265666666666698,25.853666666666697,48.7866666666667,26.0296666666667,53.3793333333333,11.666333333333302,27.0726666666667,48.266999999999996,8.72433333333333,12.415,17.910333333333302,12.6144275665283,18.7724018096924,8.66452884674072,24.8200664520264,34.013923645019496,39.557445526123,28.042169570922898,13.534573554992699,17.972370147705103,27.612731933593803,24.3189353942871,20.911453247070302,34.146945953369105,15.972362518310499,20.6555290222168,47.5895462036133,27.2341251373291,46.6542739868164,13.3136148452759,22.1213493347168,44.143669128418,8.48649024963379,15.460280418396001,15.484694480896001
333,9.28333333333333,16.5513333333333,3.71,26.611333333333302,31.282333333333302,39.792,26.129,11.702,15.975,25.93,16.601,19.7003333333333,38.332,14.903333333333302,24.6116666666667,47.7203333333333,24.8073333333333,46.5656666666667,9.09133333333333,26.7923333333333,49.1553333333333,8.28866666666667,13.0053333333333,17.0616666666667,13.0179595947266,18.7043991088867,8.43316078186035,26.0760440826416,32.142501831054695,38.8987693786621,23.3527660369873,13.2789640426636,17.499578475952102,26.354589462280302,23.8407001495361,20.994676589965803,34.698318481445305,15.9761390686035,20.734943389892603,46.637134552002,28.0063781738281,40.17881393432621,12.5554723739624,23.009910583496104,40.4751396179199,8.52521419525146,15.3744640350342,16.3875045776367
334,9.99866666666667,15.069,3.3360000000000003,30.513,32.1563333333333,42.03133333333329,24.715999999999998,10.3553333333333,15.895999999999999,28.5326666666667,16.956,19.5666666666667,36.757,15.8513333333333,23.347333333333303,47.0273333333333,26.3226666666667,43.4543333333333,9.53466666666667,27.978,51.2943333333333,9.23066666666667,12.322666666666699,17.303,13.1175994873047,19.3011322021484,8.634632110595701,29.188278198242198,32.0765533447266,38.5478363037109,21.863592147827102,13.804297447204599,17.3455600738525,25.991991043090803,24.8687572479248,21.215404510498,35.116115570068395,15.705760955810499,21.6072311401367,46.7089767456055,28.8459968566895,40.0420570373535,12.0890693664551,23.606590270996104,39.3710708618164,8.85867118835449,15.429737091064501,17.1032104492188
335,10.772333333333302,17.600333333333303,3.31766666666667,32.814,31.8846666666667,44.648999999999994,21.5826666666667,10.424666666666699,16.781,25.909000000000002,18.7586666666667,18.901,38.085,11.833,23.8846666666667,48.6126666666667,30.687666666666697,41.338,9.66733333333333,27.9626666666667,47.087333333333305,9.117,14.998666666666699,17.473,13.229435920715302,19.9193801879883,7.96781873703003,31.888700485229503,31.863224029541,38.041778564453104,20.839822769165,14.1303272247314,16.3857078552246,28.255407333374,25.0233726501465,20.99635887146,35.6924591064453,15.069976806640598,21.6520156860352,46.8075828552246,29.2295360565186,40.9637298583984,10.9835615158081,23.6792526245117,39.07004928588871,9.2106237411499,15.0271739959717,17.678638458252
336,11.978,17.338,2.523,42.4066666666667,31.414666666666697,44.508333333333304,21.066999999999997,12.3483333333333,15.606,25.4076666666667,18.6946666666667,18.500999999999998,37.846,15.288333333333302,28.049,52.4973333333333,31.199,47.2213333333333,9.925,24.286666666666697,48.5583333333333,7.916333333333331,11.018666666666698,17.222,14.1654663085938,21.543882369995103,7.952313423156741,31.818477630615202,30.633115768432603,38.146266937255895,18.2105960845947,14.6493282318115,17.005296707153303,29.985393524169897,24.5546760559082,21.4924297332764,37.023712158203104,14.9639625549316,23.4536247253418,47.398193359375,32.0345802307129,44.570583343505895,11.2799510955811,24.853769302368196,42.197437286377,9.61104774475098,14.6493625640869,18.6411018371582
337,11.572000000000001,23.0173333333333,5.393,35.867,30.9076666666667,43.201666666666696,20.541333333333302,14.560333333333302,15.859000000000002,24.151999999999997,17.303333333333303,18.077666666666698,42.8396666666667,14.940999999999999,23.971333333333302,55.057333333333304,26.695333333333302,46.3563333333333,10.494000000000002,22.149,47.799,7.59733333333333,11.895,19.059333333333303,13.796170234680199,22.932743072509798,7.847928047180179,29.501634597778303,29.8537979125977,38.8587074279785,19.0395812988281,14.5198516845703,16.9509773254395,29.427553176879897,24.0433864593506,20.8652782440186,36.4962959289551,14.8694620132446,23.3550205230713,46.6143646240234,32.442718505859396,43.0706558227539,11.2015695571899,25.9732608795166,42.13022994995121,9.88832092285156,14.3263120651245,19.5873966217041
338,8.96,27.023000000000003,5.95766666666667,31.97,32.3256666666667,42.4613333333333,20.035333333333302,13.767666666666699,15.523,23.649,18.006333333333302,20.820999999999998,40.035,12.505666666666698,21.8516666666667,52.8593333333333,28.879,42.609666666666705,14.443,24.0053333333333,50.3883333333333,9.158999999999999,12.285333333333302,19.9306666666667,13.9326972961426,24.3186912536621,8.262768745422362,25.8314571380615,30.597890853881804,39.284637451171896,19.3466682434082,14.714230537414599,17.197040557861303,26.1566009521484,25.5589332580566,20.9494609832764,36.151802062988295,15.336789131164599,24.1621875762939,47.1087303161621,32.6398963928223,41.3931884765625,12.048474311828599,26.6739883422852,41.8652458190918,10.231112480163599,13.909156799316401,20.4209232330322
339,9.661,24.774333333333303,5.023,29.6896666666667,30.263,41.9353333333333,20.738000000000003,8.398,15.07,23.2603333333333,19.464000000000002,20.3286666666667,39.802,13.543,23.061999999999998,54.104666666666695,30.355333333333302,41.0896666666667,13.7576666666667,24.9046666666667,42.716666666666704,9.33733333333333,8.254,18.172,13.662891387939501,24.937807083129897,7.67424440383911,24.2925853729248,27.5545120239258,38.6668701171875,15.378851890564,14.0878009796143,16.2657794952393,25.8362159729004,23.1934108734131,20.2447338104248,35.61122512817379,14.948994636535598,23.983705520629897,46.8249435424805,31.8958015441895,37.8461303710938,12.343865394592301,27.336977005004897,37.4455680847168,10.5046234130859,13.7733869552612,20.5103530883789
340,9.13666666666667,24.268333333333302,6.18266666666667,27.4043333333333,31.3496666666667,43.8296666666667,22.0966666666667,12.157,16.507666666666697,22.0513333333333,19.953,20.435,41.306000000000004,13.540333333333301,23.832333333333303,53.207,32.573666666666696,40.3676666666667,14.285666666666698,25.4746666666667,32.2273333333333,9.87033333333333,10.5286666666667,19.015333333333302,13.4802465438843,25.524295806884798,7.592431545257571,24.6783657073975,26.9427299499512,39.1807823181152,13.301161766052198,14.205224037170401,15.9160833358765,27.2652244567871,21.997882843017603,20.115337371826197,35.4799041748047,14.9752969741821,24.348121643066396,47.8071212768555,32.425365447998,40.0939598083496,12.609726905822802,28.133695602417003,36.21144485473629,10.824711799621598,13.923084259033198,20.8305377960205
341,10.1893333333333,23.632666666666697,6.42033333333333,23.1183333333333,28.443666666666697,45.163000000000004,20.7476666666667,12.092333333333302,17.053333333333303,23.372,18.3576666666667,17.579,42.444666666666706,11.547,26.158666666666697,47.4083333333333,32.0623333333333,49.608000000000004,13.489666666666698,25.296999999999997,36.179,11.1013333333333,9.514,17.394666666666698,13.37806224823,26.043846130371104,7.286468505859379,25.9097919464111,25.3610897064209,38.571590423584,11.0312957763672,13.677731513977099,14.9462947845459,27.9877662658691,20.826763153076197,19.736642837524396,35.289634704589794,15.0692195892334,24.691659927368196,48.4709968566895,33.0512733459473,42.9739379882812,12.244144439697301,28.6301803588867,34.1468467712402,11.174761772155799,13.417401313781701,20.8519496917725
342,11.253,24.7093333333333,4.59266666666667,26.831,22.55,44.5973333333333,21.280333333333303,12.581333333333301,13.6783333333333,22.2656666666667,18.745333333333303,17.663,41.486999999999995,13.030333333333301,24.989,49.6406666666667,33.988,40.780666666666704,12.1463333333333,25.69,31.838,9.55066666666667,10.0933333333333,16.8936666666667,13.496681213378901,26.0957374572754,6.302983283996579,26.3853607177734,22.3621501922607,37.703338623046896,7.71799278259277,12.6854467391968,13.4395761489868,29.5128688812256,18.2498455047607,18.9467792510986,34.8571281433105,14.6572885513306,24.231937408447298,48.213005065918,32.1325645446777,42.1328887939453,11.341075897216802,28.554162979126,33.0954093933105,11.4829273223877,12.8102922439575,21.1066284179688
343,11.858333333333302,22.964000000000002,4.38666666666667,33.204,23.757666666666697,44.3966666666667,20.478666666666697,13.134333333333302,11.575666666666699,23.6413333333333,20.653666666666698,16.6286666666667,39.021666666666704,16.5863333333333,20.622,50.682333333333304,33.233000000000004,42.563,8.535,28.884,30.355,10.6186666666667,8.179,20.054666666666698,13.9408130645752,25.875761032104503,5.663321018218991,26.7486915588379,22.685396194457997,38.2365379333496,7.97699308395386,13.0425291061401,12.978782653808599,30.4216842651367,17.5873756408691,19.3998699188232,35.8289680480957,15.1286888122559,24.325515747070302,48.8585395812988,31.975631713867198,42.446083068847706,11.0257396697998,27.9451732635498,36.054779052734396,11.5960683822632,12.9516706466675,21.6020183563232
344,13.309000000000001,21.954,1.436,25.764,24.026,45.3233333333333,21.405333333333303,12.9923333333333,10.876,24.3866666666667,20.423666666666698,13.9146666666667,38.834,13.483666666666698,24.2663333333333,49.656000000000006,34.311666666666696,46.5226666666667,10.802333333333301,29.682,27.6093333333333,14.477333333333302,9.63833333333333,20.106666666666698,14.603260040283198,26.4197082519531,5.22868251800537,26.5884304046631,22.276548385620103,37.930477142334,5.668376922607419,13.7932662963867,12.1998815536499,30.468463897705103,17.2383232116699,20.020959854126,37.3425178527832,15.2611608505249,24.4112491607666,49.2407836914062,31.5856628417969,40.2372436523438,10.672101020813,28.040237426757802,37.8212852478027,11.762104988098098,13.047564506530799,21.7588844299316
345,12.240666666666698,21.240666666666698,1.27066666666667,25.2633333333333,23.03,43.7683333333333,20.259333333333302,20.5406666666667,13.504333333333301,25.1116666666667,19.0493333333333,15.645,40.914,13.425666666666698,26.0403333333333,48.895,29.581999999999997,39.7996666666667,11.445333333333302,28.697,28.928333333333303,11.338,10.18,20.7813333333333,14.3988122940063,26.5787353515625,4.886271953582759,25.3011665344238,22.984544754028303,37.404289245605504,4.7784252166748,14.1319580078125,11.778349876403801,30.9062118530273,15.7596273422241,20.0456790924072,37.7960929870605,15.2449264526367,24.169122695922898,47.922672271728494,30.9662780761719,39.809139251709,10.7353944778442,28.026990890502898,38.8148307800293,11.649898529052699,13.215563774108901,21.990343093872102
346,13.095999999999998,21.573,1.26633333333333,22.144000000000002,23.4596666666667,43.4983333333333,20.335333333333303,13.4733333333333,14.488666666666699,26.324666666666698,19.618,17.3376666666667,39.987666666666705,17.511,24.634,51.1253333333333,35.444666666666706,37.658333333333296,10.545,27.091333333333303,28.331,11.242666666666699,10.842666666666698,17.926666666666698,14.0691175460815,26.455297470092802,4.4312276840210005,24.4560661315918,25.002500534057603,37.5809478759766,6.293157577514651,14.276603698730499,11.210655212402301,32.257904052734396,13.879153251647901,19.857458114624,37.9789543151855,15.129142761230499,22.385225296020497,46.3539352416992,30.9664306640625,38.9819297790527,10.9105825424194,27.8053188323975,40.0950813293457,11.4481287002563,13.4112548828125,22.0770378112793
347,14.034666666666698,24.806666666666697,0.637666666666667,22.7353333333333,24.0573333333333,49.25,20.01,14.625666666666698,14.837333333333302,25.5186666666667,20.476,22.141666666666698,43.446000000000005,14.5236666666667,22.765,51.377333333333304,39.807666666666705,45.278,10.610999999999999,25.6623333333333,28.875,10.373666666666699,9.41366666666667,19.922,14.2577638626099,27.613040924072298,5.434576511383059,22.6900978088379,26.0896186828613,38.3239898681641,8.61936378479004,15.623967170715302,13.547961235046401,31.371944427490202,15.8930377960205,21.0775451660156,39.5588722229004,16.1501197814941,24.6940059661865,47.3274726867676,32.8059425354004,41.308677673339794,12.564796447753901,29.0609397888184,41.768074035644496,11.6712074279785,14.1990194320679,22.937278747558604
348,11.214,26.753,1.75933333333333,22.663,33.6446666666667,49.3853333333333,20.507666666666697,16.4716666666667,18.6196666666667,22.9166666666667,19.233333333333302,22.853333333333303,39.40033333333329,11.993333333333302,22.9,51.9173333333333,40.704,41.6786666666667,10.3466666666667,27.1163333333333,27.3876666666667,8.94566666666667,10.674000000000001,18.3286666666667,14.0444755554199,28.3209667205811,5.5980119705200195,21.7085475921631,26.162401199340803,38.291740417480504,9.04550933837891,16.3265647888184,14.0477199554443,31.0201950073242,15.7365980148315,21.3060035705566,39.9601707458496,16.0552959442139,24.9754829406738,47.133270263671896,32.834934234619105,39.6034088134766,12.7879886627197,29.625305175781197,42.836986541748,11.650535583496099,14.0292863845825,22.849805831909197
349,12.866333333333301,27.8586666666667,4.70766666666667,21.996666666666698,50.9836666666667,52.535,19.6456666666667,15.635333333333302,18.6383333333333,26.415,19.440333333333303,21.5156666666667,39.319,14.091666666666699,26.838333333333303,50.6813333333333,36.670333333333296,39.601,13.443333333333301,31.039666666666697,26.4736666666667,10.4013333333333,11.867,18.1666666666667,14.4102869033813,29.811048507690398,6.93080282211304,22.1053161621094,27.0516872406006,40.2076644897461,11.3651819229126,17.1183032989502,16.049108505249,29.9734935760498,19.287456512451197,22.495023727417003,41.7786636352539,16.8154258728027,27.7832412719727,49.48335266113279,34.564666748046896,40.935546875,14.015331268310499,30.930953979492198,46.4071235656738,11.9226512908936,14.9247789382935,23.562686920166
350,12.4336666666667,24.9276666666667,6.24466666666667,24.9643333333333,29.4746666666667,49.405,20.7946666666667,17.028666666666698,16.221,25.8373333333333,18.826,23.0003333333333,43.4136666666667,16.934666666666697,27.2693333333333,53.964,32.99,41.585333333333296,12.2,29.048666666666698,27.519666666666698,10.908666666666699,13.859666666666698,19.7323333333333,14.295429229736301,29.9146404266357,6.695446968078611,19.987506866455103,27.181961059570302,39.9180946350098,12.696438789367699,16.6502361297607,14.9279537200928,29.2820777893066,17.4613838195801,21.9444980621338,40.919528961181605,16.3348903656006,27.191801071167003,49.7301445007324,33.1920738220215,38.8405914306641,13.319560050964402,30.1229629516602,48.7772941589355,11.754407882690401,14.4923610687256,23.2340984344482
351,11.360333333333301,23.7993333333333,5.289,28.0343333333333,35.667333333333296,42.548,20.556333333333303,18.54,13.262666666666698,29.3753333333333,17.916333333333302,19.9136666666667,44.203333333333305,14.144,24.379,54.7183333333333,27.9613333333333,34.895333333333305,11.454,30.4973333333333,27.931666666666697,10.6593333333333,14.347999999999999,19.032333333333302,14.1555948257446,29.4430503845215,6.25848913192749,18.355667114257802,26.613452911377,38.9786491394043,11.9645709991455,15.901185989379899,13.250248908996598,29.7435703277588,15.9432544708252,20.9866638183594,39.6611938476562,15.426342010497999,26.2434425354004,50.1970329284668,31.814588546752898,35.420558929443395,12.547138214111301,28.9526214599609,49.3221435546875,11.573052406311,13.5925388336182,22.7976989746094
352,9.54733333333333,25.125999999999998,3.1843333333333304,21.6046666666667,37.724000000000004,42.3213333333333,20.9126666666667,17.5706666666667,13.364666666666698,27.5023333333333,19.202666666666698,19.2936666666667,39.1873333333333,16.0116666666667,21.822,52.9696666666667,31.1346666666667,35.330999999999996,10.2176666666667,29.649333333333303,29.4553333333333,10.0923333333333,11.056,21.3833333333333,13.2377395629883,28.826387405395497,5.714276313781741,18.3913650512695,25.977201461792003,38.4944725036621,10.783016204834,15.242583274841301,12.359376907348599,29.5852870941162,15.7658166885376,20.3764972686768,38.8572387695312,14.588621139526401,26.036432266235398,50.188804626464794,31.3697681427002,33.3359336853027,11.6684055328369,27.921895980835,47.7580451965332,11.307020187377901,13.1285886764526,22.1690235137939
353,9.80666666666667,23.823333333333302,3.80966666666667,22.166,33.293666666666695,45.912666666666695,19.779,18.2553333333333,15.863,25.059,20.771,20.039666666666697,37.6473333333333,16.851,21.230999999999998,52.282,28.918000000000003,34.508333333333304,12.161666666666699,27.609666666666698,27.713666666666697,12.355333333333302,12.089666666666698,16.9806666666667,12.9307117462158,28.1356391906738,5.23137521743774,20.400743484497102,26.686092376709,38.5576133728027,12.0169258117676,15.190035820007301,11.2239112854004,29.4751853942871,16.653640747070302,20.096836090087898,38.619800567627,14.2393407821655,25.891798019409197,50.4676513671875,30.8398380279541,33.0259132385254,10.2037506103516,26.8238086700439,43.5739974975586,11.004674911499,12.847180366516099,21.2108192443848
354,10.826333333333302,22.529,4.194,24.771333333333303,31.9796666666667,43.601000000000006,19.2306666666667,19.819000000000003,11.258,26.608333333333302,23.285,19.803666666666697,35.64,15.672,23.976,52.1043333333333,31.3526666666667,33.7573333333333,12.329666666666698,27.4963333333333,30.311999999999998,10.0536666666667,10.1963333333333,16.1193333333333,13.3009214401245,27.155559539794897,4.65322208404541,22.191415786743196,27.430904388427702,38.1080322265625,13.441175460815401,15.4271793365479,10.103926658630401,30.2913036346436,17.550123214721697,19.9661846160889,38.2953300476074,13.9153785705566,25.970605850219698,50.744537353515604,29.848905563354503,35.2104988098145,8.98446846008301,25.3255462646484,41.3104095458984,10.7751951217651,12.1573810577393,20.8058681488037
355,8.92566666666667,22.595,3.4223333333333303,28.6866666666667,33.7986666666667,41.7613333333333,18.4396666666667,21.3326666666667,10.642666666666699,26.2186666666667,30.221333333333302,20.149666666666697,34.2376666666667,14.050666666666698,24.149,47.658,27.009,34.823666666666696,12.066666666666698,26.719,30.8256666666667,8.859,11.150666666666698,15.985999999999999,13.240191459655799,26.608671188354503,4.28396940231323,23.3175888061523,26.2405185699463,37.2405204772949,12.725311279296902,15.1621351242065,9.72425556182861,29.953355789184602,17.2385387420654,20.1810626983643,38.1861686706543,13.062767982482901,26.107322692871104,50.0121459960938,30.8372611999512,37.4416465759277,8.418444633483888,25.0138053894043,40.790283203125,10.6258974075317,11.763092041015598,21.516817092895497
356,9.63133333333333,22.774333333333303,2.524,26.655333333333303,34.023333333333305,37.109666666666705,18.883,21.469,11.535666666666698,26.0706666666667,27.7126666666667,21.291,32.0606666666667,9.646,22.771,49.0293333333333,22.064,31.62,11.578,26.451333333333302,29.474,8.863999999999999,9.35766666666667,15.651333333333302,12.497748374939,24.9687881469727,3.56594944000244,24.6988830566406,26.1820430755615,35.078311920166,12.521486282348599,14.3580760955811,8.8402156829834,29.0485019683838,15.8973703384399,18.9619388580322,36.27134323120121,11.606220245361301,23.480405807495103,46.717403411865206,29.3045139312744,38.035369873046896,7.39700984954834,23.794113159179698,39.487785339355504,10.0307245254517,11.020511627197301,20.4620418548584
357,9.48,21.1686666666667,4.24666666666667,23.166333333333302,32.331333333333305,40.651666666666706,18.928666666666697,19.9426666666667,10.2086666666667,23.31,27.601999999999997,20.673666666666698,33.7716666666667,16.009333333333302,25.2783333333333,51.9876666666667,25.5846666666667,25.2566666666667,8.392999999999999,26.096999999999998,29.9233333333333,9.630333333333331,9.38133333333333,12.436333333333302,12.144712448120101,24.610572814941396,3.7099814414977996,25.234504699707,26.3535556793213,34.6988945007324,10.3958120346069,14.1789836883545,9.7216215133667,28.6847496032715,16.077093124389602,19.0497035980225,36.260326385498,11.113999366760302,23.4753265380859,46.24775695800779,29.5780601501465,36.7681427001953,7.47981977462769,23.649469375610398,41.6332206726074,9.7905158996582,11.3324394226074,19.882984161377
358,9.20866666666667,20.2326666666667,5.188,24.972333333333303,33.657,39.771666666666704,19.8556666666667,19.699,10.861333333333302,23.792666666666697,20.8486666666667,18.612000000000002,34.875666666666696,19.227999999999998,27.076333333333302,51.4206666666667,29.600666666666697,21.3943333333333,8.038,24.3846666666667,27.7083333333333,8.655,9.38266666666667,12.731333333333302,11.7421455383301,24.2113380432129,3.65068364143372,23.993867874145497,26.1970233917236,35.2900352478027,9.236143112182619,14.0096340179443,10.1639528274536,30.2447395324707,15.112306594848599,18.945346832275398,36.0348663330078,10.9977922439575,23.3572635650635,46.057254791259794,29.695947647094698,35.37221145629879,7.41819524765015,23.1838264465332,43.755889892578104,9.73263168334961,10.924318313598599,20.0938396453857
359,9.46633333333333,22.991,4.80366666666667,23.4016666666667,33.659,40.485333333333294,19.797,21.1196666666667,9.758,24.886,30.0423333333333,18.3866666666667,34.1263333333333,20.242333333333303,23.617333333333303,49.316,30.2416666666667,20.266,8.45666666666667,23.2903333333333,26.8266666666667,9.255,8.279,13.843666666666698,11.6592311859131,24.086483001709,3.97049188613892,22.7524356842041,26.639163970947298,35.736911773681605,9.41217803955078,14.1394205093384,10.8650903701782,30.8486309051514,15.4705648422241,19.0519580841064,36.0996971130371,11.267162322997999,23.551851272582997,45.8814010620117,30.1251754760742,36.347129821777294,8.02889156341553,23.047561645507802,44.8519287109375,9.68803977966309,10.7168235778809,20.4933910369873
360,8.99233333333333,23.9213333333333,3.6563333333333303,20.347333333333303,33.3356666666667,38.044000000000004,20.448333333333302,21.1513333333333,11.024333333333301,24.28,33.490333333333304,18.326333333333302,32.400999999999996,20.776,23.059,46.1163333333333,28.617666666666697,21.494,10.0286666666667,22.891,26.0603333333333,9.57833333333333,8.17633333333333,18.942999999999998,11.161985397338901,25.7386302947998,5.054864406585691,23.172178268432603,21.5912036895752,37.62070846557621,4.13389492034912,12.9500637054443,11.2303638458252,34.4855613708496,9.169901847839359,20.297664642334002,39.048492431640604,11.654606819152802,25.540672302246104,48.92570495605471,32.0628280639648,32.4449882507324,7.54204320907593,25.001085281372102,43.938137054443395,9.53626537322998,10.914738655090302,21.941722869873
361,10.854666666666699,21.1073333333333,1.6663333333333301,19.492333333333303,32.3233333333333,37.9833333333333,20.564,22.9996666666667,11.124666666666698,24.5953333333333,29.796,17.5193333333333,34.577,12.036666666666699,23.271,44.729,29.76,19.7923333333333,8.94633333333333,21.785999999999998,29.8806666666667,8.35933333333333,9.46966666666667,16.512333333333302,11.2856884002686,25.087360382080103,4.7150382995605495,21.9283885955811,21.1594181060791,36.6956329345703,4.40020036697388,13.1623888015747,10.6619119644165,33.3692665100098,8.39379501342773,19.8077068328857,38.5067710876465,11.322951316833501,24.7363681793213,48.310375213623,31.2369823455811,29.6689109802246,7.70885944366455,25.069339752197298,41.398834228515604,9.36987209320068,10.4539356231689,21.2432270050049
362,10.1703333333333,20.004,2.439,20.794,31.541999999999998,40.408666666666704,22.016,23.0126666666667,10.7523333333333,27.241,21.030666666666697,19.728333333333303,31.7433333333333,15.889000000000001,20.5343333333333,47.24,26.967666666666698,19.328,6.849,21.6,30.317333333333302,8.324666666666669,8.55633333333333,12.743666666666698,11.0606174468994,24.700288772582997,4.5119314193725595,20.5453090667725,21.6736717224121,36.0691032409668,4.2407693862914995,13.1193141937256,9.978644371032711,32.283840179443395,7.73441743850708,19.171941757202102,37.5373077392578,11.383692741394,24.4942607879639,47.91169738769529,30.4873886108398,27.314001083374,8.297776222229,25.408367156982397,40.724025726318395,9.37069320678711,9.93465518951416,20.7337703704834
363,11.591333333333301,18.617,2.485,23.4256666666667,29.910333333333302,39.850666666666704,19.391666666666698,22.1423333333333,12.580333333333302,23.359666666666698,23.134333333333302,17.8713333333333,29.871,17.521333333333303,22.45,48.543,25.618000000000002,19.7693333333333,7.53833333333333,21.5666666666667,31.289333333333303,7.94433333333333,8.10233333333333,13.235666666666699,11.0175695419312,24.3169136047363,4.06439971923828,19.2126731872559,22.622869491577102,35.607429504394496,5.81436634063721,13.2005033493042,9.794352531433109,31.8279304504395,7.762836456298831,19.1133251190186,36.8590965270996,12.1218366622925,25.1494407653809,47.667633056640604,30.3531379699707,26.556825637817397,8.93689823150635,25.4447460174561,38.5705451965332,9.43027877807617,9.29555606842041,20.5572071075439
364,10.6026666666667,19.9793333333333,3.38733333333333,18.460333333333303,31.089666666666698,43.753666666666696,20.4443333333333,21.8776666666667,9.232999999999999,27.6743333333333,25.0893333333333,17.608333333333302,32.037,16.785333333333302,22.541,46.2903333333333,26.039333333333303,19.526,8.52966666666667,23.458666666666698,29.144000000000002,8.228666666666669,8.38433333333333,15.123333333333301,11.701298713684098,23.3376770019531,3.86464881896973,18.554897308349602,24.706029891967802,35.1089248657227,8.90455436706543,13.990458488464402,10.403407096862802,32.0360336303711,9.70375919342041,18.991680145263697,36.289119720459,12.917578697204599,25.2840557098389,47.5770606994629,28.9309387207031,28.9351406097412,9.26607513427734,24.477472305297898,38.1515960693359,9.420186996459961,8.73162746429443,20.353120803833
365,10.345,20.43,4.25333333333333,18.423666666666698,29.256,43.461999999999996,20.674,19.3423333333333,12.337,23.437666666666697,25.538,18.721333333333302,32.28,16.9976666666667,26.536666666666697,45.319333333333304,23.489,20.227999999999998,8.76533333333333,25.804000000000002,27.385666666666697,8.23166666666667,8.44,15.980666666666698,12.409176826477099,22.4381217956543,3.75293326377869,17.819049835205103,25.7643547058105,35.1416053771973,10.903534889221199,14.5722341537476,11.0580415725708,31.386356353759798,11.557354927063,18.6794662475586,36.097808837890604,13.442297935485803,24.7926921844482,47.3592872619629,27.803968429565398,29.775487899780302,9.26821231842041,23.6726245880127,37.941474914550795,9.42899036407471,8.01113986968994,20.0960788726807
366,9.24833333333334,17.8786666666667,5.55066666666667,17.9703333333333,38.385999999999996,43.976666666666695,20.936,19.1256666666667,9.92466666666667,26.318333333333303,28.13,14.743333333333302,31.1853333333333,19.050333333333302,23.7846666666667,44.4286666666667,24.4866666666667,21.007333333333303,7.7593333333333305,24.865666666666698,28.769000000000002,7.85733333333333,8.839,17.348,12.7868328094482,22.219318389892603,3.80864691734314,17.6683254241943,27.031480789184602,35.4211273193359,11.659793853759801,14.934476852417,11.5820484161377,29.9654941558838,12.8759326934814,18.5039443969727,35.802398681640604,13.6569566726685,24.7351779937744,47.1492691040039,27.6020622253418,30.980394363403303,9.92182731628418,23.659423828125,38.1080436706543,9.392148971557619,7.91963386535645,20.428400039672898
367,9.809,20.3226666666667,4.7646666666666695,16.199,31.164,45.839,20.5493333333333,19.869,9.412,23.2876666666667,23.1456666666667,15.244333333333302,30.521666666666697,17.037,28.842,42.4676666666667,26.879,20.661666666666697,8.598333333333331,24.8286666666667,28.8483333333333,7.43433333333333,7.05566666666667,16.275666666666698,12.169386863708501,22.4404678344727,4.03982734680176,16.4121379852295,27.006811141967802,35.0372543334961,11.3417463302612,14.613278388977099,11.0892248153687,28.997858047485398,12.4855613708496,18.1149406433105,35.1675338745117,13.89026927948,24.0721778869629,46.930393218994105,26.857168197631804,29.3772506713867,9.83188343048096,23.741003036499,34.481052398681605,9.16728973388672,8.25794506072998,20.5356521606445
368,10.7263333333333,18.8593333333333,5.78366666666667,16.7523333333333,38.705,43.552,20.6673333333333,19.0416666666667,11.534666666666698,24.806666666666697,21.0726666666667,14.939666666666698,31.9456666666667,18.9843333333333,23.6543333333333,42.9556666666667,30.663333333333302,20.0663333333333,8.156,26.56,30.8876666666667,7.08766666666667,6.824,16.887333333333302,12.1407079696655,23.1955833435059,5.60299921035767,17.1877956390381,27.730421066284197,34.2769393920898,12.0638904571533,15.163084030151401,12.343921661377001,28.0627956390381,12.575280189514197,18.6739501953125,35.282752990722706,15.057445526122999,24.3700256347656,47.6202507019043,27.906536102294897,28.471900939941396,10.7006893157959,24.6040153503418,35.5817756652832,9.34205532073975,9.057863235473631,21.1153659820557
369,10.743666666666698,17.451333333333302,6.142,24.114,38.365,42.001999999999995,22.5296666666667,18.3513333333333,8.72233333333333,24.7506666666667,23.186,15.525333333333302,28.456999999999997,16.3466666666667,23.678333333333303,45.0423333333333,28.9793333333333,19.844333333333303,7.395,27.086,29.713666666666697,7.622999999999999,6.69233333333333,15.375333333333302,11.785729408264197,23.467260360717802,6.8670973777771,19.4436187744141,27.498197555542003,32.703323364257805,9.70511054992676,15.545206069946301,12.2408533096313,28.0046005249023,12.3563919067383,18.7989768981934,34.6206588745117,15.951179504394501,22.9905166625977,47.80419921875,27.673034667968803,27.453641891479503,10.648473739624,24.938678741455103,35.4189338684082,9.55776977539062,9.13843250274658,20.9176006317139
370,9.45633333333333,19.5133333333333,6.94333333333333,25.783,40.824,39.056,21.574666666666698,17.4396666666667,10.0073333333333,23.9076666666667,27.1136666666667,17.338333333333303,30.0113333333333,22.172333333333302,16.945333333333302,47.8216666666667,26.191,23.237666666666698,9.23266666666667,27.8376666666667,29.1486666666667,8.78833333333333,11.296,14.275,12.0295848846436,23.233461380004897,8.090625762939451,23.110662460327102,29.857364654541,32.4178848266602,10.528696060180698,16.166875839233402,13.3152475357056,28.4396858215332,14.6836643218994,19.4825458526611,34.649959564209,17.751287460327102,22.297630310058604,48.2956962585449,28.0817089080811,28.954933166503896,11.287568092346199,24.8953876495361,36.6624641418457,9.84385013580322,9.299661636352539,20.4279937744141
371,9.486,20.4733333333333,6.57366666666667,23.7386666666667,27.976,35.493666666666705,21.046999999999997,18.125999999999998,11.722999999999999,25.605999999999998,25.484,19.161333333333303,32.1766666666667,21.943666666666697,15.581666666666699,48.4843333333333,24.835,24.2736666666667,8.482000000000001,26.981666666666698,27.583000000000002,7.99966666666667,12.671666666666699,13.413666666666698,12.2393455505371,21.94846534729,8.066677093505861,24.651403427124,30.3825988769531,31.3289985656738,10.7211694717407,15.8955974578857,12.083786964416499,28.2309265136719,14.6714992523193,19.420120239257802,34.4821929931641,17.625591278076197,20.670089721679698,46.552398681640604,26.449382781982397,27.902786254882802,10.4113140106201,23.1951713562012,34.9305839538574,9.43405055999756,8.83847045898438,19.2604942321777
372,13.323333333333302,19.5143333333333,7.16166666666667,26.362,32.965,35.06,20.926,16.9306666666667,13.892333333333301,24.227333333333302,28.2016666666667,20.053666666666697,31.704,20.0223333333333,25.92,48.625,28.612666666666698,31.5646666666667,8.29333333333333,25.3806666666667,27.01,7.239,13.328,15.637,12.863139152526902,22.0015659332275,8.69481086730957,27.258155822753896,31.952589035034197,31.8280353546143,11.4350690841675,16.6638145446777,14.2224903106689,29.7638626098633,17.1428470611572,20.467601776123,35.9236488342285,17.9854564666748,21.434371948242198,46.1820678710938,27.173650741577102,33.989185333252,11.3184719085693,23.424863815307603,41.044853210449205,9.586689949035641,9.122748374938961,19.2464637756348
373,13.924333333333301,18.0706666666667,8.408,24.232,36.161333333333296,36.536333333333296,20.407,19.9203333333333,13.5076666666667,22.476999999999997,25.2416666666667,20.791333333333302,29.692333333333302,19.647000000000002,22.2603333333333,48.777,28.912,36.1236666666667,11.129666666666699,25.375999999999998,29.715,7.9456666666666695,12.352666666666698,16.960333333333303,12.9259490966797,21.366468429565398,8.68513774871826,28.0355567932129,31.731458663940398,32.0259666442871,11.2013397216797,16.6039257049561,15.179750442504899,30.2513694763184,18.392126083374,20.3968296051025,35.793708801269496,17.5429649353027,21.7548904418945,45.376617431640604,26.523180007934602,37.7556571960449,11.4623670578003,22.865415573120103,42.9730758666992,9.52451229095459,8.714587211608888,19.098863601684602
374,14.82,19.003,4.426666666666669,28.925333333333302,29.8723333333333,41.02,20.469333333333303,20.0543333333333,12.114,21.5386666666667,25.29,19.8486666666667,31.9446666666667,17.8343333333333,22.7143333333333,45.2466666666667,26.97,37.7396666666667,12.830333333333302,24.0176666666667,28.221333333333302,8.09166666666667,10.644,17.797333333333302,12.452899932861301,21.183153152465803,7.81632661819458,27.556631088256804,32.817127227783196,32.205924987793004,13.0203542709351,15.754920959472699,14.4249620437622,29.974670410156197,18.8808917999268,19.808782577514602,34.913162231445305,16.6477317810059,21.4662780761719,45.20210266113279,25.723014831543,38.6898078918457,11.2905950546265,22.1992454528809,42.084220886230504,9.32571506500244,8.5006856918335,19.1817512512207
375,11.933,16.4883333333333,4.16433333333333,23.0956666666667,35.5496666666667,39.8803333333333,20.4813333333333,17.9973333333333,13.732999999999999,22.1533333333333,24.402666666666697,18.9873333333333,31.498666666666697,17.968,20.059666666666697,45.4173333333333,25.425,33.21,11.461333333333302,23.6776666666667,27.512333333333302,8.27266666666667,12.392999999999999,19.161333333333303,12.194926261901902,21.2019214630127,7.28321647644043,26.4994621276855,30.349306106567397,31.5430393218994,10.9617252349854,15.3717727661133,13.7561807632446,30.620979309082,16.809278488159197,20.4254035949707,34.7871971130371,15.1112003326416,22.355167388916,44.4622116088867,26.5699119567871,36.5807037353516,11.1377639770508,21.754896163940398,37.7831573486328,8.98512363433838,8.73427677154541,19.9395580291748
376,11.999666666666698,17.2736666666667,5.6876666666666695,28.719333333333303,41.2876666666667,36.90633333333329,21.603,17.971,12.155999999999999,24.9156666666667,27.555999999999997,18.4593333333333,31.307,18.483,20.6026666666667,43.472,27.873333333333303,33.1816666666667,9.93866666666667,27.318333333333303,27.4476666666667,7.39333333333333,13.533,17.298,12.793192863464402,22.322078704834,7.73382663726807,25.9115200042725,30.546483993530302,31.856416702270497,9.56275367736816,15.7171297073364,14.6770696640015,31.683179855346697,17.534688949585,21.686031341552702,36.1490478515625,15.111601829528801,24.575624465942397,45.3202247619629,29.3168449401855,38.3167304992676,12.3462686538696,23.1036186218262,37.4810638427734,9.04508590698242,9.79041290283203,20.914113998413104
377,12.669666666666698,23.7343333333333,6.84566666666667,26.147666666666698,30.4643333333333,31.261999999999997,22.186999999999998,16.703,13.277333333333301,23.4536666666667,27.209,17.6396666666667,30.786666666666697,16.373333333333303,23.235,45.86600000000001,29.655666666666697,37.378,10.645666666666699,27.370333333333303,27.925,7.782,13.060333333333302,17.1133333333333,13.1165323257446,22.119255065918,7.620306015014651,24.385889053344698,28.7908935546875,31.6143436431885,9.53576946258545,15.595705032348599,15.1832847595215,31.6956062316895,16.5140247344971,21.5383148193359,35.8591957092285,14.8146820068359,24.6657772064209,45.0910224914551,30.2900714874268,37.987457275390604,12.525158882141099,22.8928928375244,37.8315200805664,8.94295787811279,10.046691894531198,20.9309024810791
378,13.889333333333301,22.766,7.7113333333333305,26.8926666666667,30.019000000000002,34.435,22.04,18.887333333333302,11.703,25.291999999999998,28.3636666666667,16.355,28.6943333333333,15.842,20.941,43.8533333333333,24.234,32.846,10.202,25.269000000000002,28.284000000000002,8.402999999999999,12.058333333333302,13.888666666666698,13.722872734069801,21.7372741699219,7.782519340515139,23.6085567474365,26.8058071136475,31.5964050292969,9.07617950439453,15.9412307739258,15.85680103302,31.8204135894775,14.526615142822301,21.3556346893311,35.671966552734396,14.9363126754761,24.088844299316396,44.7177391052246,30.721082687377898,34.9994239807129,12.4273328781128,22.3039722442627,34.0288619995117,8.76516151428223,10.0424938201904,20.5117092132568
379,12.692333333333302,21.173666666666698,8.95833333333333,25.2783333333333,39.853,38.484333333333296,23.368000000000002,17.1566666666667,11.665333333333301,21.6123333333333,27.878333333333302,16.0193333333333,30.5436666666667,15.659666666666698,22.0613333333333,43.89,22.632666666666697,39.2936666666667,11.153333333333302,23.628333333333302,29.060666666666698,9.147,13.261333333333301,13.7476666666667,14.2105093002319,22.300178527832,8.43324565887451,23.6153297424316,28.3178215026855,32.6091537475586,9.8203649520874,15.917414665222198,17.582067489624,32.0021438598633,15.984726905822802,22.050880432128896,36.28053665161129,15.6988859176636,24.6926116943359,46.272533416748,31.9841289520264,35.6608772277832,12.8987369537354,22.6927871704102,35.5816535949707,8.79024982452393,11.1885318756104,20.390323638915998
380,11.267000000000001,21.461666666666698,9.25166666666667,21.362666666666698,29.244,35.40466666666671,23.406999999999996,15.819,14.898,22.463,26.882666666666697,17.5693333333333,30.408333333333303,14.363666666666699,24.2916666666667,44.104666666666695,24.8816666666667,35.685,12.206666666666699,26.465999999999998,31.805999999999997,8.81166666666667,13.459333333333301,13.591333333333301,14.677732467651401,22.362314224243196,8.86940002441406,21.887619018554698,27.196081161499,32.3188514709473,8.6033763885498,15.885021209716802,18.6781597137451,31.0170841217041,16.6989765167236,22.190938949585,36.1947898864746,15.7000579833984,24.9092178344727,46.0960845947266,32.323947906494105,32.0480079650879,12.661112785339402,22.925514221191396,34.8033103942871,8.55192089080811,11.508723258972198,19.702322006225604
381,12.7126666666667,22.187666666666697,10.048,22.0966666666667,28.771,34.47,22.570999999999998,15.618333333333302,14.189,22.6653333333333,28.489,18.273,28.303666666666697,14.977333333333302,22.8883333333333,43.3323333333333,26.2993333333333,37.396,12.588,23.612,36.001999999999995,9.27066666666667,12.684000000000001,14.246333333333302,14.7774238586426,21.8141708374023,8.89513874053955,20.5454158782959,28.9949378967285,33.1654624938965,10.2409811019897,15.631304740905799,18.983608245849602,30.6328506469727,20.4575214385986,22.0690383911133,36.1826515197754,15.8610591888428,24.9338779449463,46.8610954284668,32.4124946594238,30.3708877563477,12.4349822998047,22.631217956543,34.7841606140137,8.37752246856689,12.072267532348599,18.8365840911865
382,13.1303333333333,19.184666666666697,10.225666666666699,20.5513333333333,41.309,32.875666666666696,22.422333333333302,14.443333333333301,13.006666666666698,23.778666666666698,26.1,19.8556666666667,30.9126666666667,15.722000000000001,26.350666666666697,44.4056666666667,33.2993333333333,31.54,12.443333333333301,26.728666666666697,35.129,9.02866666666667,12.765666666666698,12.307,15.2781047821045,21.8916912078857,9.03188228607178,19.0080451965332,30.7819328308105,34.4737586975098,11.4667806625366,15.7724161148071,19.4620456695557,30.935068130493196,21.5283203125,22.663316726684602,36.7947578430176,16.4744243621826,25.7722282409668,47.7717895507812,34.026149749755895,31.4986763000488,12.9105386734009,23.2033748626709,35.3264198303223,8.54522323608398,12.619023323059098,18.620563507080103
383,12.115,19.865,8.854,23.366,29.7963333333333,36.2093333333333,22.7323333333333,15.540333333333301,14.985666666666699,22.131333333333302,28.187333333333303,20.7596666666667,29.054000000000002,17.129,27.271666666666697,42.774666666666704,32.3656666666667,34.681,12.234666666666698,27.812666666666697,35.8683333333333,8.97266666666667,13.982999999999999,11.085999999999999,15.663140296936,22.507749557495103,8.96192932128906,18.4363994598389,31.2727699279785,35.3334312438965,12.4811553955078,15.9401845932007,19.650711059570302,30.661300659179698,20.353801727294897,23.089088439941396,37.2773590087891,16.8810424804688,26.049936294555696,47.6640701293945,35.4578628540039,30.8323249816895,12.8302717208862,23.7101173400879,33.4884643554688,8.71897411346436,12.686589241027802,18.3820476531982
384,14.9763333333333,18.958666666666698,10.7073333333333,20.716666666666697,28.6913333333333,36.3003333333333,21.45,14.357000000000001,15.757333333333301,23.379,27.1563333333333,20.995666666666697,29.432666666666698,17.966666666666697,27.160999999999998,41.594666666666704,33.7243333333333,34.31,14.561666666666698,30.6976666666667,33.787666666666695,7.89533333333333,15.650333333333302,11.264333333333301,15.545543670654302,23.722297668457,9.183817863464359,18.2084045410156,29.9896297454834,35.4118881225586,12.930161476135302,16.0591087341309,20.6837215423584,30.645240783691396,19.046283721923803,23.978551864624,38.3784027099609,17.0247535705566,26.4315567016602,47.042030334472706,37.501636505127,30.010868072509798,13.2106122970581,25.0733280181885,31.9559326171875,9.18298053741455,13.160494804382301,18.401086807251
385,14.265999999999998,19.629666666666697,10.0866666666667,19.583666666666698,40.584,34.368333333333304,21.4293333333333,15.354000000000001,18.1183333333333,18.963666666666697,25.150666666666698,21.6726666666667,30.394000000000002,14.3086666666667,26.881999999999998,43.753,34.9966666666667,37.780666666666704,15.052333333333301,32.6456666666667,43.458,8.073,14.747333333333302,12.741333333333301,15.5088939666748,25.035808563232397,9.70166015625,18.9681072235107,30.291734695434602,35.403621673584,14.2154865264893,15.9485635757446,22.686014175415,30.103628158569304,19.2413711547852,24.9370956420898,39.6429786682129,17.3303508758545,27.8348007202148,47.4672241210938,39.454132080078104,32.8035888671875,14.180849075317399,27.0184135437012,33.4292831420898,9.5749568939209,14.119975090026902,19.1270961761475
386,14.862,20.631333333333302,9.109,21.8713333333333,31.56,34.238,22.534000000000002,19.0846666666667,19.962,19.8083333333333,25.9263333333333,23.963,33.6073333333333,19.208666666666698,26.1793333333333,44.5716666666667,35.215666666666706,32.3656666666667,14.773333333333301,31.605,51.713,10.158999999999999,16.141666666666698,11.673333333333302,15.8280467987061,25.9720077514648,10.2179164886475,20.259407043457,29.486812591552702,35.458034515380895,14.7438097000122,16.039573669433597,24.178194046020497,29.9322948455811,18.841131210327102,26.187715530395497,41.1156425476074,17.8232250213623,29.1632251739502,47.4265937805176,40.895320892334,35.003360748291,15.120209693908699,28.141284942627,35.2158432006836,10.024423599243198,15.0855226516724,19.818208694458
387,15.134666666666698,25.384,9.93,23.727333333333302,29.685666666666698,35.129,20.778000000000002,15.6646666666667,22.7876666666667,20.5813333333333,27.6626666666667,21.844,37.960666666666704,21.0743333333333,25.385,48.293,37.7946666666667,30.791999999999998,16.8636666666667,29.343000000000004,50.7313333333333,10.7303333333333,15.542,12.580666666666698,16.0903034210205,26.186351776123,10.503068923950199,20.2681865692139,26.911434173584,35.3409843444824,14.5951089859009,16.3775424957275,25.2670631408691,32.725643157959,19.3018970489502,27.167371749877898,41.905723571777294,17.9630393981934,30.2170925140381,48.0397338867188,41.342338562011705,37.1247901916504,15.8221263885498,28.2793235778809,37.278480529785206,10.421648979187,16.4261913299561,20.0328350067139
388,14.956666666666699,27.2566666666667,10.6023333333333,23.114333333333303,34.133333333333304,34.3543333333333,22.336,15.005666666666698,27.283333333333303,24.26,26.1866666666667,22.0923333333333,37.8946666666667,20.305,25.596,51.1093333333333,38.84,40.0436666666667,17.258,31.164666666666697,52.8993333333333,10.1913333333333,15.571333333333301,14.177666666666699,16.4311504364014,26.756465911865202,10.3147773742676,21.1909160614014,25.8284702301025,35.7335777282715,15.5285043716431,16.6653900146484,25.821487426757802,38.854763031005895,19.159114837646502,28.629810333252,43.9318923950195,18.3847980499268,31.3705272674561,49.38642883300779,43.364471435546896,39.2126235961914,16.769905090332,28.744388580322298,41.2721099853516,10.8622341156006,18.096698760986303,20.4707984924316
389,16.591666666666697,27.5633333333333,10.931333333333301,22.541,33.3996666666667,35.2033333333333,22.4386666666667,14.635,26.523000000000003,23.6256666666667,25.184,27.778000000000002,38.1816666666667,17.567333333333302,28.855,54.005,39.921333333333294,35.34666666666671,17.7003333333333,30.579333333333302,61.570666666666696,9.569333333333331,15.493666666666698,14.352,17.1066780090332,27.7423267364502,10.156427383422901,20.982357025146502,27.0691223144531,34.886058807373,15.8697843551636,16.9114074707031,25.609909057617198,44.2069816589355,17.2847785949707,30.061767578125,44.5894660949707,18.7804183959961,32.5170211791992,50.1517448425293,44.2044525146484,38.7682495117188,17.820608139038104,28.8223438262939,40.591514587402294,10.9817562103271,18.542917251586896,20.600753784179698
390,15.862,30.0816666666667,12.8,24.858333333333302,34.002333333333304,35.525,22.924,12.161,23.6666666666667,23.968000000000004,25.245333333333303,29.0906666666667,40.929666666666705,21.539666666666697,31.149333333333303,52.824,42.3303333333333,38.9253333333333,17.7373333333333,36.618,59.6053333333333,9.33,20.5603333333333,14.610333333333301,17.646060943603498,30.0487270355225,10.911460876464801,21.7693901062012,28.1335430145264,35.2526702880859,16.3718948364258,17.7421188354492,27.0184326171875,45.264553070068395,16.2625713348389,32.518444061279304,46.8564529418945,19.322345733642603,34.443660736084,51.808864593505895,46.8536491394043,39.103324890136705,19.444158554077102,30.798696517944304,41.3193206787109,11.533166885376,19.682689666748,21.1054649353027
391,17.354,33.5816666666667,13.642333333333301,26.599,33.985,37.2906666666667,21.892,12.843666666666698,23.641666666666698,22.422333333333302,28.9533333333333,30.009333333333302,43.364,23.1703333333333,34.301,55.3396666666667,45.9596666666667,41.798666666666705,17.706,40.2513333333333,58.717,11.510333333333302,23.9476666666667,15.094666666666699,17.9792175292969,32.052135467529304,11.8095788955688,22.284360885620103,29.382070541381804,36.748085021972706,16.713306427002,18.776720046997102,28.8011283874512,44.971107482910206,17.4752044677734,34.7190933227539,49.070686340332,20.3767681121826,37.0233497619629,54.1342926025391,49.309749603271506,43.0893135070801,21.4139347076416,32.7695846557617,40.6595420837402,12.302466392517099,21.6313667297363,21.5526180267334
392,18.4643333333333,32.6266666666667,15.378333333333302,27.1956666666667,36.141999999999996,40.6183333333333,22.1626666666667,13.408,25.783333333333303,25.478666666666697,31.5386666666667,30.5816666666667,45.39,21.396333333333303,31.901,55.8166666666667,52.573666666666696,33.5643333333333,24.2946666666667,38.4433333333333,66.708,11.427333333333301,28.031999999999996,15.612333333333302,18.3404312133789,34.5863227844238,13.0473022460938,22.3575820922852,30.113597869873,38.4554786682129,15.8352575302124,20.1638813018799,30.7127571105957,43.4256935119629,18.431087493896502,36.6696434020996,51.211696624755895,21.3388710021973,39.2690582275391,56.260684967040994,51.7848625183105,45.8180351257324,23.1555881500244,34.6849212646484,42.034397125244105,12.9801607131958,23.396463394165,21.8168926239014
393,19.204,31.307,15.152666666666699,22.388666666666698,34.234,39.655,22.611,14.756333333333302,28.542666666666697,21.0906666666667,32.066,29.3136666666667,44.000666666666696,20.7473333333333,31.4416666666667,55.701,49.792,35.639,24.480333333333302,36.6936666666667,71.407,13.990333333333302,26.132333333333303,14.056333333333301,17.9012126922607,34.1744384765625,12.427791595459,21.3797760009766,31.196630477905302,37.50807571411129,17.2332077026367,20.1034297943115,29.672775268554698,44.348548889160206,16.837017059326197,35.2835655212402,49.0570602416992,21.2676467895508,37.3919525146484,54.3142700195312,50.821964263915994,45.909488677978494,23.425630569457997,33.515270233154304,42.840549468994105,12.496622085571301,22.3030643463135,21.7911033630371
394,18.0143333333333,31.506333333333302,13.340333333333302,18.6743333333333,35.582666666666704,44.6416666666667,23.756999999999998,15.69,31.245666666666697,23.242666666666697,29.309,30.2143333333333,44.104666666666695,26.019666666666698,37.871,57.115,50.7316666666667,36.2453333333333,22.125,38.558,73.58766666666669,12.125333333333302,24.704333333333302,13.919666666666698,17.343879699707,34.2756576538086,12.544189453125,21.0641479492188,32.5565185546875,38.565704345703104,19.8822135925293,20.7139873504639,30.0676918029785,45.852500915527294,18.392192840576197,35.3894653320312,49.1210594177246,21.700662612915,36.7145004272461,54.7539749145508,51.3879814147949,48.4398307800293,24.969070434570302,33.659622192382805,43.432037353515604,12.4069080352783,22.8929615020752,22.366388320922898
395,18.053666666666697,33.137,12.5983333333333,17.025,35.3403333333333,44.345,22.919333333333302,15.657333333333302,31.1823333333333,22.5803333333333,29.8713333333333,28.849,43.7236666666667,20.8876666666667,33.573,57.8003333333333,48.7473333333333,38.9683333333333,22.714666666666698,35.0743333333333,66.5036666666667,11.114666666666698,21.917666666666697,15.979666666666699,17.2607250213623,32.6745109558105,11.8673448562622,20.0905780792236,31.4175453186035,37.3404121398926,20.5481948852539,20.3616123199463,28.5918846130371,45.852108001709006,17.257015228271502,34.099704742431605,47.12077331542971,21.0671710968018,34.311981201171896,52.817413330078104,49.9174308776855,45.5694351196289,24.677503585815398,32.2135391235352,40.319183349609396,11.817982673645,21.1468448638916,22.3677139282227
396,18.534000000000002,31.1073333333333,12.432,15.448666666666698,34.9286666666667,45.8433333333333,22.618000000000002,15.562333333333301,28.076,22.735,32.2383333333333,27.337,41.1783333333333,18.852333333333302,30.789666666666697,52.9296666666667,48.723,40.5776666666667,22.925,34.7633333333333,60.836999999999996,12.482999999999999,20.3303333333333,16.235,17.2325305938721,31.5746898651123,11.2402667999268,18.4422969818115,29.7609081268311,36.365531921386705,19.8270530700684,20.4861946105957,27.4576053619385,46.4085464477539,16.1565551757812,33.251438140869105,46.516448974609396,20.2341136932373,31.935230255127,51.3166351318359,49.420558929443395,42.183521270752,24.772508621215803,31.4159851074219,37.6736640930176,11.534611701965302,19.9795780181885,22.7245769500732
397,17.278,29.451,11.722333333333301,14.718333333333302,35.2793333333333,44.522,22.838666666666697,15.797666666666698,26.871666666666698,22.601999999999997,39.7596666666667,24.678,41.0066666666667,24.051,30.521,54.8016666666667,49.923333333333304,37.5993333333333,20.9353333333333,36.5473333333333,69.4556666666667,11.506666666666698,20.686,17.0523333333333,16.9946193695068,32.251472473144496,11.251729011535598,17.7766380310059,30.354223251342802,36.60231399536129,20.0425872802734,20.8603897094727,28.164026260376,46.0632858276367,18.0990104675293,33.800479888916,47.5372428894043,20.500291824340803,31.663438796997102,51.542789459228494,51.09228515625,41.7249336242676,25.800338745117198,32.6161270141602,40.6385459899902,11.662377357482901,20.4480934143066,23.726251602172898
398,15.890333333333302,32.049,10.565666666666699,14.092666666666698,34.997666666666696,38.6693333333333,22.431333333333303,13.182333333333302,26.474,22.965999999999998,39.323,26.956999999999997,40.22033333333329,23.156,29.027666666666697,55.2406666666667,48.86600000000001,34.589,23.655,35.582333333333295,71.1596666666667,10.737,21.276999999999997,14.4976666666667,16.8515701293945,30.9669361114502,10.2970867156982,16.399957656860398,29.777803421020497,35.324775695800795,19.2849559783936,20.135356903076197,27.0977897644043,46.819374084472706,18.6068096160889,32.6329383850098,46.0740089416504,20.466722488403303,30.572813034057603,51.0731925964355,50.0667533874512,41.452117919921896,25.2145500183105,31.573060989379897,41.5714530944824,11.3892040252686,19.924251556396502,24.198843002319304
399,16.1316666666667,30.807,9.52833333333333,13.820666666666698,34.069333333333304,37.249666666666705,21.9233333333333,13.312666666666699,25.097333333333303,21.778000000000002,36.439,25.7596666666667,38.623000000000005,20.495,31.0326666666667,54.937,44.761,26.9473333333333,23.568,31.310666666666698,63.7246666666667,10.772333333333302,23.123666666666697,16.5693333333333,16.6103897094727,29.021526336669897,9.243467330932619,15.3944978713989,27.8359317779541,33.8270454406738,17.477313995361303,19.328565597534197,25.5556697845459,46.4762306213379,17.903244018554698,30.9521427154541,44.128501892089794,19.51096534729,28.368892669677702,49.004711151123,47.9187812805176,38.568416595459,24.328536987304698,29.6461391448975,38.5122413635254,10.918604850769,18.867322921752898,23.6863899230957
400,14.647,29.688000000000002,9.625333333333339,14.677,33.4746666666667,35.0266666666667,21.8103333333333,12.221333333333302,24.019000000000002,21.76,36.3066666666667,25.9263333333333,38.4486666666667,24.434333333333303,30.789,54.2313333333333,44.0846666666667,24.416333333333302,22.7493333333333,30.664,64.6166666666667,9.29033333333333,21.3283333333333,14.264666666666699,15.886111259460401,27.4977855682373,8.39719390869141,15.386965751647901,28.364212036132802,33.3035697937012,18.0925922393799,18.5758094787598,24.3884658813477,46.9345817565918,17.702835083007802,30.015478134155302,42.87648391723629,18.749719619751,27.2736034393311,48.296199798584006,46.4316825866699,39.067298889160206,23.62158203125,28.3570499420166,37.921573638916,10.4902381896973,18.638204574585,23.3226318359375
401,14.474333333333302,30.870333333333303,9.66066666666667,13.618333333333302,34.943000000000005,33.7593333333333,22.7966666666667,13.1806666666667,25.186999999999998,23.1533333333333,36.7876666666667,26.184666666666697,35.942,25.181333333333303,31.007666666666697,52.214,44.290666666666695,23.411333333333303,21.8753333333333,30.7536666666667,61.6143333333333,9.92733333333333,21.585666666666697,14.186,15.413823127746598,26.7330856323242,7.7412805557251,14.8209142684937,28.554016113281197,32.953426361084,19.016042709350604,18.1448802947998,24.38840675354,46.535816192627,17.2117500305176,29.5347690582275,42.364410400390604,18.3520774841309,27.5474662780762,47.90861511230471,45.977512359619105,40.781665802002,23.3246212005615,27.923782348632802,40.5266227722168,10.298423767089801,18.486341476440398,23.65505027771
402,13.546,27.818333333333303,10.353,13.658666666666699,32.827,33.325333333333305,22.3893333333333,13.494000000000002,22.3513333333333,22.2703333333333,36.162333333333294,24.899333333333303,35.874666666666705,18.240666666666698,27.375999999999998,50.933,44.1503333333333,23.068333333333303,21.6453333333333,29.0813333333333,61.566,9.79033333333333,21.2906666666667,13.007,15.0756521224976,24.736803054809602,7.01545000076294,13.642454147338901,28.321973800659197,31.9314746856689,18.753818511962898,17.5500469207764,23.0738697052002,45.19718933105471,16.9238376617432,28.0142498016357,39.9882202148438,17.5358371734619,26.542387008667003,46.1807518005371,42.944755554199205,40.6753540039062,22.016298294067397,26.0498046875,37.9591827392578,9.643983840942381,17.130794525146502,22.4088821411133
403,12.024666666666699,25.6396666666667,9.12833333333333,14.332,33.3866666666667,34.1473333333333,21.9706666666667,13.094000000000001,22.442333333333302,22.532333333333302,33.7843333333333,23.446666666666697,38.657,17.655,26.941,49.8486666666667,41.332666666666704,23.2946666666667,21.159000000000002,31.815666666666697,60.457,9.47166666666667,19.492333333333303,13.802333333333301,14.621864318847699,23.7297286987305,6.580041408538821,13.558640480041499,28.9206027984619,31.3248119354248,18.4001026153564,16.8316631317139,22.1615772247314,45.0520820617676,17.2892169952393,27.126140594482397,38.762233734130895,17.2299671173096,26.6237602233887,46.0068550109863,41.578651428222706,40.5163688659668,21.5343742370605,25.006515502929698,39.404327392578104,9.26997470855713,16.5623760223389,21.8566970825195
404,14.157,24.8006666666667,12.591,14.245666666666699,34.374,32.487333333333304,22.461666666666698,14.720333333333302,22.048000000000002,21.546999999999997,31.978,23.36,37.213,27.269000000000002,28.2366666666667,53.083,46.038000000000004,22.188000000000002,21.0766666666667,30.673000000000002,63.7236666666667,8.95333333333333,19.0253333333333,13.339333333333302,14.1176404953003,24.9891624450684,6.74902629852295,13.7781810760498,30.4007892608643,31.694959640502898,19.746732711792,16.941959381103498,23.1576499938965,47.648799896240206,16.9972286224365,27.4762077331543,39.4526481628418,17.5889568328857,27.9471969604492,46.267398834228494,42.883358001709,41.445583343505895,22.095951080322298,25.795099258422898,44.7331123352051,9.254469871521,17.1435012817383,22.676572799682603
405,14.388333333333302,23.560666666666698,10.961333333333302,13.5183333333333,32.7013333333333,32.854,23.0066666666667,13.459000000000001,20.051,22.496,32.459333333333305,22.298000000000002,37.033666666666704,25.4076666666667,26.431666666666697,60.8976666666667,47.908,21.581,22.475666666666697,31.6733333333333,76.3066666666667,8.98133333333333,18.004,15.775666666666698,14.0298757553101,25.3648166656494,7.34726858139038,13.692747116088901,30.8433475494385,31.9251003265381,19.3773136138916,16.9201374053955,24.694866180419897,49.7467269897461,17.753854751586896,27.8942356109619,40.4817314147949,18.157808303833,29.065452575683604,48.630523681640604,44.518424987793,39.04233932495121,22.6170997619629,26.818510055542003,47.3609619140625,9.37979507446289,17.968225479126,22.7756080627441
406,15.245666666666699,24.440666666666697,10.088,13.913333333333302,33.7823333333333,33.102,22.243666666666698,14.627666666666698,20.583666666666698,21.035333333333302,27.8653333333333,24.1016666666667,33.5186666666667,18.4963333333333,27.0433333333333,60.8323333333333,47.246333333333304,20.7293333333333,22.6546666666667,28.523000000000003,62.508,9.228666666666669,18.8876666666667,14.533333333333301,13.581624984741199,24.412500381469698,7.07104730606079,12.6212673187256,30.482530593872102,31.6435565948486,17.976713180542,16.1800937652588,24.304573059082,48.806491851806605,17.7097206115723,26.7921543121338,38.9111442565918,17.2778949737549,26.4142951965332,48.4124755859375,43.031829833984396,34.1704978942871,21.393976211547898,25.7339134216309,42.9232597351074,9.44639873504639,17.1233234405518,21.8414421081543
407,14.703333333333301,22.2233333333333,10.0003333333333,13.345333333333302,32.98,32.642333333333305,21.272666666666698,14.099333333333302,18.544333333333302,21.913,29.942333333333302,22.1943333333333,35.176333333333304,18.874000000000002,26.609,60.729,41.734666666666705,21.5116666666667,20.1673333333333,25.314,62.066,9.77633333333333,17.0203333333333,13.687000000000001,12.9322519302368,23.469539642334,7.49033117294312,13.026885986328098,30.744199752807603,31.606996536254897,17.564624786377,15.9271564483643,24.0364627838135,46.8604202270508,18.2979965209961,26.012020111084,37.523834228515604,16.963331222534197,25.2859077453613,48.7216644287109,40.6390533447266,33.177864074706996,20.2852783203125,24.8101634979248,37.5075798034668,9.40454387664795,17.213006973266598,20.5706100463867
408,13.378666666666698,22.4576666666667,10.3113333333333,13.069666666666699,33.4656666666667,31.788,21.049,13.021666666666698,19.2126666666667,20.803,30.535333333333302,21.7093333333333,35.838333333333296,19.02,25.883000000000003,58.5116666666667,39.646,23.05,22.0923333333333,25.471333333333302,54.0123333333333,9.06166666666667,17.4566666666667,14.073,12.346788406372099,22.475528717041,7.51640224456787,13.248313903808599,32.2075042724609,31.6729888916016,18.4197998046875,15.5889625549316,23.3791103363037,43.788509368896506,20.11985206604,24.502870559692397,35.506011962890604,16.792282104492198,23.9144973754883,49.165565490722706,38.2112998962402,34.7528800964355,20.0827674865723,23.7904891967773,36.5264778137207,9.33181190490723,16.780553817749,19.518117904663104
409,11.751,22.9363333333333,10.3376666666667,12.700666666666699,34.935333333333304,32.2863333333333,21.3666666666667,11.737666666666698,21.99,20.4493333333333,29.147,24.105,35.399,14.504000000000001,27.599333333333302,57.952,44.115,21.1666666666667,29.7646666666667,29.853666666666697,50.323,8.52833333333333,16.667,17.2703333333333,12.3788976669312,22.1565990447998,8.13222026824951,13.620060920715302,31.293357849121104,31.7633247375488,19.4214248657227,15.599001884460401,24.452367782592802,39.9191246032715,21.8893356323242,24.019329071044897,34.626579284668004,16.8283367156982,24.509305953979503,49.79780578613279,37.879222869873,37.954761505127,23.357721328735398,24.324048995971697,39.5544586181641,9.536858558654789,17.088924407959002,20.950345993042
410,13.554666666666698,21.887333333333302,10.142333333333301,13.404000000000002,32.797,31.108,21.5233333333333,11.985666666666699,17.435666666666698,21.9243333333333,29.625999999999998,24.7793333333333,33.199,15.199333333333302,26.951333333333302,57.6813333333333,39.6843333333333,21.317333333333302,29.068,32.211,51.1803333333333,8.87633333333333,18.836,19.754333333333303,11.9062414169312,20.2082538604736,8.37363910675049,13.9440250396729,30.3698787689209,30.9243221282959,19.1709976196289,14.7750701904297,25.0792503356934,36.83278274536129,22.1548385620117,22.5775928497314,32.726734161377,16.262884140014602,24.320894241332997,49.907772064209006,36.2026138305664,43.97660827636721,27.456226348877,24.418586730957,37.7772102355957,9.28499794006348,17.505935668945302,22.762008666992198
411,13.756333333333302,20.004,10.6786666666667,14.116333333333301,33.371333333333304,32.5666666666667,20.504,11.260333333333302,22.123333333333303,20.440333333333303,29.423666666666698,23.094,33.2746666666667,18.563,24.7556666666667,57.101000000000006,42.475,21.242666666666697,28.670666666666698,32.044000000000004,48.3793333333333,7.705,18.9973333333333,20.164666666666697,11.7374801635742,19.5600681304932,8.6095666885376,13.017825126647901,29.3245410919189,29.811456680297898,18.5885448455811,14.230845451355,25.7307949066162,36.2700080871582,19.8190898895264,22.1168365478516,32.4664344787598,15.8092613220215,25.042053222656197,50.037525177002,35.7856101989746,46.6172904968262,29.876407623291,24.82958984375,42.0049285888672,8.85085868835449,18.124588012695302,24.254827499389602
412,13.888333333333302,20.341333333333303,10.2506666666667,13.365333333333302,33.996,32.532,22.528000000000002,11.439666666666698,22.626333333333303,20.182000000000002,31.2063333333333,19.4123333333333,34.991,15.157333333333302,23.829,57.3286666666667,45.049,21.030666666666697,26.662,38.484666666666705,44.391000000000005,8.01966666666667,18.6503333333333,20.96,12.133481979370101,19.7363452911377,8.1518087387085,13.1545190811157,30.8277206420898,30.3063087463379,20.376934051513697,13.8616256713867,24.9742813110352,37.5412254333496,18.1718063354492,21.8771076202393,33.4518661499023,15.328871726989698,24.041202545166,49.2362060546875,35.968513488769496,43.497886657714794,29.336778640747102,24.809772491455103,47.185619354248,8.31919860839844,18.1457405090332,24.556617736816396
413,12.512,22.4306666666667,8.145,13.426666666666698,32.796666666666695,30.120666666666697,22.9836666666667,10.162,21.680999999999997,21.554666666666698,29.429000000000002,21.249000000000002,33.0546666666667,12.8033333333333,23.868000000000002,56.0523333333333,38.5603333333333,20.374000000000002,24.888,33.563333333333304,38.028,7.87933333333333,18.615666666666698,18.977,11.6008777618408,19.5280151367188,7.30622911453247,13.505260467529302,31.089717864990202,29.5249137878418,20.4294967651367,13.129364967346199,22.9769458770752,36.706138610839794,16.1402320861816,20.379428863525398,32.8784828186035,14.645988464355499,21.435470581054698,46.954105377197294,35.0709266662598,35.1576118469238,26.3951587677002,24.2820129394531,44.5897407531738,7.9225139617919895,16.902759552002,22.800573348999
414,12.457666666666698,21.4873333333333,7.73066666666667,13.664333333333301,32.9556666666667,28.223000000000003,21.256,9.31066666666667,21.635,21.5296666666667,21.503,19.656,34.405,15.821,24.580666666666698,54.115333333333304,36.8066666666667,21.034000000000002,28.414666666666697,32.426333333333304,31.511999999999997,7.42466666666667,18.666333333333302,19.413,11.6137189865112,19.0433197021484,7.44005680084229,13.2879095077515,30.6532669067383,28.6374244689941,19.829298019409197,12.989809036254899,22.1656494140625,35.043079376220696,15.0278215408325,19.3705959320068,32.0157279968262,14.5336427688599,20.8456535339355,46.1004447937012,34.271251678466804,33.2818260192871,25.5810871124268,23.977758407592802,42.163169860839794,7.74065494537354,16.6736545562744,22.1106967926025
415,10.637,20.0496666666667,8.64533333333333,13.590333333333302,33.0243333333333,28.7293333333333,21.0453333333333,10.943666666666699,19.775666666666698,21.498666666666697,21.166,18.908333333333303,32.4733333333333,11.532,24.411333333333303,53.878,34.6463333333333,20.626666666666697,26.295666666666698,30.431333333333303,32.4936666666667,7.055,15.956333333333301,16.906,11.260769844055199,18.3680114746094,7.5817365646362305,12.971498489379899,31.193960189819304,27.8572597503662,19.386165618896502,12.602275848388699,21.0851058959961,33.0103759765625,14.5478162765503,18.746807098388697,30.8947925567627,13.929830551147498,20.395610809326197,46.354408264160206,32.8119430541992,30.4392910003662,25.034175872802702,22.7355175018311,39.301383972168004,7.30995082855225,16.2724723815918,20.6955299377441
416,8.816333333333331,18.6123333333333,9.55933333333333,13.516333333333302,33.0926666666667,29.236333333333302,20.834,12.576333333333302,17.9166666666667,21.4683333333333,20.829,18.160999999999998,30.5416666666667,12.516333333333302,24.241999999999997,53.641000000000005,32.4863333333333,20.219,24.176666666666698,28.4366666666667,33.475,6.68533333333333,13.246333333333302,14.399000000000001,10.924767494201697,17.5958614349365,7.51258087158203,12.247922897338901,30.7412490844727,26.5268173217773,19.2631683349609,12.2163619995117,20.0527362823486,31.271751403808604,14.816960334777802,18.0491771697998,29.282180786132802,13.411870002746598,20.4633197784424,45.911548614502,31.3315544128418,31.7795104980469,24.580591201782198,21.6285610198975,38.41456985473629,6.919448375701901,15.551365852356,19.3339691162109
417,10.344000000000001,17.2903333333333,9.261000000000001,12.921333333333301,32.486,27.6196666666667,20.051,13.051666666666698,18.0346666666667,20.771,19.5523333333333,16.914666666666697,31.824666666666698,12.3086666666667,22.635,52.953,33.009,18.7246666666667,23.588666666666697,29.8853333333333,38.953,6.51333333333333,12.367,10.938666666666698,11.084324836731,16.7617092132568,7.540532112121579,12.407752037048303,31.2739963531494,25.783317565918,19.540328979492198,12.0194787979126,19.498607635498,32.3341293334961,12.883427619934098,17.841539382934602,28.3503265380859,13.4125881195068,19.6528816223145,46.483455657959006,30.893165588378896,34.1944160461426,24.039363861084,21.248226165771502,34.800388336181605,6.782739162445071,15.3908777236938,18.425380706787102
418,13.109333333333302,16.070999999999998,9.15866666666667,12.969333333333301,34.068000000000005,27.710666666666697,20.658,12.744000000000002,17.504,21.9823333333333,22.713333333333303,16.179000000000002,29.5316666666667,15.2416666666667,24.183000000000003,53.171666666666695,31.046,20.5803333333333,25.1213333333333,28.058000000000003,46.488666666666695,8.18766666666667,12.6356666666667,11.871333333333302,10.926203727722198,15.9711208343506,7.41796541213989,13.2221240997314,32.347667694091804,24.7310962677002,20.1427040100098,11.9739389419556,19.163982391357397,36.312473297119105,12.6349649429321,17.6803970336914,27.3255805969238,13.2808294296265,20.0767974853516,48.824592590332,31.1192245483398,45.823856353759794,24.5370578765869,20.9099750518799,39.026439666748,6.81098222732544,15.751392364502001,17.643892288208
419,12.863333333333301,15.7393333333333,7.962000000000001,13.841,33.394,28.1123333333333,20.172,12.99,19.248666666666697,23.316,27.911666666666697,16.7093333333333,26.926666666666698,14.21,28.617666666666697,53.2466666666667,32.6833333333333,20.7063333333333,23.009333333333302,26.980999999999998,47.9183333333333,7.787000000000001,11.368666666666698,11.6196666666667,10.582342147827099,14.9510164260864,7.07410764694214,13.3631753921509,32.855541229248,23.710277557373,20.1523876190186,11.309720039367699,18.5874843597412,38.8738861083984,13.1563034057617,17.386793136596697,26.0486240386963,12.9049777984619,20.7934246063232,49.2853126525879,30.3918762207031,54.87675476074221,24.6934375762939,19.9721660614014,40.711238861084,6.753559112548831,15.531714439392099,16.9942302703857
420,10.4176666666667,16.992,6.06133333333333,12.482333333333301,32.0876666666667,25.391666666666698,20.054000000000002,12.96,17.2003333333333,20.745,31.4866666666667,17.7473333333333,26.935,11.757333333333301,33.306,53.5003333333333,28.6123333333333,20.2646666666667,24.225333333333303,25.0326666666667,57.70399999999999,7.22766666666667,10.838666666666699,11.53,10.2390031814575,14.141597747802699,6.58915090560913,13.478661537170401,32.780933380127,22.814905166626,19.6615028381348,10.891974449157699,18.2587032318115,40.6395683288574,14.4919691085815,17.0850124359131,24.162796020507802,12.5975351333618,22.294263839721697,49.0868263244629,29.3530712127686,58.1912689208984,24.1676330566406,18.501012802124,38.7452049255371,6.551593780517581,14.7799787521362,16.573522567749
421,9.85433333333334,16.3713333333333,7.042999999999999,12.405333333333301,33.5503333333333,25.623,20.0966666666667,11.286666666666699,16.626666666666697,18.87,32.7216666666667,18.8526666666667,25.067333333333302,11.064666666666698,34.455999999999996,50.8753333333333,26.853666666666697,19.149333333333303,23.012333333333302,23.0406666666667,30.406999999999996,6.95733333333333,11.5586666666667,15.387,10.0442476272583,13.6131067276001,6.30025243759155,13.7210521697998,30.6189842224121,22.6074714660645,17.9990501403809,10.5631065368652,18.0402812957764,39.676605224609396,14.003046989440902,16.714448928833,22.6885299682617,12.267494201660199,23.1805019378662,46.8695068359375,28.6289978027344,45.3140869140625,23.472929000854503,17.3512477874756,30.6992378234863,6.25996494293213,13.9898366928101,16.750804901123
422,9.24266666666667,16.495666666666697,8.089,12.665,33.848,25.0173333333333,21.5523333333333,7.96066666666667,21.778666666666698,20.1016666666667,25.635666666666697,17.210333333333303,25.600666666666697,12.386666666666699,36.030666666666704,50.733999999999995,26.8546666666667,19.1273333333333,20.7006666666667,23.831,25.409000000000002,6.85866666666667,10.347000000000001,13.806,9.96292495727539,12.975181579589801,5.9849958419799805,13.9413909912109,29.2056941986084,22.1797771453857,16.3677043914795,10.514688491821301,17.920852661132802,40.118408203125,14.021582603454599,16.3531665802002,21.7224655151367,12.067721366882301,24.5279922485352,45.477481842040994,28.4268951416016,41.8667221069336,24.2179012298584,17.181594848632802,28.851346969604503,6.16990089416504,13.721776008606,17.1011161804199
423,9.395,13.600666666666699,6.06,12.672,32.7513333333333,26.8026666666667,20.666,8.46833333333333,23.398000000000003,20.640333333333302,36.0963333333333,17.0736666666667,23.276,12.964333333333302,33.4106666666667,50.7213333333333,27.9233333333333,19.4386666666667,22.053666666666697,24.152333333333303,28.0543333333333,7.347,10.2203333333333,15.464333333333302,9.86394691467285,12.3496246337891,5.56817197799683,14.8715181350708,29.991342544555696,23.232048034668,17.6399879455566,10.8452062606812,17.4584579467773,44.150783538818395,14.958436965942399,16.422260284423803,21.7150611877441,12.1890869140625,25.378776550293,45.276817321777294,28.3217849731445,41.0032157897949,24.843027114868196,16.976676940918,31.8445682525635,6.23575592041016,13.903785705566401,17.7539386749268
424,10.11,14.517999999999999,4.425,12.475666666666699,35.630666666666706,26.618000000000002,19.634333333333302,8.76033333333333,21.9886666666667,21.225333333333303,25.039666666666697,16.6376666666667,23.348000000000003,12.6913333333333,34.2573333333333,52.5086666666667,27.575,19.293,21.2536666666667,20.4553333333333,27.877,6.35833333333333,10.2713333333333,10.091000000000001,9.4905891418457,11.9418859481812,5.1656002998352095,15.771061897277802,29.882522583007802,23.4060497283936,17.030122756958,10.6412048339844,17.033941268920902,43.4953269958496,14.9915504455566,15.591534614563,21.043048858642603,12.177544593811,23.6657409667969,43.89208984375,28.252672195434602,31.8139152526855,24.0078277587891,17.0296726226807,28.901306152343803,6.156753063201901,13.232497215271001,17.521343231201197
425,9.19466666666666,14.765333333333302,4.41433333333333,12.638666666666698,36.763000000000005,25.801,20.422333333333302,9.79333333333333,21.8973333333333,19.659000000000002,25.738000000000003,15.445,21.6346666666667,15.759333333333302,31.374000000000002,53.35,25.598000000000003,18.605,22.3243333333333,19.5186666666667,25.9396666666667,6.672999999999999,8.585,12.955333333333302,8.91246318817139,11.653029441833501,5.028138160705571,16.088415145874,29.706974029541,23.5334148406982,16.0711421966553,10.2830667495728,16.5567035675049,43.1380462646484,14.14905834198,14.694190979003901,19.7474594116211,11.9118404388428,22.530298233032198,42.9940528869629,27.7417488098145,33.7758102416992,22.805706024169897,16.615966796875,33.334098815918004,6.05294561386108,12.410918235778801,16.753219604492198
426,9.17266666666667,14.023,4.459,13.434333333333301,35.7053333333333,27.948333333333302,21.041333333333302,8.531,23.9046666666667,21.772666666666698,25.226999999999997,15.553666666666699,20.2886666666667,13.791333333333302,24.094333333333303,51.115,24.048000000000002,18.765,23.2813333333333,19.75,27.1046666666667,6.35866666666667,8.477,13.897666666666698,8.83329677581787,10.7547454833984,4.87035179138184,15.4127540588379,29.9680099487305,23.8895454406738,17.028619766235398,9.993997573852539,15.607314109802198,42.7402839660645,12.4381513595581,13.8982887268066,18.610954284668,12.1752681732178,20.8359813690186,43.37544250488279,26.767894744873,34.8842353820801,21.4159622192383,15.7147130966187,38.879707336425795,5.880053043365481,11.454442024231,15.6085968017578
427,9.057,12.843,5.67,12.978333333333302,35.576,28.2476666666667,19.974,8.37566666666667,17.012999999999998,17.7796666666667,20.986,15.266333333333302,19.602333333333302,12.1173333333333,21.932,51.1276666666667,23.545,18.033666666666697,19.225666666666697,20.079333333333302,55.403999999999996,6.551666666666669,7.817666666666669,12.3696666666667,8.68989562988281,9.5802059173584,4.76827335357666,14.4458513259888,29.2460498809814,23.968620300293,17.6514301300049,9.91186141967773,14.560056686401401,41.81874465942379,10.5520811080933,13.166820526122999,17.3349342346191,12.390305519103999,19.3909378051758,43.9543952941895,25.486011505127,40.310939788818395,20.1385345458984,14.7150363922119,45.841335296630895,5.77416181564331,10.5380010604858,14.3418283462524
428,10.6996666666667,13.383,6.20566666666667,12.419,33.363,34.927,20.2903333333333,8.539,15.015333333333302,18.163,14.981,14.767000000000001,18.855999999999998,13.792333333333302,18.208666666666698,51.004,22.445,17.789666666666697,18.4996666666667,19.192999999999998,46.893,5.69433333333333,8.11733333333333,12.733666666666698,8.70187282562256,9.03682327270508,4.59074068069458,14.063622474670401,28.217275619506804,23.917053222656197,16.5277137756348,9.37053203582764,14.225574493408198,39.834171295166,8.21964263916016,13.030181884765598,16.917730331420902,12.1000280380249,17.619647979736303,42.9905815124512,24.633264541626,42.2304229736328,18.9640998840332,14.1781187057495,41.5166625976562,5.6946735382080105,10.299933433532699,14.250385284423801
429,9.547,13.088333333333301,4.397,12.118333333333302,33.53,35.6793333333333,20.594,8.85933333333333,14.307666666666698,17.9973333333333,18.5543333333333,13.377666666666698,18.7153333333333,18.844,14.710999999999999,50.968999999999994,22.04,17.015333333333302,16.6866666666667,18.2246666666667,44.505333333333304,5.48066666666667,7.649,9.85233333333333,8.27147006988525,8.84383296966553,4.423762798309331,13.4082651138306,28.083265304565398,23.9538459777832,16.605567932128903,9.101826667785641,13.5393619537354,38.341522216796896,6.969412326812741,12.6440267562866,16.532154083252,11.831082344055199,16.4197826385498,42.7269325256348,23.486516952514602,42.4578819274902,18.0122146606445,13.4224319458008,43.6389350891113,5.70089340209961,9.77625370025635,13.883131980896001
430,9.029,13.047333333333302,3.82566666666667,12.184666666666699,32.9643333333333,29.463666666666697,20.3836666666667,7.542999999999999,13.617666666666699,19.3013333333333,19.875,13.170666666666698,19.709,13.186666666666698,14.66,51.0536666666667,21.245666666666697,18.0676666666667,15.998666666666699,18.6013333333333,30.841333333333303,5.7966666666666695,7.555,12.844333333333301,7.78819704055786,8.809713363647461,4.22107744216919,13.4906940460205,28.3701438903809,23.9396896362305,16.2095794677734,8.50889015197754,12.668992042541499,35.976478576660206,6.76107931137085,12.1743698120117,16.3417701721191,11.6238479614258,15.262796401977502,42.319484710693395,22.1775016784668,35.1112442016602,16.8363132476807,12.712251663208,41.005344390869105,5.356194972991941,9.27867317199707,12.8274822235107
431,8.813666666666661,12.392000000000001,5.48333333333333,12.698666666666698,34.2853333333333,32.497666666666696,19.8623333333333,7.962000000000001,12.26,20.7246666666667,20.282333333333302,15.0853333333333,17.989,12.639000000000001,14.378,51.8693333333333,21.565666666666697,18.1146666666667,12.786333333333301,19.555,24.1673333333333,6.611000000000001,8.01266666666667,11.792,7.43837308883667,8.795482635498049,4.21948099136353,13.7151937484741,29.232276916503896,25.0300998687744,16.5073642730713,8.56323909759521,12.2586030960083,36.928184509277294,7.91308927536011,12.356040954589801,16.4104175567627,11.5858058929443,15.358499526977502,42.6332664489746,21.6023006439209,32.096633911132805,16.1974487304688,12.1564178466797,40.2975311279297,5.19254589080811,9.35826015472412,12.5663738250732
432,9.56133333333333,11.63,5.457000000000001,13.355333333333302,32.3246666666667,32.811666666666696,20.166,7.93266666666667,13.036666666666699,20.841666666666697,18.478666666666697,14.881333333333302,19.3623333333333,12.671333333333301,13.875,50.0796666666667,20.885666666666697,17.5786666666667,10.139333333333301,18.0233333333333,25.652666666666697,6.249,6.83166666666667,12.679666666666698,7.56899261474609,10.612079620361301,4.51809024810791,12.864952087402301,29.569698333740202,27.58713722229,18.2864074707031,8.605883598327638,12.759274482727099,22.1708278656006,13.515570640564,13.2799549102783,19.4453105926514,11.632719039917,15.434093475341802,44.9301872253418,19.453536987304698,25.963369369506804,13.4124603271484,12.392046928405799,38.127628326416,5.0941653251647905,9.92921257019043,10.809307098388699
433,9.414,11.629000000000001,5.517,12.534,33.5943333333333,28.7,20.359,7.8020000000000005,12.306666666666699,21.228333333333303,19.4446666666667,15.513666666666698,18.879666666666697,15.755999999999998,14.164000000000001,48.197333333333304,20.905,17.522000000000002,14.631666666666698,16.665,23.5326666666667,6.6610000000000005,7.65633333333333,9.94366666666667,7.99557256698608,10.416130065917999,4.46247816085815,12.6308879852295,30.9943161010742,28.3595294952393,19.198472976684602,8.50068092346191,12.319722175598098,21.335407257080103,14.4288387298584,13.023423194885302,19.0969638824463,11.836785316467301,14.0226354598999,46.293418884277294,19.1816520690918,27.051643371582,12.3538198471069,11.4632253646851,36.471870422363295,5.1835212707519505,9.61661148071289,10.163517951965302
434,10.915,11.751,3.93766666666667,11.759666666666698,33.5276666666667,30.206999999999997,19.935666666666698,8.244666666666669,12.314666666666698,19.723,18.5696666666667,14.473666666666698,19.6016666666667,12.600666666666699,14.564,48.7366666666667,19.054666666666698,17.0,12.458,17.159000000000002,31.7263333333333,5.950666666666669,7.853,12.115666666666698,8.63249206542969,10.6891298294067,4.50099325180054,12.478510856628402,31.0392990112305,29.284259796142603,19.51682472229,8.51126194000244,12.6598701477051,20.3867359161377,16.3807621002197,13.1157674789429,19.441011428833,11.7804861068726,14.074056625366199,46.36872863769529,19.6806907653809,27.749647140502898,12.2974863052368,11.4226951599121,34.4403076171875,5.55711364746094,9.61064434051514,10.3016977310181
435,9.453,11.695,4.08966666666667,13.0586666666667,31.551666666666698,28.405666666666697,20.0723333333333,8.12633333333333,12.6,21.559666666666697,17.8773333333333,13.059000000000001,19.2443333333333,11.921,15.037666666666698,49.8566666666667,21.223000000000003,17.346,12.402000000000001,13.517666666666699,35.472666666666704,5.89566666666667,7.56,12.675999999999998,9.05265808105469,10.970760345459,4.63327312469482,12.218163490295401,30.9695129394531,30.080152511596697,20.4255771636963,8.39783763885498,13.0656318664551,20.2746696472168,16.5603942871094,12.8850831985474,19.2885303497314,11.612614631652802,13.6855716705322,46.20478820800779,20.1203880310059,27.518686294555696,11.9207048416138,11.2177152633667,32.2717323303223,5.73917150497437,9.6601448059082,10.6616315841675
436,8.92066666666667,11.522333333333302,4.62933333333333,11.670666666666698,33.616,28.611333333333302,19.91,9.792666666666669,11.126,18.8876666666667,17.464000000000002,14.1646666666667,19.043,13.753666666666698,14.085999999999999,49.713,21.987666666666698,17.7446666666667,15.325333333333301,13.027999999999999,44.3033333333333,6.32633333333333,7.82,11.568666666666699,9.13216590881348,11.531476020813,4.91658163070679,12.1486129760742,30.8151512145996,31.0808219909668,21.8525829315186,8.47854709625244,13.3811731338501,20.2549743652344,17.4342975616455,12.785763740539599,19.1965827941895,11.5339832305908,13.567863464355499,46.1276779174805,20.7398071289062,30.349048614502,11.9507293701172,11.262246131897,35.0674819946289,5.88753843307495,9.50709629058838,10.978632926940902
437,9.07633333333333,11.416333333333302,4.277,12.622,33.567666666666696,27.7023333333333,19.671,15.946333333333301,11.820333333333302,20.3146666666667,18.4246666666667,14.045666666666698,18.596,14.015,14.854666666666699,49.9493333333333,21.0956666666667,17.111333333333302,13.255999999999998,12.738666666666699,43.0636666666667,5.93666666666667,9.00933333333333,10.992666666666699,9.31401634216309,11.5665121078491,5.02775239944458,12.161677360534698,31.0129890441895,31.1575622558594,22.163532257080103,8.54256343841553,13.1667566299438,19.980056762695302,18.8309326171875,12.7157764434814,19.239915847778303,11.536358833313,13.643620491027802,45.951171875,20.4542636871338,31.6913719177246,11.8883113861084,11.2714338302612,36.3759155273438,5.80562782287598,9.32188892364502,11.4504299163818
438,8.86566666666667,10.987666666666698,4.334,12.761666666666699,31.5496666666667,27.666333333333302,20.385,14.709666666666699,11.706,18.9563333333333,20.8226666666667,14.595,17.246666666666698,11.984333333333302,14.271666666666698,49.005333333333304,22.8346666666667,16.434666666666697,13.4306666666667,13.290666666666699,44.4876666666667,6.0996666666666695,8.57433333333333,11.594000000000001,9.28670978546143,11.5076818466187,5.044629096984861,12.826045036315902,30.8638648986816,31.057874679565398,21.5775032043457,8.635387420654299,13.258049964904801,19.794357299804698,19.9317035675049,12.6801815032959,19.139051437377898,11.5287799835205,13.535859107971199,45.359588623046896,20.4691410064697,31.4813346862793,11.568013191223098,11.2869338989258,34.179763793945305,5.64600706100464,9.52292060852051,11.797772407531701
439,8.44166666666667,11.425999999999998,4.67066666666667,12.586333333333302,33.4136666666667,27.210666666666697,19.498333333333303,12.833,12.778333333333302,20.6656666666667,20.8973333333333,14.6516666666667,17.147000000000002,11.414000000000001,13.075999999999999,42.9383333333333,19.5663333333333,17.247,14.639000000000001,12.485999999999999,28.18,5.888,7.734,14.222999999999999,9.14618492126465,11.581688880920401,4.98337697982788,12.465972900390598,29.780176162719698,29.1186904907227,20.5199966430664,8.18141746520996,12.8999347686768,19.2028312683105,17.7244873046875,12.192631721496598,18.5559253692627,11.3295907974243,11.639800071716301,43.4023780822754,20.2866821289062,27.6765537261963,11.4509925842285,11.2698040008545,29.199121475219698,5.2643289566039995,9.33566856384277,11.555268287658699
440,8.666,10.798,4.155,11.419666666666698,32.5156666666667,27.0996666666667,19.461,13.751333333333301,12.347333333333301,19.879333333333303,21.294333333333302,13.8696666666667,17.0586666666667,14.743,12.966666666666699,37.431999999999995,21.041333333333302,16.987666666666698,15.019,12.256666666666698,23.753,6.307,7.9110000000000005,13.4733333333333,9.40911483764648,11.3937339782715,4.90517330169678,12.4431762695312,30.308063507080103,28.2829570770264,20.547477722168,8.11041259765625,12.8854379653931,17.5689716339111,17.1755638122559,11.8591222763062,18.4342670440674,11.480720520019501,11.0547637939453,41.6351356506348,20.327968597412102,26.6645069122314,11.806915283203098,11.242510795593299,26.4400196075439,5.01562786102295,9.26417255401611,11.687389373779302
441,8.93133333333333,10.904000000000002,4.21866666666667,11.643666666666698,32.369666666666696,29.4913333333333,20.1653333333333,13.488,10.855666666666698,19.442,19.561,12.123666666666699,17.317,12.626,12.85,37.236999999999995,21.3056666666667,16.842666666666698,14.254000000000001,11.7553333333333,25.946666666666697,5.46733333333333,6.51566666666667,14.375,9.27992343902588,11.1479835510254,4.84525489807129,12.5893774032593,30.943138122558604,27.7146778106689,21.639856338501,8.34457683563232,13.6052150726318,16.1564960479736,17.543434143066403,11.968152046203599,18.9271545410156,11.588582992553699,11.2010669708252,40.952278137206996,20.4217643737793,25.338514328002898,12.3594388961792,11.6041898727417,22.9189624786377,4.88667488098145,9.65625762939453,12.1538343429565
442,8.97633333333334,11.232333333333301,4.38,12.649333333333301,33.8423333333333,29.9933333333333,19.794,12.222000000000001,12.008666666666699,20.7053333333333,18.6683333333333,11.6783333333333,17.340999999999998,11.517333333333301,14.805,36.9706666666667,19.639,16.7,15.740333333333302,11.406666666666698,22.989333333333303,5.399,6.00466666666667,13.040999999999999,8.78612327575684,10.623405456542999,4.66862201690674,12.315925598144501,31.2335395812988,27.639343261718803,23.518491744995103,8.67142295837402,13.4957666397095,16.1531028747559,17.3074016571045,12.049398422241199,19.354778289794897,11.552397727966301,11.750231742858901,40.4389190673828,19.825771331787102,26.5829048156738,11.6440105438232,11.1835670471191,22.4220790863037,4.8201603889465305,9.8610897064209,11.7586231231689
443,10.6016666666667,10.4123333333333,4.38033333333333,11.965333333333302,32.4003333333333,26.399666666666697,19.2326666666667,13.342666666666698,12.3856666666667,20.120666666666697,19.070333333333302,12.1333333333333,17.2036666666667,11.759,12.911666666666699,37.015,19.881,17.1636666666667,13.118333333333302,11.3056666666667,24.730999999999998,5.20566666666667,6.625,13.172666666666698,8.326732635498049,9.80530261993408,4.35017251968384,12.176124572753901,31.894910812377898,27.1727027893066,24.355712890625,8.40552616119385,12.762433052063,16.713689804077102,16.116764068603498,11.699122428894,19.029331207275398,11.355710029602099,11.4526519775391,39.780693054199205,18.6566390991211,27.7210540771484,10.8926191329956,10.5652475357056,25.5876197814941,4.60523557662964,9.56137466430664,11.5432662963867
444,9.14,9.93966666666667,4.35333333333333,12.036333333333301,33.1176666666667,26.832333333333303,19.6733333333333,11.485333333333301,11.814666666666698,21.405666666666697,18.3756666666667,12.160666666666698,17.0463333333333,15.439666666666698,12.844000000000001,39.9403333333333,19.2356666666667,16.339000000000002,12.885,13.003,25.664666666666697,5.45033333333333,6.01366666666667,9.662333333333331,8.08562183380127,9.16197872161865,4.557061672210691,12.881865501403801,32.353572845459,26.931573867797898,25.1639404296875,8.29454135894775,12.3152208328247,17.2299461364746,15.4966526031494,11.295466423034698,18.0459384918213,11.3963956832886,11.247504234314,38.8809394836426,18.0368537902832,30.253953933715803,10.2419900894165,10.223773956298801,28.868206024169897,4.41587829589844,9.10649585723877,11.292675018310499
445,9.03566666666667,10.2153333333333,4.498,12.5503333333333,33.112333333333304,29.295666666666698,20.2236666666667,12.263,12.436,19.139,18.8863333333333,12.561666666666698,18.546,11.677666666666699,12.9786666666667,39.302,21.1926666666667,16.024666666666697,14.033666666666699,13.583666666666698,42.621666666666705,5.25833333333333,6.66933333333333,11.219666666666699,8.607335090637209,9.60076332092285,5.10193538665771,13.8876209259033,33.5448532104492,27.221603393554698,25.589771270752,8.76270294189453,12.0864343643188,19.374559402465803,16.9766483306885,11.670428276062,18.1873512268066,11.764015197753901,11.514660835266099,39.381919860839794,18.367000579834002,33.901638031005895,10.0732078552246,10.689371109008801,36.4403953552246,4.51299667358398,9.53052139282227,11.9906368255615
446,9.231,11.397666666666698,4.2410000000000005,12.654333333333302,31.559,27.096,19.6256666666667,11.446,12.033,19.3776666666667,17.5893333333333,11.805333333333301,17.7536666666667,11.8483333333333,13.185333333333302,38.2853333333333,20.105333333333302,16.7313333333333,11.447000000000001,12.657666666666698,42.9216666666667,5.16233333333333,6.95833333333333,10.1376666666667,8.9793119430542,9.77612209320068,5.12055015563965,14.224649429321301,32.8094902038574,26.0890846252441,24.0056324005127,8.60689640045166,11.677695274353,19.827081680297898,15.541272163391099,11.097053527832001,17.5918579101562,11.755356788635302,10.047739028930698,38.2475700378418,18.4838905334473,28.7660789489746,10.123330116272,10.2839937210083,38.4791259765625,4.57472324371338,8.979878425598141,12.0167570114136
447,8.948,11.343,4.95233333333333,11.779333333333302,33.0506666666667,26.4593333333333,19.243666666666698,12.33,12.3003333333333,20.6073333333333,17.4413333333333,12.024666666666699,17.8863333333333,11.301666666666698,14.472666666666699,38.268,19.884,16.370666666666697,10.865666666666698,14.301333333333302,36.21866666666671,4.888,6.114,12.107999999999999,9.19682312011719,10.0204582214355,5.10993766784668,14.509419441223098,33.0456695556641,26.477972030639602,23.931442260742198,9.122785568237301,11.522759437561,19.6442775726318,14.719746589660598,11.1683855056763,18.0028057098389,11.7603940963745,9.19861221313477,36.18408203125,18.4780960083008,26.5146160125732,9.67840957641602,10.6905336380005,40.412269592285206,4.62982130050659,9.02011013031006,12.350971221923801
448,9.942,10.412,4.92233333333333,12.205333333333302,33.2243333333333,28.138,18.8893333333333,11.685,12.825,20.0523333333333,19.4963333333333,12.803666666666699,16.5373333333333,15.364666666666698,13.447333333333301,38.8403333333333,20.2046666666667,15.04,11.116,14.7,26.163,5.052,6.33533333333333,10.4353333333333,9.50604248046875,9.97103691101074,5.17345714569092,14.541279792785598,34.257598876953104,27.192514419555696,23.8220138549805,9.04189682006836,11.1709814071655,19.622747421264602,14.970324516296401,11.390125274658198,18.1968555450439,12.451565742492699,8.888875961303711,35.0683250427246,18.525165557861303,24.7357120513916,9.37647342681885,11.7218551635742,35.7103118896484,4.616650581359861,9.05256652832031,12.0507917404175
449,8.709,10.074,4.262,12.251,32.3706666666667,29.233,19.192,10.3403333333333,11.113666666666699,19.497,18.81,12.8323333333333,16.4826666666667,12.403666666666698,12.8513333333333,39.532,21.429666666666698,14.264333333333301,13.535333333333302,12.220999999999998,25.495333333333303,5.184,6.562,11.505666666666698,9.66175842285156,9.613874435424801,5.54257440567017,13.8311100006104,35.780422210693395,27.6510334014893,23.670978546142603,8.34090518951416,10.6831216812134,20.1590270996094,16.2017784118652,11.365560531616199,18.3140544891357,12.939223289489698,8.503246307373049,36.1828842163086,18.444179534912102,21.162488937377898,9.48861503601074,12.1184768676758,29.273416519165,4.619897842407231,9.21949195861816,11.5048990249634
450,9.24966666666667,10.642666666666699,5.39533333333333,12.504000000000001,32.5323333333333,28.068333333333303,19.455,11.732333333333301,10.418,18.7933333333333,19.147666666666698,12.112,16.739333333333303,11.807333333333302,13.284666666666698,38.826333333333295,23.229,14.496666666666698,12.440333333333301,13.392333333333301,23.4196666666667,5.421,6.25766666666667,9.34866666666667,9.16100311279297,9.78083896636963,5.69553661346436,13.820941925048801,36.8947982788086,28.0228004455566,23.541648864746104,8.10947418212891,10.8975276947021,21.194637298584002,16.542457580566403,11.347288131713901,18.4051513671875,13.100476264953599,7.99754285812378,38.0303993225098,18.810071945190398,19.191818237304698,9.698567390441891,12.128166198730499,25.0179004669189,4.73593997955322,9.565046310424801,11.1469783782959
451,9.45466666666667,10.655333333333301,6.082000000000001,12.426666666666698,33.1156666666667,30.085666666666697,19.601,13.710666666666699,15.381666666666698,19.4443333333333,18.434666666666697,11.572333333333301,17.771,11.4093333333333,14.526333333333302,38.819,20.5463333333333,15.124333333333302,12.145999999999999,13.7263333333333,24.226999999999997,5.598,5.99633333333333,12.671666666666699,8.552990913391112,9.94533634185791,6.02068424224854,13.984606742858901,37.5060539245605,29.452806472778303,25.22385597229,8.30936336517334,11.3878974914551,21.849708557128896,19.0498142242432,11.229638099670401,18.0314998626709,13.9303665161133,8.36847305297852,39.68503952026371,20.1330127716064,23.615423202514602,10.4423933029175,12.161617279052699,20.045524597168,5.06658792495728,9.95127868652344,11.351170539856
452,9.478666666666669,11.048,5.70533333333333,13.205,32.335,30.2903333333333,19.233333333333302,13.045,12.942666666666698,19.919333333333302,18.357,12.078333333333301,18.115,14.515999999999998,14.540666666666699,37.8283333333333,20.4093333333333,14.315333333333301,14.040999999999999,12.58,22.923666666666698,5.807,6.695,10.4563333333333,8.36089611053467,9.74598598480225,6.27889680862427,14.580849647522,37.1957244873047,30.521404266357397,24.6899261474609,8.5355749130249,11.438587188720698,21.865924835205103,21.039602279663104,11.0011920928955,17.5451030731201,14.289283752441401,7.7990617752075195,38.9993743896484,19.9939594268799,22.379318237304698,10.5528907775879,11.8036661148071,17.988718032836896,5.267982482910161,9.99416732788086,11.4500741958618
453,9.90733333333333,10.999333333333302,5.8763333333333305,12.6516666666667,32.629,33.743333333333304,19.589000000000002,14.655666666666699,12.704333333333302,21.316,19.963333333333303,12.687999999999999,17.8103333333333,14.040999999999999,13.4656666666667,35.905666666666704,20.8576666666667,14.163333333333302,15.867666666666699,11.567333333333302,23.491,5.733,7.26066666666667,12.099666666666698,7.89061164855957,9.94665908813477,6.64642477035522,14.760723114013699,37.2353363037109,31.982233047485398,23.8239860534668,8.78415203094482,11.3377780914307,24.0554046630859,21.707201004028303,11.01207447052,17.0511913299561,14.4568824768066,7.1377668380737305,40.597995758056605,20.222244262695302,23.881202697753896,11.307435989379899,11.0142765045166,19.5621776580811,5.763790130615231,9.90176963806152,11.4931421279907
454,11.276333333333302,10.2913333333333,5.235,12.168666666666699,33.8286666666667,36.155,20.0956666666667,11.7523333333333,13.097999999999999,21.376666666666697,19.3303333333333,13.77,18.361,12.9976666666667,13.3323333333333,36.597,19.9093333333333,14.167,15.595666666666698,11.256666666666698,23.713,5.654,6.567666666666669,11.360333333333301,8.01823425292969,9.97158622741699,6.86356496810913,14.9851245880127,35.748020172119105,32.1997451782227,22.4954013824463,8.71426963806152,11.577150344848599,25.420911788940398,21.7938289642334,10.930320739746099,16.7979869842529,13.958089828491199,7.165640354156491,40.8225059509277,20.5610275268555,21.6751194000244,11.584258079528801,10.4771251678467,20.488693237304698,5.8613567352294895,9.87124252319336,12.0625772476196
455,10.299000000000001,12.787666666666698,5.55133333333333,19.438,32.178000000000004,36.201333333333295,19.68,10.184333333333301,12.859666666666698,21.516666666666698,18.981666666666698,11.987,18.401,12.981,12.655999999999999,38.139,21.4883333333333,14.7423333333333,13.4,14.459333333333301,23.603666666666697,5.56833333333333,6.6579999999999995,12.670333333333302,8.09060478210449,9.80574798583984,6.90312623977661,16.0640048980713,35.1768264770508,33.4446601867676,22.245374679565398,8.70345211029053,11.9318761825562,26.3893718719482,22.0160751342773,11.177225112915002,16.993646621704098,13.964520454406701,7.50565433502197,41.532112121581996,20.8344669342041,21.350307464599602,11.8945569992065,10.154977798461902,23.495546340942397,5.81615781784058,10.0407876968384,12.563944816589402
456,9.155,13.405,5.76066666666667,22.0026666666667,33.864000000000004,33.6186666666667,19.282,12.4893333333333,13.662666666666698,19.407,19.542,11.989,18.3593333333333,14.987333333333302,12.820666666666698,39.0353333333333,22.0506666666667,14.966666666666699,15.48,15.593,27.910999999999998,5.50033333333333,7.86233333333333,10.6816666666667,8.00118255615234,10.2511682510376,6.825557708740231,17.1096153259277,36.6138458251953,34.7336578369141,25.8063621520996,8.042637825012209,12.1717042922974,28.021682739257802,22.8701553344727,11.4806222915649,17.1919078826904,14.1738719940186,8.23413753509521,42.758274078369105,20.8851203918457,22.964351654052702,11.719669342041,10.217106819152802,25.5686378479004,5.637090682983401,10.2198352813721,12.2635250091553
457,10.958333333333302,13.662666666666698,5.72266666666667,19.727999999999998,32.95,36.992,19.437,12.975,12.153666666666698,18.449,19.507666666666697,12.117,18.7813333333333,14.320666666666698,13.742,40.509,20.0156666666667,28.971333333333302,14.554,15.541333333333302,29.2206666666667,6.1370000000000005,7.461,11.577333333333302,7.912578582763669,10.6588344573975,6.66526794433594,18.6319637298584,37.459011077880895,35.493190765380895,30.364803314209,7.557196140289309,12.247895240783699,29.0221519470215,23.813409805297898,11.784588813781701,17.8430576324463,14.2080631256104,9.462728500366211,43.040069580078104,21.5823650360107,26.9975280761719,11.6909122467041,11.258917808532699,23.7679328918457,5.41312456130981,10.1541013717651,12.2604818344116
458,11.974333333333302,13.7553333333333,5.728,17.2506666666667,33.953333333333305,37.023666666666706,19.432000000000002,12.531666666666698,12.9763333333333,19.4933333333333,19.978333333333303,11.981,20.093,11.877,14.480666666666698,39.161666666666704,21.101,36.8,13.9283333333333,14.3406666666667,27.1303333333333,5.6160000000000005,9.20866666666667,11.222666666666699,8.30269622802734,10.763294219970698,6.31931638717651,19.8062725067139,38.601505279541,35.742340087890604,34.153797149658196,7.29317331314087,12.4620523452759,29.867666244506804,23.0203132629395,12.275549888610803,18.7965717315674,14.2504396438599,10.5894384384155,42.9060859680176,21.9285564422607,24.5139484405518,11.1954879760742,11.4324245452881,22.7689609527588,5.11477136611938,10.1856002807617,12.446910858154302
459,11.152666666666699,14.227666666666698,5.7963333333333305,17.74,34.6876666666667,35.6046666666667,18.7733333333333,13.123666666666699,13.5556666666667,19.4736666666667,21.064333333333302,12.717666666666698,20.9126666666667,11.594000000000001,14.496666666666698,39.326333333333295,23.508000000000003,27.592666666666698,13.7286666666667,14.415,27.3866666666667,5.699,8.58,10.911333333333301,8.87716293334961,10.353479385376,6.09399271011353,19.5122909545898,38.1457099914551,35.4398612976074,33.0741004943848,7.67799711227417,12.8093175888062,30.1012172698975,22.1614475250244,12.7326049804688,19.7522144317627,14.2683391571045,11.7294816970825,42.654541015625,22.1242332458496,21.002178192138697,11.0820798873901,11.6972551345825,21.0173053741455,5.009700298309331,10.2978086471558,12.3760032653809
460,11.315333333333301,13.2736666666667,5.34366666666667,15.111666666666698,33.3376666666667,31.617666666666697,18.9,14.0983333333333,13.327333333333302,21.908666666666697,19.112666666666698,12.836333333333302,19.370666666666697,13.332,13.294666666666698,38.97166666666671,23.4813333333333,32.0463333333333,13.719333333333301,14.770333333333301,27.9476666666667,6.1023333333333305,10.5503333333333,11.932,9.20437717437744,10.445330619812,5.837101936340329,19.178081512451197,37.8407974243164,34.5997123718262,30.5041618347168,8.1609058380127,12.789910316467301,29.3294277191162,21.806209564209,12.9146194458008,20.413537979126,14.4157466888428,12.5244779586792,42.685340881347706,22.243293762207,23.0362186431885,11.3654012680054,12.2955808639526,20.4755611419678,5.270044326782231,10.384333610534698,12.0576791763306
461,10.6496666666667,12.544666666666698,6.02833333333333,14.770999999999999,34.3033333333333,31.725666666666697,19.0406666666667,14.285333333333302,14.4176666666667,19.489333333333303,18.254666666666697,12.6036666666667,18.6303333333333,12.817333333333302,13.413333333333302,40.124,26.461,27.626666666666697,14.147333333333302,14.54,25.6256666666667,6.422999999999999,14.021666666666698,13.441666666666698,9.585084915161131,10.5330419540405,5.48555850982666,19.0995044708252,38.3331260681152,32.9418792724609,30.427064895629897,8.0180196762085,12.6005401611328,28.6495246887207,22.189302444457997,12.813612937927198,20.7117671966553,14.390315055847198,12.5198812484741,42.134361267089794,21.9159336090088,23.7309589385986,10.9621677398682,12.688271522522,22.4762020111084,5.50057506561279,10.409366607666,11.732715606689501
462,11.117666666666699,11.724666666666698,7.336,17.0706666666667,34.583,31.897666666666698,20.184,12.285666666666698,14.463666666666699,19.634333333333302,17.8876666666667,12.815,19.393,11.1593333333333,13.693333333333301,40.5413333333333,26.4363333333333,24.115666666666698,12.883666666666699,16.297333333333302,24.75,7.35466666666667,11.424666666666699,14.246666666666698,10.0248756408691,11.010535240173303,5.53965425491333,17.6529331207275,37.6194458007812,31.748182296752898,28.584835052490202,8.05041599273682,12.4818449020386,28.612083435058604,20.6228885650635,13.0719537734985,21.415418624877898,14.0716495513916,12.391077041626,42.4103012084961,22.037902832031197,25.0178146362305,11.1715087890625,13.0617198944092,22.718059539794897,5.647351264953611,10.4406623840332,11.713157653808599
463,12.060333333333302,13.274333333333301,6.67233333333333,16.952666666666698,32.501999999999995,29.166333333333302,19.4963333333333,13.168,12.468666666666698,19.506,17.704,13.174333333333301,19.632,11.470666666666698,15.177999999999999,41.4926666666667,27.524666666666697,24.353,12.887,18.4516666666667,27.356666666666698,7.51266666666667,12.737666666666698,11.12,10.2860727310181,11.4139757156372,5.7926516532897905,16.7530136108398,37.2630157470703,30.870925903320302,26.718194961547898,8.41071224212646,12.7152652740479,29.4813671112061,20.3383617401123,13.4617252349854,22.1390895843506,13.4272985458374,12.388902664184599,43.3925247192383,22.2522163391113,25.547597885131804,11.2778987884521,13.3045215606689,23.800790786743196,5.640874862670901,10.6846799850464,11.790586471557601
464,11.055333333333301,13.954,6.172999999999999,17.039333333333303,34.254,31.102333333333302,19.8756666666667,11.743666666666698,16.032,18.5786666666667,17.9716666666667,15.2263333333333,19.7856666666667,14.856,16.875,43.5743333333333,24.629666666666697,35.7906666666667,14.809000000000001,17.368666666666698,26.9856666666667,6.831333333333331,12.111333333333302,12.466666666666699,10.918459892272901,12.5576972961426,6.1100435256958,17.2298755645752,37.609306335449205,30.300838470459,30.7547340393066,8.51155090332031,13.5949535369873,30.2500915527344,20.551193237304698,14.5480470657349,23.7005443572998,13.2725992202759,13.963332176208501,44.517906188964794,22.9249954223633,29.0069904327393,11.669960975647,14.218748092651401,26.247806549072298,5.73387336730957,11.504620552063,12.3819494247437
465,11.609666666666698,12.0503333333333,6.90166666666667,15.7416666666667,34.621,28.966333333333303,20.336,12.860999999999999,16.4383333333333,19.024333333333303,18.0193333333333,13.393666666666698,20.1016666666667,11.602666666666698,17.326333333333302,43.5926666666667,25.0436666666667,34.2423333333333,14.017333333333301,16.429666666666698,27.916,6.64166666666667,13.072000000000001,11.175666666666698,11.2606868743896,13.0947713851929,6.614166259765621,16.6615791320801,36.1693000793457,30.0627059936523,24.964815139770497,8.637660026550291,13.8472442626953,28.8432235717773,19.6729850769043,14.6078033447266,23.645973205566396,12.880758285522498,13.777472496032699,45.4340972900391,23.1257019042969,28.9536075592041,11.716418266296401,14.278749465942399,25.724857330322298,6.03038024902344,11.5467166900635,12.571476936340302
466,11.237,12.407333333333302,6.60333333333333,19.028666666666698,32.961,27.294333333333302,20.834,13.597000000000001,16.335333333333303,20.7373333333333,17.637333333333302,12.786333333333301,19.271,10.607333333333301,15.923333333333302,41.6206666666667,24.7763333333333,30.664,14.299333333333301,16.442999999999998,27.033,6.478,12.312000000000001,13.114,11.387687683105499,13.378605842590302,6.90209531784058,15.407865524292,34.3410415649414,30.5686378479004,21.0928516387939,8.9260950088501,13.8339262008667,26.5003452301025,19.671453475952102,14.3568687438965,23.3846759796143,12.931128501892099,13.906719207763699,45.5791511535645,24.042432785034197,29.3618278503418,12.424513816833501,14.0431270599365,24.950012207031197,6.26005506515503,11.1573219299316,12.6139469146729
467,11.022,12.654333333333302,6.24433333333333,21.0133333333333,34.743333333333304,26.743666666666698,19.706,15.151333333333302,12.557666666666698,19.078,19.1116666666667,12.339333333333302,20.893,13.637,17.236333333333302,41.276,21.2936666666667,35.390333333333295,12.436666666666698,15.804666666666698,24.6273333333333,6.922000000000001,11.793666666666699,11.246666666666698,10.9727115631104,13.3829078674316,6.96671867370605,14.831685066223098,34.283596038818395,31.390760421752898,21.0485305786133,9.038994789123539,14.142940521240199,25.3322429656982,20.8217334747314,14.2201442718506,23.0659484863281,12.8263101577759,13.575419425964402,45.1995620727539,23.9639625549316,29.1915626525879,12.7276668548584,13.903867721557601,25.978473663330103,6.3160505294799805,11.295015335083,12.1926555633545
468,11.220666666666698,13.522,7.23466666666667,24.0903333333333,34.9643333333333,25.881999999999998,20.4593333333333,14.92,13.858666666666698,19.2916666666667,20.7266666666667,14.1173333333333,20.963333333333303,13.990333333333302,17.9353333333333,41.2276666666667,24.306333333333303,32.936,12.421666666666699,15.199333333333302,24.097666666666697,7.00033333333333,13.273333333333301,13.863333333333301,10.926474571228,14.1000642776489,6.85523462295532,15.216717720031701,34.540309906005895,32.8273315429688,24.394063949585,9.49290752410889,14.509815216064501,24.7690601348877,22.4427108764648,14.4544172286987,23.5054988861084,13.0002603530884,13.4546957015991,44.26081848144529,24.114454269409197,30.0165939331055,12.5965890884399,14.2550811767578,28.4993877410889,6.47480010986328,11.8077993392944,12.251624107360803
469,11.7263333333333,14.2766666666667,7.438,19.728666666666697,31.648000000000003,26.807,22.4503333333333,14.767999999999999,13.873666666666699,19.013666666666698,20.839666666666698,14.582666666666698,21.6393333333333,12.922666666666698,15.524666666666699,41.165333333333294,26.3806666666667,29.923666666666698,11.840333333333302,15.2393333333333,25.126333333333303,7.25566666666667,13.519666666666698,11.848666666666698,10.996707916259801,14.5050220489502,6.83777284622192,15.290393829345698,32.9225273132324,33.097785949706996,23.0919017791748,9.71212100982666,14.048710823059098,23.3252811431885,22.7686920166016,14.093761444091802,23.4464683532715,12.9978799819946,13.027223587036099,43.380764007568395,24.472999572753896,28.7936229705811,12.472975730896001,14.4396963119507,27.6727104187012,6.58984804153442,11.3806142807007,12.093430519103999
470,9.785,14.8803333333333,8.297,21.704333333333302,33.4273333333333,26.9683333333333,22.23,14.727333333333302,13.935666666666698,20.719666666666697,21.0863333333333,13.331666666666699,25.1743333333333,13.279000000000002,16.03,42.913999999999994,24.385,30.73,10.168333333333301,17.311,26.697,7.492000000000001,15.263666666666698,14.838333333333301,11.0423526763916,15.329652786254899,6.9876813888549805,17.094165802002,32.4248085021973,32.9877128601074,24.849063873291,10.664080619812,14.4758720397949,23.4410018920898,22.730953216552702,14.613889694213901,24.251916885376,12.7845630645752,13.978857994079599,42.716701507568395,24.9605770111084,32.240592956543004,12.863657951355,15.503721237182601,29.275693893432603,6.74308586120605,12.0493516921997,12.6136150360107
471,9.185,19.0116666666667,8.23266666666667,21.400666666666698,31.465999999999998,27.2813333333333,21.246,13.795,12.866,19.478666666666697,20.198,13.247333333333302,25.813000000000002,16.202,19.588,44.113666666666695,24.359666666666698,32.593,10.6726666666667,19.3176666666667,27.175333333333302,7.10166666666667,15.419333333333302,13.651,10.907443046569801,16.1934604644775,6.73265790939331,19.0695629119873,30.858301162719698,32.981678009033196,26.1368007659912,11.264406204223599,14.791247367858901,23.9991893768311,22.089519500732397,15.1277732849121,25.362525939941396,12.647331237792999,14.214575767517099,42.986942291259794,25.118896484375,33.667961120605504,12.6156482696533,16.77907371521,29.4620532989502,7.00553035736084,12.543834686279302,12.874943733215302
472,9.80466666666667,18.275,8.71966666666667,23.859666666666698,32.6313333333333,30.1436666666667,21.728,11.341666666666699,13.985666666666699,19.4683333333333,20.6683333333333,13.359000000000002,26.959,11.415,19.428666666666697,43.2056666666667,23.842,21.739,10.4026666666667,21.9813333333333,26.9426666666667,7.349,15.068333333333301,15.062999999999999,11.038100242614698,16.7604141235352,6.74031114578247,18.959032058715803,28.8793296813965,32.938644409179695,24.243049621582,11.727550506591802,14.6679534912109,22.7508106231689,22.244104385376,15.3500499725342,25.613361358642603,12.517632484436,14.985651969909698,42.3046989440918,25.190931320190398,33.1743316650391,12.3429107666016,17.2066631317139,28.083471298217802,7.1427435874939,12.383208274841301,12.9652519226074
473,11.3536666666667,19.184,8.19233333333333,22.527666666666697,32.4103333333333,36.3343333333333,23.0996666666667,11.648,14.373,18.983,22.280666666666697,14.2926666666667,27.157333333333302,11.294333333333302,22.1103333333333,42.106,26.074,27.879,10.6786666666667,19.464000000000002,26.951333333333302,7.233,15.167333333333302,12.0693333333333,11.020104408264197,17.3142681121826,6.74637651443481,20.002759933471697,28.792699813842802,32.6111831665039,23.3154449462891,11.7563810348511,14.7080745697021,23.2508983612061,21.7371978759766,16.3339538574219,26.515865325927702,12.680311203002901,16.8522529602051,42.062328338623,25.078592300415,36.3575210571289,12.198750495910598,17.782850265502898,34.093563079834,7.46126127243042,12.427120208740199,13.669647216796902
474,9.604,20.187666666666697,6.609,25.3486666666667,31.231666666666698,35.786666666666704,22.783,12.071,12.819,19.364333333333303,20.3526666666667,14.8163333333333,31.3236666666667,16.063,20.9963333333333,42.896666666666704,26.212,29.2616666666667,10.2986666666667,18.4813333333333,28.271,9.20133333333333,14.852666666666698,17.091333333333303,10.7144050598145,17.451055526733402,6.80127811431885,20.8721809387207,28.7487640380859,32.9423599243164,23.424863815307603,11.8027610778809,14.9618310928345,23.2997875213623,21.4214706420898,17.206693649292,27.4164714813232,13.005455017089801,18.381849288940398,41.6318778991699,25.0467853546143,41.5864677429199,11.410867691039998,18.8863563537598,36.5559196472168,7.5369167327880895,12.597175598144501,13.9303712844849
475,9.43933333333333,17.355333333333302,6.452999999999999,21.079333333333302,32.317,39.6986666666667,23.2076666666667,12.272333333333302,15.088666666666699,18.3176666666667,18.131,14.956333333333301,32.830999999999996,14.3566666666667,24.346333333333302,43.3776666666667,25.9003333333333,27.7036666666667,9.767000000000001,19.787,27.7216666666667,8.54533333333333,13.509333333333302,13.282333333333302,10.813136100769,17.287279129028303,6.72974348068237,20.040594100952102,27.9878807067871,33.567581176757805,20.220235824585,12.159173011779801,14.927149772644,23.606946945190398,21.9644565582275,17.5409317016602,28.222753524780302,13.5570964813232,18.594896316528303,42.028594970703104,25.7716007232666,37.5498199462891,11.0780487060547,19.9647369384766,33.4708976745605,7.6779580116272,12.7778606414795,14.4044370651245
476,9.279,16.493666666666698,7.242000000000001,22.7343333333333,32.993,34.926,21.195999999999998,13.612333333333302,15.127,19.588666666666697,21.9963333333333,15.453333333333301,31.104,14.198,22.0126666666667,41.960333333333296,28.0446666666667,27.785,9.03466666666667,19.2663333333333,35.9006666666667,8.714,15.977333333333302,14.160333333333302,11.1735229492188,17.452569961547898,6.58720064163208,19.1878395080566,30.092891693115202,34.201995849609396,19.996404647827102,12.698671340942399,15.0316610336304,23.7726268768311,22.954418182373,18.1027679443359,29.424480438232397,14.493345260620101,19.3322448730469,42.189208984375,26.4297561645508,38.2032585144043,10.9927425384521,20.949773788452102,32.5558395385742,7.8075251579284695,12.6562948226929,14.8844966888428
477,10.513,15.943,5.2620000000000005,25.6516666666667,31.201,35.19,20.8563333333333,12.019333333333302,13.660333333333302,19.8116666666667,22.357,17.039666666666697,27.5983333333333,16.5726666666667,18.416333333333302,43.3906666666667,28.1046666666667,31.879,8.488,23.048666666666698,41.343,7.87466666666667,15.669666666666698,16.262999999999998,11.682280540466301,17.5649280548096,6.31328582763672,20.333904266357397,32.8311729431152,34.1034469604492,19.7353572845459,13.2654676437378,14.7970857620239,25.57399559021,21.8139762878418,18.5803279876709,30.4193420410156,15.1209812164307,19.068567276001,41.928394317627,26.7670364379883,38.8743934631348,11.0791692733765,21.4944553375244,32.3100242614746,7.905245780944821,12.6052513122559,15.3096513748169
478,10.152000000000001,16.649333333333303,6.04966666666667,30.509,32.665,34.053000000000004,22.2446666666667,12.812666666666699,11.941666666666698,20.7053333333333,23.5006666666667,14.345999999999998,31.6346666666667,14.558,18.435666666666698,43.8556666666667,30.3833333333333,38.6793333333333,7.9536666666666695,26.778666666666698,28.555,8.84666666666667,15.205333333333302,18.306666666666697,11.787750244140598,18.2096881866455,6.2675495147705105,22.0637722015381,34.2255859375,34.0057945251465,20.266677856445302,14.149655342102099,14.4718017578125,25.691162109375,22.478086471557603,19.203416824340803,31.278194427490202,14.979860305786099,19.5459995269775,41.298088073730504,26.0201053619385,40.2041778564453,10.847555160522498,21.609058380127,34.1467475891113,7.9355173110961905,13.070201873779302,15.3413734436035
479,11.147,17.2503333333333,4.85366666666667,28.673000000000002,31.7473333333333,34.4656666666667,21.818666666666697,9.166,10.2653333333333,19.4016666666667,20.6823333333333,15.227333333333302,35.049,15.039333333333301,22.662,42.976000000000006,29.389,33.576666666666696,7.50166666666667,24.3743333333333,29.621,8.895,15.410666666666698,18.727,11.564549446106,19.273492813110398,5.52597570419312,21.6847953796387,32.4814834594727,33.997371673584,20.049268722534197,14.1598234176636,13.495486259460401,25.9027423858643,22.0669116973877,19.096851348877,31.990779876709,14.2037811279297,18.943048477172898,40.063896179199205,25.5009880065918,37.2222938537598,10.7752113342285,22.1315574645996,32.8278007507324,7.96828460693359,13.282982826232901,15.1532688140869
480,9.97166666666667,17.3753333333333,3.60666666666667,24.600666666666697,31.663333333333302,31.334,23.021666666666697,12.284,10.397,19.954333333333302,23.2566666666667,17.2553333333333,35.257,17.164333333333303,25.1886666666667,44.4053333333333,31.378333333333302,30.934,7.37066666666667,24.7816666666667,28.441,7.29066666666667,15.260333333333302,17.473,11.843873977661099,20.2986431121826,5.3528161048889205,20.902027130127,32.5725784301758,34.0914306640625,21.2110557556152,14.340569496154801,13.121911048889197,25.280504226684602,22.1648845672607,19.000066757202102,32.5842475891113,14.3886823654175,18.653226852417,39.1811408996582,26.3677291870117,36.271369934081996,10.8642473220825,22.36789894104,34.5657081604004,8.00242137908936,12.7269458770752,15.320837974548303
481,10.757333333333301,25.019000000000002,6.02133333333333,19.411333333333303,31.163333333333302,34.4266666666667,24.068,12.370999999999999,10.29,20.625,22.134,18.551,32.786,14.927,25.83,46.0593333333333,32.5666666666667,40.5006666666667,10.0476666666667,28.3343333333333,30.455666666666698,7.3629999999999995,16.8866666666667,17.460666666666697,12.053805351257301,20.4251861572266,6.2677707672119105,21.857412338256804,36.6018295288086,35.215248107910206,24.7606010437012,14.6084985733032,13.7362518310547,26.0051002502441,25.7555103302002,19.4946613311768,32.699470520019496,15.162944793701199,19.368944168090803,40.242038726806605,27.1527042388916,40.5519523620605,11.0568695068359,22.419315338134798,37.9450225830078,8.12400817871094,12.5476846694946,15.410964012146001
482,11.283,24.5906666666667,5.51833333333333,19.3563333333333,29.234666666666698,35.5196666666667,22.618666666666698,11.01,12.308333333333302,21.9123333333333,27.136999999999997,17.753,31.0433333333333,12.479333333333301,22.7186666666667,45.055,25.0133333333333,32.3883333333333,11.355666666666698,26.9473333333333,30.436999999999998,7.60166666666667,17.082333333333303,18.003333333333302,11.7518091201782,21.288459777832,5.99534273147583,21.9052200317383,35.709686279296896,34.9264297485352,24.3488922119141,14.2925510406494,13.459568977356,24.5029411315918,24.793338775634798,19.066196441650398,32.6121215820312,14.7335872650146,18.6769123077393,38.488063812255895,26.1656494140625,34.2715034484863,10.9606924057007,22.560279846191396,34.304920196533196,8.21557235717773,12.432630538940401,15.0928153991699
483,10.11,23.896666666666697,4.98666666666667,19.393333333333302,22.4186666666667,35.3243333333333,21.7446666666667,11.340333333333302,9.82333333333333,21.784000000000002,24.331,21.814,31.899666666666697,15.794666666666698,23.6436666666667,45.883,26.7413333333333,38.961,9.722999999999999,22.948,28.8696666666667,7.765,16.2693333333333,17.8346666666667,11.8198080062866,21.5899448394775,5.5900993347167995,21.8467178344727,35.803962707519496,35.489006042480504,24.8700523376465,14.290407180786099,12.8789501190186,23.4364223480225,24.1475143432617,18.5944805145264,32.2670707702637,14.502018928527802,18.273229598999,37.5416603088379,25.896461486816396,33.7299957275391,10.608480453491199,21.6994457244873,34.255069732666,8.28351783752441,12.1179542541504,14.6955671310425
484,11.348666666666698,27.519666666666698,4.279,27.0723333333333,23.3786666666667,37.149333333333296,20.996,11.995666666666699,9.58866666666667,19.902666666666697,22.366999999999997,22.679666666666698,36.2093333333333,18.431333333333303,22.346333333333302,44.629,30.349,39.1936666666667,13.333333333333302,23.193,44.7183333333333,8.24933333333333,17.7816666666667,19.8073333333333,13.1133718490601,22.770092010498,6.82099485397339,22.3629722595215,37.656005859375,36.7027473449707,26.779600143432603,14.8813982009888,14.3750619888306,24.486038208007802,24.5071144104004,20.082052230835,33.699718475341804,15.4187259674072,21.095195770263697,40.2614288330078,28.579771041870103,43.1918411254883,11.8520679473877,22.2189445495605,38.8966865539551,8.74526214599609,12.139951705932601,15.728025436401401
485,12.8643333333333,28.8243333333333,5.97933333333333,25.348000000000003,23.403000000000002,35.064666666666696,20.916333333333302,10.078333333333301,10.3526666666667,19.301666666666698,22.2096666666667,22.428333333333303,30.2003333333333,12.727333333333302,20.761999999999997,45.498999999999995,30.195333333333302,41.506333333333295,11.098666666666698,26.8936666666667,29.928333333333303,10.418,18.223,21.055999999999997,12.4909410476685,22.721187591552702,6.13388824462891,24.0733947753906,33.3722496032715,36.2362060546875,23.584547042846697,14.4124202728271,13.5804281234741,23.852855682373,22.70530128479,19.3689289093018,33.5126724243164,14.625617980957001,21.023151397705103,40.046459197998,27.5502815246582,39.3037528991699,11.444465637207001,22.255783081054698,36.3329010009766,8.97489929199219,11.8409843444824,15.5309896469116
486,12.613666666666699,27.6303333333333,6.752000000000001,25.198,22.7693333333333,36.4443333333333,20.850666666666697,13.392999999999999,13.4283333333333,17.821333333333303,22.6243333333333,22.087,34.2166666666667,13.7576666666667,23.397666666666698,47.101666666666695,29.489,50.9713333333333,11.56,29.957333333333303,33.929,10.5326666666667,16.838666666666697,17.8466666666667,12.8050870895386,24.360591888427702,7.1042342185974094,25.3940448760986,31.4343109130859,37.6663246154785,21.8368816375732,15.5171585083008,15.4219436645508,24.031677246093803,23.676555633544897,21.1615924835205,36.1114273071289,15.0823163986206,23.9755325317383,42.535026550293004,29.8990116119385,41.6722297668457,12.6327676773071,23.784479141235398,37.6079254150391,9.67642116546631,12.6107006072998,16.408563613891598
487,11.8726666666667,24.053666666666697,5.079,28.129333333333303,22.893333333333302,35.7176666666667,22.4763333333333,13.796666666666699,13.132333333333301,18.9533333333333,22.035999999999998,21.781,35.280333333333296,17.1716666666667,28.553,46.9713333333333,30.9493333333333,42.485333333333294,12.398333333333301,28.4516666666667,30.620666666666697,9.958,15.954333333333302,19.0193333333333,13.3548946380615,24.884092330932603,7.105969429016111,24.4239349365234,29.5921268463135,38.1010627746582,20.420953750610398,15.972434997558599,15.7044944763184,24.8764667510986,21.5214691162109,21.497877120971697,37.047607421875,15.881340026855499,23.842065811157198,42.8131866455078,29.7985515594482,37.057624816894496,12.871473312377901,24.5100631713867,37.349739074706996,9.92290782928467,12.795832633972198,17.0989265441895
488,10.806666666666699,24.243000000000002,5.226,29.870666666666697,38.570333333333295,38.5873333333333,21.43,13.530999999999999,12.157,21.2766666666667,22.8113333333333,20.844666666666697,35.28133333333329,15.453333333333301,25.046,46.0253333333333,29.162,42.165333333333294,10.815999999999999,27.1696666666667,30.4153333333333,10.1083333333333,16.116,17.7736666666667,14.1197605133057,24.852319717407198,7.1344509124755895,22.78515625,28.130811691284197,38.0130462646484,19.105056762695302,16.0005664825439,16.242872238159197,26.478317260742198,21.0496139526367,22.042695999145497,38.1317291259766,16.564325332641598,24.373071670532198,44.0087280273438,30.6010227203369,35.797248840331996,13.4046812057495,25.2275333404541,41.7903060913086,10.0744514465332,12.9937219619751,18.3099002838135
489,10.765666666666698,22.885,2.77,23.4593333333333,48.201666666666696,37.4156666666667,20.647,11.812999999999999,11.286666666666699,23.4426666666667,22.047333333333302,19.6503333333333,37.7153333333333,16.3253333333333,21.5373333333333,47.761,26.048000000000002,38.562,13.100999999999999,27.574666666666698,28.565,10.2606666666667,16.285999999999998,15.067333333333302,13.985949516296401,24.7336692810059,6.12919569015503,21.804466247558604,28.2397403717041,37.161735534668004,19.0232238769531,15.9745569229126,14.934796333313,26.42626953125,22.3779945373535,21.1921348571777,37.896785736084,16.442161560058597,23.981874465942397,44.3076324462891,29.2022323608398,33.185661315918004,12.7449941635132,25.021095275878896,41.6762847900391,9.95960521697998,12.869728088378901,18.398511886596697
490,11.232333333333301,24.038333333333302,3.7626666666666697,22.989,27.2946666666667,40.638000000000005,21.1503333333333,11.677999999999999,13.748,20.9673333333333,22.4213333333333,22.4066666666667,38.360333333333294,20.487666666666698,21.271,48.123000000000005,31.3926666666667,35.7703333333333,13.119000000000002,26.9736666666667,29.195,10.6323333333333,16.787,12.845999999999998,13.802650451660199,24.778503417968803,5.438644886016849,19.2496547698975,27.7652912139893,36.6402702331543,16.196214675903303,16.5052452087402,14.1451854705811,26.0588893890381,23.2106761932373,20.9751758575439,38.4545288085938,16.4528102874756,23.899354934692397,44.220245361328104,28.8676376342773,31.803529739379897,12.984493255615199,25.612577438354503,40.960197448730504,9.947991371154789,12.808718681335401,18.223443984985398
491,9.99933333333333,26.799,3.55966666666667,23.711,37.754,39.966333333333296,22.213666666666697,11.740666666666698,19.0986666666667,21.7793333333333,22.837,21.7096666666667,35.710333333333296,21.1993333333333,23.3403333333333,48.2916666666667,30.6226666666667,35.591666666666704,11.185666666666698,29.246,43.538000000000004,9.23733333333333,17.2686666666667,15.314666666666698,14.1928367614746,26.295381546020497,6.13888072967529,16.9266090393066,29.529756546020497,37.1689910888672,16.6581344604492,17.9484272003174,16.1981792449951,25.9116477966309,25.224925994873,22.5283470153809,40.9901351928711,17.604934692382802,26.9962100982666,47.365360260009794,31.521131515502898,35.1809272766113,14.9388933181763,27.595666885376,42.990360260009794,10.2315835952759,13.940042495727502,19.181463241577102
492,10.1196666666667,24.5236666666667,5.15633333333333,21.807,30.2066666666667,40.4886666666667,22.658333333333303,11.470333333333302,13.818,20.471,23.2536666666667,23.636999999999997,36.590666666666706,19.156,25.4626666666667,48.5976666666667,33.139,36.1876666666667,9.33633333333333,28.3923333333333,34.9876666666667,9.83066666666667,18.1163333333333,15.200666666666699,13.907702445983901,27.012559890747102,5.3492603302002,15.5721750259399,27.3541202545166,36.560050964355504,13.5598812103271,18.2357177734375,15.316760063171401,24.614896774292003,23.8808479309082,21.693260192871104,40.7833404541016,16.789239883422898,26.2730522155762,46.1969337463379,30.9275417327881,31.3321895599365,14.7120723724365,27.9986591339111,42.4404411315918,10.222881317138699,13.614052772522,18.9204120635986
493,10.844000000000001,33.114000000000004,5.23366666666667,18.436,33.746,42.292,21.972666666666697,12.055333333333301,11.145333333333301,19.689333333333302,23.963,25.295666666666698,38.979,20.7873333333333,23.6516666666667,48.4746666666667,31.1273333333333,36.9806666666667,9.693,30.3,27.4216666666667,9.175333333333331,18.373,15.377666666666698,13.583744049072301,27.423053741455103,5.320674419403081,15.524767875671401,28.443418502807603,36.7267303466797,16.3926963806152,18.4552268981934,15.4812879562378,22.644630432128896,24.244998931884798,21.564327239990202,40.439968109130895,16.723243713378903,26.2271919250488,45.9499855041504,30.5316181182861,34.004711151123,14.638163566589402,27.7831344604492,43.0264167785645,10.1930561065674,14.0354290008545,19.1252822875977
494,10.267333333333301,33.064666666666696,6.48466666666667,20.839000000000002,32.304333333333304,45.0246666666667,22.137333333333302,14.599666666666698,13.257,21.183000000000003,26.861333333333302,25.565333333333303,38.5573333333333,20.671999999999997,25.4303333333333,48.5306666666667,33.478,31.136999999999997,10.716333333333301,29.7296666666667,24.443333333333303,8.98266666666667,17.494,15.637666666666698,13.5744218826294,28.1960945129395,5.7919406890869105,15.271158218383801,29.9203948974609,37.313713073730504,17.0924911499023,18.894422531127898,15.836125373840302,22.163480758667003,24.092638015747102,21.8435173034668,40.898609161377,16.993453979492198,26.1153030395508,46.3379249572754,31.2354335784912,35.116725921630895,15.1531085968018,27.9589653015137,43.228515625,10.315995216369599,14.387192726135302,19.6243934631348
495,9.32733333333333,31.830666666666698,5.684,17.5193333333333,30.2903333333333,42.2476666666667,21.8226666666667,13.418,14.373666666666699,24.4226666666667,26.896333333333303,21.0826666666667,38.6813333333333,17.056666666666697,25.2796666666667,44.581333333333305,32.87,26.1656666666667,9.062999999999999,28.454333333333302,26.5933333333333,9.96933333333333,16.51,18.964000000000002,13.3293561935425,27.380084991455103,5.2919807434082005,14.9239978790283,30.0552673339844,36.796844482421896,17.4015007019043,18.465425491333,14.596353530883801,21.6433124542236,21.997257232666,20.608566284179698,39.0847015380859,16.0897312164307,23.799291610717802,44.1354446411133,29.864139556884798,31.3208198547363,14.143274307251,26.523530960082997,42.944404602050795,10.105801582336401,13.95423412323,19.245849609375
496,9.53566666666667,28.2626666666667,6.52233333333333,18.9013333333333,38.6423333333333,39.086,21.0436666666667,12.163,15.762666666666698,25.615,22.652333333333303,20.8973333333333,39.911666666666704,16.7523333333333,26.6193333333333,44.731,30.137333333333302,23.695999999999998,13.546,29.5603333333333,22.9093333333333,9.37233333333333,17.2206666666667,15.202666666666698,13.2097969055176,27.4408988952637,5.13771963119507,15.5163230895996,30.3061008453369,36.879547119140604,17.698551177978498,18.2647075653076,14.0307273864746,21.425954818725604,21.6389350891113,19.9840412139893,38.3896598815918,15.441472053527802,23.7042503356934,43.7315826416016,29.769290924072298,30.616626739502,13.5948495864868,26.1336822509766,43.8492431640625,10.083468437194801,13.890857696533198,19.3328762054443
497,12.52,28.828000000000003,8.886000000000001,25.466333333333303,39.625333333333295,40.753,19.238,11.728333333333302,17.7506666666667,21.445,24.627,18.785999999999998,41.1233333333333,20.428333333333303,25.844,48.403999999999996,29.8846666666667,23.691,11.155999999999999,30.039333333333303,23.5603333333333,9.11833333333333,17.0873333333333,13.478333333333302,13.185911178588901,27.433622360229503,5.71059083938599,16.812667846679698,34.1312484741211,37.8874359130859,18.4904155731201,18.6458053588867,14.123394012451199,21.9993209838867,23.016832351684602,20.621173858642603,38.6965293884277,15.8587236404419,24.0039367675781,45.109134674072294,30.4732666015625,34.3641586303711,13.8230066299438,25.952312469482397,41.3448333740234,9.94853401184082,13.995964050292999,19.1631298065186
498,11.4786666666667,28.785999999999998,4.38133333333333,24.478666666666697,30.402666666666697,41.0386666666667,19.975,10.970666666666698,13.0076666666667,21.0573333333333,24.435,19.742333333333303,36.862666666666705,19.5996666666667,26.5253333333333,50.6593333333333,31.83,24.554666666666698,12.7423333333333,31.986,30.316,9.69466666666667,18.4243333333333,13.009,13.1569223403931,26.2451686859131,5.46197605133057,19.2723789215088,35.7908134460449,38.0961952209473,19.783182144165,18.4843921661377,13.4199209213257,21.7993812561035,22.5119132995605,20.034011840820302,37.5927085876465,15.6082077026367,22.652246475219698,44.171348571777294,29.3027992248535,33.606388092041,12.9152317047119,24.640686035156197,40.4906463623047,9.67488479614258,13.7055320739746,18.6223182678223
499,10.2856666666667,27.7093333333333,7.59366666666667,23.2016666666667,29.4213333333333,40.9896666666667,19.923,11.291666666666698,14.771666666666698,19.6013333333333,23.776999999999997,21.983333333333302,33.615,12.387,24.3196666666667,50.368,32.5303333333333,25.9323333333333,12.905333333333301,27.551,42.865,10.168,15.129666666666699,14.188333333333302,13.120512008667,25.0960884094238,5.121845722198491,20.3542728424072,35.8722686767578,37.8055305480957,20.385118484497102,18.1812419891357,13.229017257690401,22.2661209106445,22.0340175628662,19.533861160278303,36.526771545410206,14.956806182861301,22.6859703063965,43.773277282714794,28.7781982421875,33.4610252380371,12.451864242553699,23.769483566284197,41.672191619873,9.60822677612305,13.410729408264197,18.3313159942627
500,9.99866666666667,30.3226666666667,3.11033333333333,26.2736666666667,32.7893333333333,40.0533333333333,19.589000000000002,11.767999999999999,10.1833333333333,20.33,22.487666666666698,21.5786666666667,31.3923333333333,14.619000000000002,25.275,47.6476666666667,27.813000000000002,24.425,7.731,27.504333333333303,29.488000000000003,10.971333333333302,14.863333333333301,13.939,12.594891548156701,23.3634185791016,3.9199018478393595,21.0982265472412,36.319572448730504,36.000335693359396,20.3156566619873,17.3904056549072,11.437843322753901,21.8927841186523,20.168226242065398,18.124095916748,34.5479545593262,14.210713386535598,20.212327957153303,40.7433853149414,26.8500919342041,32.600513458252,10.5378093719482,21.9281787872314,39.660247802734396,9.15438365936279,12.3992576599121,16.906316757202102
501,10.296,30.2693333333333,2.4966666666666697,24.4413333333333,33.9326666666667,39.107333333333294,20.605999999999998,12.862666666666698,11.960999999999999,20.125,24.23,18.49,31.943333333333303,15.633,24.611333333333302,47.3406666666667,25.908666666666697,23.185666666666698,8.70833333333333,26.318333333333303,27.5483333333333,9.97533333333333,14.406333333333302,15.820666666666698,12.545636177063,23.0144958496094,3.8809027671814,21.220525741577102,36.3562774658203,35.032028198242195,19.5244407653809,17.444751739502,11.8364868164062,21.468338012695302,20.077096939086896,18.2483177185059,34.430694580078104,14.1658840179443,19.8386058807373,40.3871612548828,26.2106399536133,31.7208461761475,10.3603839874268,21.837083816528303,41.305992126464794,9.06871795654297,12.4369316101074,16.8387355804443
502,9.84366666666667,27.2206666666667,4.66,23.352333333333302,34.049666666666695,39.8606666666667,18.605999999999998,12.481333333333302,15.215,21.286666666666697,25.590999999999998,15.959333333333301,35.014,16.319000000000003,23.495333333333303,48.0273333333333,29.514,27.766,8.86566666666667,27.167666666666697,26.7353333333333,9.20366666666667,16.3616666666667,11.544666666666698,12.6483402252197,23.0378761291504,4.11567115783691,20.661750793457,37.20652389526371,35.086452484130895,19.1285400390625,17.4152450561523,12.941835403442399,22.357515335082997,20.393690109252898,18.5866794586182,34.5232963562012,14.528045654296902,19.793033599853498,41.155544281005895,25.8793754577637,31.707218170166,10.658620834350598,22.2964057922363,43.5557670593262,9.12528133392334,12.752055168151902,17.55712890625
503,9.97533333333333,25.54,4.52,22.399333333333303,32.5146666666667,34.9783333333333,20.2723333333333,11.486666666666698,12.508666666666699,21.268333333333302,23.7633333333333,16.77,34.899,13.258666666666699,22.466666666666697,45.5456666666667,27.24,25.9246666666667,8.60766666666667,23.573333333333302,29.1803333333333,7.39933333333333,16.0813333333333,9.4,12.4171457290649,22.628282546997102,3.77916765213013,18.7778701782227,34.9186859130859,34.031589508056605,14.024517059326199,17.0998878479004,12.1754789352417,24.205064773559602,16.873834609985398,18.2045078277588,34.166267395019496,13.949458122253402,18.3545227050781,39.7801971435547,25.356071472168,25.3623065948486,10.4152994155884,22.1047878265381,42.8029365539551,8.92113399505615,11.470218658447301,17.92018699646
504,8.927999999999999,24.793000000000003,3.98,19.568333333333303,30.711666666666698,37.016,21.036333333333303,12.560333333333302,10.4623333333333,21.3436666666667,20.7983333333333,16.673666666666698,38.097666666666704,13.57,21.5876666666667,47.1173333333333,26.9476666666667,29.503333333333302,10.137,19.014,28.105333333333302,7.00833333333333,15.483333333333302,13.524333333333301,11.919665336608901,24.591266632080103,4.20074081420898,17.7331924438477,28.5090408325195,34.915618896484396,9.748637199401859,15.568100929260302,14.421113014221199,25.4564609527588,16.3319873809814,19.035888671875,35.0598754882812,13.880129814147901,20.8688278198242,40.2766571044922,27.3652992248535,18.639751434326197,11.761829376220698,23.171466827392603,44.450809478759794,9.29917812347412,12.502332687377901,18.4301815032959
505,10.129,20.7813333333333,2.73233333333333,21.754,40.7083333333333,38.0223333333333,18.5053333333333,12.248333333333301,9.096,19.460666666666697,21.616999999999997,15.810666666666698,37.6813333333333,15.561666666666698,20.699,49.7716666666667,30.739333333333303,25.371666666666698,12.1996666666667,19.265,28.731666666666698,8.58333333333333,13.724,12.255999999999998,11.380256652832001,24.433044433593803,4.371379375457759,17.3343639373779,30.9017848968506,35.8536415100098,12.250171661377001,15.211186408996598,14.256878852844201,27.646732330322298,16.5615196228027,19.2376594543457,34.7924613952637,14.328640937805199,20.5818119049072,41.653282165527294,27.518583297729503,18.2057476043701,12.5387229919434,23.5498218536377,44.341136932373,9.32085800170898,12.6763668060303,18.0630893707275
506,10.940666666666699,19.0143333333333,4.125,24.051666666666698,40.0633333333333,38.961,19.248333333333303,13.532666666666698,9.279,19.719666666666697,21.618666666666698,15.850333333333301,37.287,15.949333333333302,21.108,49.8933333333333,31.711,29.859,12.950999999999999,22.516,43.3986666666667,8.26733333333333,11.748666666666699,9.476,11.6916255950928,25.2612323760986,5.7374405860900906,17.6963176727295,32.780345916748,36.574958801269496,14.0329084396362,15.8109045028687,15.607476234436,26.697397232055696,18.6463222503662,20.2145690917969,35.525730133056605,15.182593345642099,21.912551879882802,43.3245620727539,29.4276065826416,20.8730621337891,13.7431735992432,24.325132369995103,45.102176666259794,9.19375324249268,13.1446714401245,18.1931190490723
507,12.019333333333302,17.498333333333303,6.50533333333333,16.928333333333303,28.180999999999997,36.385,17.9046666666667,11.328666666666699,11.773333333333301,19.163333333333302,21.9203333333333,17.2463333333333,32.2833333333333,14.475999999999999,22.603333333333303,46.4713333333333,30.000999999999998,25.463333333333303,10.3713333333333,22.3913333333333,30.779,7.04166666666667,10.655666666666699,13.056666666666699,10.992722511291499,24.0151424407959,5.1627140045166,16.321325302124,30.4918575286865,34.1549797058105,13.2307729721069,14.101101875305199,14.2161159515381,22.864023208618196,16.3256244659424,18.4933547973633,33.3564987182617,14.5505056381226,19.0232257843018,40.1210289001465,26.891773223877,17.508111953735398,12.2067012786865,23.0131492614746,39.350341796875,8.82511901855469,11.4461851119995,17.1350898742676
508,11.833666666666698,16.185,0.003,17.964666666666698,39.4776666666667,35.294000000000004,19.850333333333303,11.076666666666698,10.248,20.127,19.871666666666698,20.007333333333303,33.16,11.584333333333301,23.5263333333333,45.215,27.623666666666697,24.391,11.009333333333302,21.259333333333302,29.835666666666697,7.41533333333333,9.16033333333333,14.337333333333302,10.6455574035645,23.721155166626,5.3270759582519505,16.0726585388184,30.834867477417003,33.227584838867195,14.0611658096313,13.9338712692261,14.2384252548218,21.668083190918,16.9536724090576,18.053119659423803,32.747322082519496,14.7147932052612,18.6971054077148,39.966133117675795,26.0400409698486,19.1598167419434,11.9519710540771,22.403047561645497,38.020172119140604,8.69124603271484,11.225095748901401,16.9585571289062
509,10.1663333333333,16.1223333333333,1.15566666666667,16.5036666666667,37.847,39.0496666666667,20.943,10.999,10.245999999999999,19.645,20.7296666666667,18.3086666666667,31.016,16.545666666666698,22.3816666666667,44.9053333333333,25.43,28.035333333333302,9.908,21.456,28.028000000000002,9.029,8.23766666666667,11.09,10.8876333236694,23.197448730468803,5.790252685546879,17.0796432495117,31.0091285705566,33.2148628234863,13.8045473098755,13.770059585571301,14.032114982605,22.3641719818115,16.769832611084002,17.9439468383789,32.557788848877,15.0483570098877,18.209781646728498,40.2464370727539,26.1929874420166,19.2485237121582,11.574709892272901,22.2779197692871,37.139984130859396,8.570481300354,10.952664375305199,17.2237548828125
510,10.4256666666667,16.739,2.77133333333333,17.192,29.943,38.765,18.7046666666667,7.47766666666667,9.701,20.2356666666667,21.274333333333303,19.6443333333333,27.5373333333333,17.701333333333302,20.746,45.0276666666667,25.1026666666667,26.4706666666667,9.63266666666667,21.4566666666667,28.346999999999998,7.17833333333333,8.73133333333333,13.705,11.160429954528801,22.247911453247102,5.92793846130371,15.970541000366199,28.1832485198975,31.897554397582997,13.168737411499,13.4565019607544,13.6732187271118,20.0193691253662,16.9383659362793,17.3130397796631,31.512428283691396,14.831130027771001,18.6674118041992,40.192352294921896,25.669967651367198,20.771125793457,11.1555843353271,21.528865814209,34.538684844970696,8.34941864013672,9.96761608123779,16.6766052246094
511,10.120333333333301,20.9916666666667,2.0513333333333303,16.1756666666667,36.725666666666704,34.0593333333333,19.823,7.85733333333333,9.60333333333333,19.294,19.8403333333333,17.4623333333333,27.0903333333333,18.579,22.511,47.8383333333333,25.533666666666697,28.6086666666667,9.006,22.6563333333333,28.204333333333302,8.39833333333333,10.8673333333333,15.381333333333302,11.3604345321655,22.3906440734863,6.29351949691772,15.688663482666,26.7358131408691,32.205718994140604,13.1454362869263,14.116016387939501,13.981494903564501,20.153127670288104,19.841587066650398,17.7289085388184,32.277702331543004,15.010891914367699,21.063800811767603,41.7027359008789,26.6010818481445,24.0436096191406,12.0254878997803,21.92262840271,36.271003723144496,8.34946918487549,9.91928195953369,16.4568138122559
512,10.001333333333301,20.312,5.4666666666666694,20.748333333333303,36.527666666666704,34.14,19.733333333333302,9.527999999999999,11.223666666666698,20.2473333333333,21.809333333333303,16.1926666666667,29.344333333333303,20.3456666666667,21.4123333333333,45.473,26.736333333333302,25.748666666666697,11.035333333333302,24.5126666666667,47.2753333333333,9.475,12.270333333333301,16.379666666666697,12.094241142272901,22.3874912261963,7.6253342628479,16.514799118042,27.7212867736816,32.9194984436035,13.269798278808599,14.986357688903801,15.644184112548801,20.286544799804698,20.769229888915998,18.8060932159424,33.715606689453104,16.5348949432373,23.5446090698242,43.849849700927706,29.8519020080566,30.338619232177702,13.4496726989746,23.533790588378896,40.6713523864746,8.23404884338379,10.287786483764599,17.3790111541748
513,9.627666666666661,20.339000000000002,4.562,22.291,27.668000000000003,32.052666666666696,20.7916666666667,8.346,11.826333333333302,21.6503333333333,20.6193333333333,15.799333333333301,32.4936666666667,21.9386666666667,21.6886666666667,44.0076666666667,23.678666666666697,29.4273333333333,12.917,26.1256666666667,48.148,7.155,10.2783333333333,14.5236666666667,11.7380266189575,21.8134593963623,8.58490562438965,18.3882789611816,25.5435085296631,31.8881950378418,11.297844886779801,14.846132278442399,15.7352294921875,20.7012557983398,18.4214458465576,18.888982772827102,32.9829978942871,16.754661560058597,24.0176048278809,43.414554595947294,30.5841903686523,27.4029140472412,13.815052032470698,24.1363868713379,41.6171760559082,8.29777526855469,9.81104278564453,17.3275585174561
514,10.856,22.19,8.19633333333333,23.809333333333303,33.301333333333304,34.462333333333305,22.132666666666697,8.9,11.895999999999999,22.423666666666698,22.1726666666667,17.946333333333303,34.859,21.5723333333333,21.8896666666667,42.355,27.576,28.625,13.875333333333302,23.8436666666667,46.4953333333333,7.79233333333333,11.922666666666698,12.810666666666698,11.619171142578098,22.113096237182603,9.13515567779541,20.6565113067627,28.3152542114258,32.1459617614746,11.086066246032699,15.070866584777802,16.31396484375,20.381483078002898,20.4319095611572,19.812915802002,33.962570190429695,17.9130039215088,24.8361434936523,44.677860260009794,30.742858886718803,31.0898971557617,14.3217153549194,24.6546115875244,43.257171630859396,8.49513626098633,10.309916496276902,17.2191009521484
515,11.230666666666698,19.268,10.6976666666667,22.824666666666698,35.955999999999996,34.008,21.555,9.51433333333333,16.257666666666697,24.123,23.2523333333333,18.7643333333333,35.146,17.602,22.672333333333302,44.536,27.4123333333333,30.7396666666667,14.204,26.658666666666697,38.5113333333333,7.58166666666667,9.689,13.966333333333301,11.302398681640598,22.058984756469698,9.46474742889404,21.634267807006804,28.590990066528303,32.2060546875,12.426624298095698,14.8193016052246,16.728092193603498,20.811941146850604,20.0295181274414,20.213222503662102,34.227462768554695,18.119064331054698,25.1258144378662,45.5973129272461,29.5628356933594,33.1550331115723,14.514793395996099,24.717113494873,42.1966323852539,8.67870998382568,10.7005462646484,16.7545680999756
516,11.464333333333302,18.6973333333333,5.985,25.090999999999998,28.824,32.9073333333333,21.831,9.96433333333333,18.514,22.2216666666667,22.802,19.4243333333333,32.83,19.7473333333333,21.722666666666697,47.1863333333333,26.465,30.7966666666667,14.709666666666699,24.387333333333302,26.6593333333333,8.82833333333333,10.6976666666667,13.684333333333301,10.900122642517099,21.876708984375,9.269548416137699,22.0983104705811,27.718334197998,30.3556346893311,12.719532012939501,14.124134063720698,15.8241233825684,21.5683746337891,18.628971099853498,19.782642364502,32.8244285583496,17.4229774475098,24.2138290405273,44.184776306152294,28.614524841308604,28.2678909301758,13.6791257858276,23.798240661621104,41.131420135498,8.42907619476318,10.076726913452099,16.3388175964355
517,11.827333333333302,16.934333333333303,4.921,21.1576666666667,32.1523333333333,32.6863333333333,21.536666666666697,10.1373333333333,16.046,22.639,22.655333333333303,19.72,29.812666666666697,19.9686666666667,22.0433333333333,45.153,30.890333333333302,33.5846666666667,14.036333333333301,21.039333333333303,27.7206666666667,8.262,12.539000000000001,10.578666666666699,10.574246406555199,22.0935363769531,8.85335636138916,22.779293060302702,27.5198078155518,29.5680255889893,13.3448839187622,14.230525016784698,15.6742382049561,22.2750816345215,18.5308151245117,19.822416305542,32.2696685791016,16.7245826721191,23.2986011505127,44.0426445007324,28.2096385955811,27.514274597168,12.6528997421265,23.704481124877898,37.020759582519496,8.42585849761963,9.9756383895874,16.899269104003903
518,12.756333333333302,18.423666666666698,4.32533333333333,26.315,39.0933333333333,34.2143333333333,21.651,10.222000000000001,13.505999999999998,24.0423333333333,20.9243333333333,20.861333333333302,31.879333333333303,14.177999999999999,23.3363333333333,43.9926666666667,28.8636666666667,34.7186666666667,12.645333333333301,21.734666666666698,28.113000000000003,8.112,11.780666666666699,9.82933333333333,10.5053415298462,21.6803550720215,8.97277927398682,24.209270477294897,28.3242244720459,30.368143081665,13.5747585296631,14.7287759780884,15.667781829834,24.0045318603516,19.268264770507802,20.2840747833252,32.505542755127,16.7728118896484,23.646093368530302,44.621742248535206,28.3824348449707,30.697998046875,12.2705249786377,23.552026748657198,34.704402923584,8.4006519317627,10.0178489685059,17.6053237915039
519,11.517666666666699,19.5053333333333,4.24566666666667,20.231666666666698,29.099,37.2063333333333,21.641666666666698,10.1773333333333,13.295666666666698,22.723000000000003,20.7216666666667,23.379,33.911,13.9283333333333,20.056333333333303,47.0683333333333,27.0096666666667,39.722666666666704,14.159666666666698,23.664333333333303,29.9273333333333,9.133,13.027000000000001,13.656333333333302,10.562035560607901,21.311841964721697,8.92165851593018,23.7230167388916,29.1557769775391,30.310865402221697,13.3992910385132,14.974006652832001,15.4964942932129,25.1138191223145,19.2577438354492,20.251510620117198,32.1754837036133,16.6833152770996,23.5983715057373,45.85456848144529,27.960060119628896,33.967433929443395,11.764659881591802,22.7676982879639,34.8463287353516,8.393141746521,9.885979652404789,17.792072296142603
520,11.768666666666698,20.695333333333302,3.13966666666667,29.234,28.4886666666667,37.1483333333333,21.379666666666697,9.30733333333333,15.7713333333333,23.349,23.2706666666667,21.594333333333303,32.481,16.839000000000002,20.791,45.568999999999996,30.085666666666697,35.704666666666704,12.925999999999998,24.5953333333333,39.8043333333333,7.4453333333333305,11.486333333333302,15.0586666666667,11.274717330932601,21.701440811157198,9.81100273132324,23.449247360229503,29.5541133880615,31.017934799194304,11.996447563171401,16.054302215576197,16.1463871002197,25.3912410736084,19.3571548461914,21.1234912872314,32.9690475463867,16.7877311706543,24.7335033416748,47.5780830383301,29.122911453247102,40.2749176025391,12.192874908447301,23.3553524017334,37.0207939147949,8.43508338928223,10.4501800537109,18.3106575012207
521,13.200333333333301,21.571333333333303,3.844,25.5663333333333,41.085333333333296,36.3126666666667,22.509,9.31566666666667,13.900333333333302,22.539,20.823333333333302,20.6973333333333,30.617666666666697,14.290666666666699,21.766666666666698,45.163999999999994,28.471,41.1666666666667,12.285333333333302,24.006333333333302,49.331333333333305,7.98733333333333,11.884,13.940999999999999,11.3843650817871,21.9640769958496,10.1870269775391,23.155122756957997,29.7777786254883,31.7933502197266,11.4207429885864,16.509933471679698,16.730545043945302,26.391870498657198,19.7727298736572,21.739221572876,33.5507164001465,16.9637603759766,25.3139820098877,49.248863220214794,29.9362907409668,43.826324462890604,12.7849369049072,23.7761116027832,37.4536552429199,8.64571380615234,11.2199363708496,18.4221820831299
522,12.6593333333333,20.8953333333333,4.56466666666667,23.189333333333302,29.1653333333333,37.713666666666704,22.5826666666667,9.84766666666667,14.235999999999999,25.551666666666698,20.692333333333302,18.809333333333303,32.3793333333333,13.587,20.4016666666667,45.729666666666695,28.2353333333333,40.0903333333333,14.329333333333302,22.855999999999998,46.926333333333304,8.39833333333333,10.949000000000002,11.460666666666699,10.2320947647095,20.7612838745117,9.69122314453125,23.023216247558604,29.9780292510986,31.498987197876,12.602387428283699,16.1114158630371,17.0585517883301,25.296096801757802,20.6689357757568,21.084825515747102,32.9485893249512,16.184768676757802,23.7129802703857,47.9548568725586,28.9870719909668,40.736888885498,12.850989341735803,22.6811637878418,34.9847793579102,8.36509323120117,10.9338855743408,17.6982517242432
523,12.314666666666698,18.854,0.40966666666666707,21.185,27.3296666666667,39.9953333333333,22.1093333333333,10.1173333333333,17.171,22.465,22.7763333333333,23.8983333333333,31.3146666666667,12.844000000000001,24.189,45.3656666666667,29.839000000000002,39.783333333333296,14.487333333333302,25.115,45.401,8.64766666666667,10.869000000000002,14.444,9.57009315490723,20.6950149536133,10.2505302429199,23.1275291442871,31.093376159668,32.230987548828104,12.799808502197301,16.390647888183597,18.2977237701416,25.7014980316162,21.7681865692139,21.4705085754395,33.3362693786621,16.0927772521973,23.367126464843803,48.24922180175779,29.309211730957,42.9718360900879,13.177339553833,22.9954452514648,33.6382026672363,8.38030529022217,11.6638889312744,17.591819763183597
524,13.345,17.557666666666698,0.0586666666666667,23.760666666666697,41.5836666666667,40.840666666666706,22.5603333333333,10.355,15.07,23.228333333333303,23.9916666666667,19.8393333333333,30.497,16.64,27.1546666666667,46.717,29.91,44.040666666666695,14.797333333333302,21.4063333333333,27.801,7.87,11.797666666666698,14.262333333333302,9.224860191345211,20.615066528320302,10.1883068084717,22.862621307373,31.482774734497102,33.337882995605504,12.960665702819801,16.5929832458496,18.6964054107666,27.468736648559602,21.803319931030302,21.5700168609619,33.559787750244105,15.7869520187378,23.5791835784912,48.8994331359863,29.7449169158936,42.1730537414551,13.373433113098098,23.2321834564209,33.577907562255895,8.56302452087402,12.323131561279302,17.5828475952148
525,13.703666666666699,17.410999999999998,0.00633333333333333,20.471333333333302,31.307,36.2536666666667,23.278666666666698,11.969333333333301,16.764,23.3776666666667,22.2873333333333,20.9096666666667,33.9713333333333,20.157,32.613666666666695,46.1193333333333,30.682,41.3556666666667,16.0223333333333,23.704333333333302,26.509333333333302,7.80766666666667,11.033,16.021666666666697,9.8942756652832,21.4357013702393,10.2780065536499,22.2666721343994,28.8743057250977,34.0323295593262,13.5239953994751,16.763822555542,19.886062622070302,26.3959846496582,20.7006206512451,21.863466262817397,34.711471557617195,15.489221572876,23.9336128234863,46.805835723877,31.1771068572998,39.846992492675795,13.842078208923303,23.873743057251,33.1179733276367,8.745608329772951,12.3178129196167,17.773845672607397
526,13.139333333333301,19.53,0.0,21.921,29.255,37.402666666666704,23.333666666666698,11.223666666666698,17.162,24.046999999999997,23.016666666666698,22.579333333333302,34.264,15.748666666666699,27.9013333333333,46.982,33.0343333333333,42.645,20.014,24.617333333333303,28.262333333333302,7.794,12.2476666666667,11.642666666666699,10.8207674026489,22.4609870910645,10.0931396484375,22.346549987793,29.3900871276855,35.728729248046896,14.937108039856,16.1230144500732,21.272123336792,25.5192375183105,22.257143020629897,22.1843795776367,35.6776695251465,15.976788520813,23.731178283691396,45.936405181884794,33.030471801757805,31.5601692199707,13.9634304046631,24.532268524169897,35.825626373291,8.81944942474365,13.1253480911255,18.2570304870605
527,13.583333333333302,21.3316666666667,0.0,18.951,32.3563333333333,36.4233333333333,22.651999999999997,10.591333333333301,21.1883333333333,22.955666666666698,23.592,27.113000000000003,33.648,16.405333333333303,26.163333333333302,47.507,34.941,41.7063333333333,17.660999999999998,26.213666666666697,30.1756666666667,8.61633333333333,13.664333333333301,14.097666666666699,12.028236389160199,23.875055313110398,10.2003698348999,22.256462097168,28.130985260009798,36.649589538574205,14.441500663757301,16.3017063140869,22.593824386596697,23.532579421997102,24.3974342346191,23.078182220459,37.3258934020996,16.5004100799561,24.421203613281197,45.5683441162109,35.9385528564453,29.163877487182603,14.236435890197802,25.7673168182373,39.4835357666016,9.21521377563477,13.9486770629883,18.7493896484375
528,15.925999999999998,20.879333333333303,0.0,21.0356666666667,34.6353333333333,39.1196666666667,22.653666666666698,10.831666666666699,19.724,24.298666666666698,22.307,26.7143333333333,40.457333333333295,19.518333333333302,28.551666666666698,47.020333333333305,35.427,36.6083333333333,17.1803333333333,26.743000000000002,32.4163333333333,8.03533333333333,11.509333333333302,14.923666666666698,12.9212379455566,24.9836730957031,10.697763442993198,21.9459953308105,27.3433990478516,36.5632209777832,14.1547145843506,16.626226425170902,23.535448074340803,22.168748855590803,24.1841869354248,24.3100605010986,38.955650329589794,17.353084564209002,25.796554565429698,45.398220062255895,37.7360229492188,29.718879699707,15.037055015564,27.1201343536377,41.240047454834,9.62120342254639,14.8449268341064,19.3250961303711
529,16.11,20.024333333333303,0.0,18.733333333333302,35.399666666666704,39.341666666666704,21.369,11.655999999999999,24.1726666666667,20.6453333333333,22.1926666666667,24.707333333333303,39.77533333333329,19.474,29.989333333333303,49.1703333333333,33.233000000000004,37.3553333333333,19.454,25.755,44.3526666666667,7.04466666666667,11.989666666666698,14.355333333333302,13.5036020278931,26.030876159668,10.975154876709,21.834304809570302,25.965875625610398,36.034122467041,13.197741508483901,17.0862255096436,24.6827774047852,22.2929611206055,24.147102355957,25.999979019165,40.8585662841797,17.366502761840803,27.167366027832,44.567211151123,39.0335922241211,29.5492725372314,15.7909488677979,28.0823707580566,41.2998275756836,9.86195755004883,15.945219993591301,19.5863361358643
530,13.883,18.594333333333303,0.0,20.777333333333303,33.813333333333304,33.778,21.4183333333333,12.333,24.803666666666697,18.8563333333333,23.819000000000003,28.3486666666667,41.3066666666667,15.783666666666699,28.819000000000003,48.543,36.44,44.787666666666695,19.582333333333303,27.0986666666667,48.3106666666667,9.32733333333333,11.237666666666698,14.756333333333302,14.313985824584998,27.5386562347412,10.920158386230499,22.3821754455566,25.2667446136475,35.69008255004879,12.996691703796401,17.661235809326197,25.5801124572754,21.3922748565674,24.2749538421631,27.203893661499,42.532440185546896,17.5089130401611,28.038782119751,43.639923095703104,39.9980506896973,30.526554107666,16.7153186798096,29.0496559143066,42.6021156311035,10.211263656616199,16.2805805206299,19.8407249450684
531,15.374333333333302,23.596999999999998,0.0,21.164333333333303,33.543666666666695,34.024,21.6566666666667,13.470666666666698,22.601999999999997,18.577,22.866,29.348000000000003,42.504,19.9856666666667,27.402666666666697,48.0776666666667,35.457,48.259666666666696,19.376333333333303,29.0953333333333,50.326666666666696,8.15433333333333,13.248666666666699,13.889333333333301,15.0809421539307,28.9598541259766,11.165734291076697,21.9103221893311,24.8827610015869,34.9059524536133,10.6713371276855,17.7743968963623,26.335016250610398,21.8010311126709,23.546028137207,28.460767745971697,43.8930778503418,17.5743675231934,29.613046646118196,44.231239318847706,41.189453125,34.847213745117195,18.1495246887207,30.3546466827393,44.06806945800779,10.6668214797974,16.4692668914795,20.5644493103027
532,15.435666666666698,24.201999999999998,0.0,24.3053333333333,34.451,34.613,21.937333333333303,12.748,22.945999999999998,21.268333333333302,21.943333333333303,30.0446666666667,44.8943333333333,21.050333333333302,30.517,49.949,36.604333333333294,49.486999999999995,21.367666666666697,32.186666666666696,53.6156666666667,8.904,14.955333333333302,13.8986666666667,15.6151027679443,30.522750854492198,12.1011152267456,21.1467018127441,25.1942577362061,34.6325531005859,9.6178560256958,18.09739112854,27.4999923706055,22.452608108520497,22.979379653930696,30.553045272827102,45.9743537902832,18.1922855377197,32.012134552002,46.9226570129395,43.1850700378418,39.322662353515604,20.4199199676514,31.9066696166992,45.5444488525391,11.2587184906006,18.156930923461896,21.161188125610398
533,15.055333333333301,28.242333333333303,0.0,20.9413333333333,33.1643333333333,35.6543333333333,21.794,12.925,23.6926666666667,23.791333333333302,25.932,32.8663333333333,43.42,17.5496666666667,33.2113333333333,50.897,39.790333333333294,45.8113333333333,22.7113333333333,33.812,54.828333333333305,9.252,17.2656666666667,14.115666666666698,16.2995567321777,32.0027465820312,12.683097839355499,20.5282936096191,23.865064620971697,35.032863616943395,8.746373176574709,17.976703643798803,28.179498672485398,22.8687343597412,22.656639099121104,31.5776424407959,47.316379547119105,18.9065856933594,32.926605224609396,47.9059448242188,45.223785400390604,39.0900764465332,21.805101394653303,33.161979675293004,47.774997711181605,11.4634408950806,18.7171306610107,22.315731048584
534,17.5953333333333,25.8236666666667,0.0,26.672333333333302,33.053000000000004,36.6416666666667,23.439,15.784,27.911666666666697,21.339666666666698,26.7296666666667,31.0646666666667,43.7716666666667,20.693666666666697,32.763000000000005,53.3366666666667,40.0136666666667,41.8093333333333,20.0173333333333,33.5856666666667,55.9586666666667,9.329,21.36,15.246666666666698,16.9392604827881,33.847789764404304,13.1135196685791,21.037061691284197,22.3960971832275,34.580070495605504,7.983309745788571,17.9569396972656,29.1952018737793,25.6803703308105,21.5575122833252,32.6451416015625,48.7019119262695,19.7131328582764,33.3270797729492,48.1506690979004,48.0261840820312,39.0245323181152,23.234943389892603,34.737071990966804,50.5452728271484,12.0625085830688,19.250278472900398,23.4217586517334
535,19.902,33.104,0.0,26.355,35.31,38.5543333333333,23.7,17.468,27.1773333333333,24.044333333333302,28.937666666666697,30.3576666666667,46.3913333333333,22.6626666666667,33.453333333333305,54.8366666666667,46.893,47.012666666666696,23.761999999999997,34.5743333333333,55.037666666666695,8.719,26.2626666666667,17.6196666666667,17.9704666137695,36.69091796875,14.4090185165405,22.5249519348145,22.447956085205103,35.2330474853516,7.8345222473144505,19.1525478363037,31.721990585327102,29.953199386596697,21.2488994598389,35.8517074584961,52.0267105102539,21.2551326751709,36.6678886413574,51.0327568054199,51.469566345214794,44.237876892089794,25.684383392334,37.7326622009277,50.175865173339794,13.280968666076697,21.606748580932603,24.352149963378896
536,19.756333333333302,36.16,0.0,28.123,35.9343333333333,41.3913333333333,23.966333333333303,17.0433333333333,29.7536666666667,23.6743333333333,31.189333333333302,30.0113333333333,49.0996666666667,19.4063333333333,38.193000000000005,56.7396666666667,48.1573333333333,45.766000000000005,25.846999999999998,34.5656666666667,56.141000000000005,8.80966666666667,25.496,15.734000000000002,18.401193618774396,37.5968055725098,14.7461767196655,22.2181186676025,24.3031005859375,35.5962562561035,8.586644172668459,19.869853973388697,32.2447853088379,33.7845497131348,21.2318115234375,36.8872108459473,52.6820068359375,21.6299018859863,37.811840057373,52.458324432373,52.0040969848633,47.359859466552706,26.7962207794189,38.2513465881348,48.6763572692871,13.5677003860474,22.735414505004897,24.055120468139602
537,19.722,41.3923333333333,0.0,22.515,34.119666666666696,42.056999999999995,23.8393333333333,16.4486666666667,29.217666666666698,21.0956666666667,29.907333333333302,29.7813333333333,47.913000000000004,22.836,37.936333333333295,58.0493333333333,43.0456666666667,50.6713333333333,24.889,38.332,52.576,10.107000000000001,23.4246666666667,15.5106666666667,18.5564594268799,36.8436737060547,14.2121677398682,19.977491378784197,25.6667556762695,35.914794921875,10.6970348358154,20.0061054229736,31.0746421813965,34.0776176452637,20.4552402496338,35.78834915161129,51.0140190124512,21.9897270202637,36.73915481567379,52.117733001709006,50.909885406494105,48.489772796630895,26.7704010009766,36.667549133300795,49.905792236328104,12.9032163619995,22.340547561645497,23.8978805541992
538,16.721333333333302,37.764,0.0,19.532,37.1,44.79600000000001,23.2733333333333,15.982999999999999,29.9973333333333,25.541,31.519000000000002,33.746,42.438666666666705,24.4386666666667,38.283333333333296,59.4776666666667,42.557666666666705,50.1,23.094,38.795666666666705,54.685,9.48133333333333,19.794,13.543,18.345790863037102,35.4078712463379,13.409966468811,17.0150051116943,27.1793594360352,36.027194976806605,12.810654640197802,19.4338684082031,30.2323360443115,36.3358497619629,20.2434520721436,34.846324920654304,49.252101898193395,22.086462020874,35.578929901123,52.6721611022949,49.7086029052734,50.7412605285645,26.796205520629897,34.934700012206996,50.4415626525879,12.4213352203369,22.165328979492198,24.0247631072998
539,17.010666666666697,38.2666666666667,6.641,16.6,35.284,37.5713333333333,22.6163333333333,14.797333333333302,27.818333333333303,21.744,25.806333333333303,31.4716666666667,42.5783333333333,20.668000000000003,33.3596666666667,57.869666666666696,43.6366666666667,51.964,23.6596666666667,33.9506666666667,50.7736666666667,10.1726666666667,16.5176666666667,14.427,17.3397541046143,32.0000495910645,11.6723985671997,15.617403984069801,27.55615234375,33.324680328369105,15.4332723617554,17.8078441619873,27.530370712280302,36.121997833252,18.6864929199219,31.516698837280302,44.999107360839794,20.847093582153303,32.0567436218262,50.9762992858887,46.3239212036133,48.7578125,26.0042839050293,31.4856224060059,48.6209373474121,11.5729169845581,19.8504047393799,22.755830764770497
540,16.6593333333333,35.2516666666667,10.065666666666699,15.515,33.8656666666667,36.902333333333296,22.5326666666667,15.945333333333302,26.17,22.9916666666667,24.4013333333333,29.757666666666697,41.2403333333333,24.53,34.1383333333333,57.923333333333304,47.001999999999995,50.0286666666667,26.528000000000002,30.855999999999998,52.148,10.594333333333301,18.831,16.454333333333302,16.9982929229736,31.801401138305696,11.737042427063,15.8128814697266,29.3613586425781,34.29736328125,17.641460418701197,17.957477569580103,27.2242374420166,36.408317565918004,20.148849487304698,31.5865631103516,45.1204109191895,21.084274291992198,31.9014587402344,52.1779899597168,47.1351509094238,47.576255798339794,26.297880172729503,31.6597328186035,48.6982955932617,11.6509618759155,20.174282073974602,22.543645858764602
541,18.688,31.221999999999998,5.68633333333333,15.408666666666699,35.287,35.926,22.232,16.691,27.828000000000003,22.480333333333302,26.018333333333302,28.37,39.221,27.2446666666667,33.85,56.9243333333333,45.2353333333333,43.1413333333333,21.9003333333333,28.524666666666697,52.9386666666667,9.52566666666667,20.559666666666697,18.0423333333333,16.5930690765381,31.264551162719698,11.2037172317505,14.6309423446655,29.409309387207,34.032215118408196,17.047218322753903,17.4494533538818,26.0708084106445,34.5347023010254,22.5793190002441,30.427204132080103,43.417797088623,20.746166229248,30.8404541015625,51.499053955078104,47.0711669921875,42.0138359069824,25.252084732055696,31.009263992309602,50.6334915161133,11.4711179733276,19.2224502563477,21.5958518981934
542,17.7763333333333,30.226999999999997,4.74366666666667,14.224,33.488,36.5623333333333,22.1546666666667,17.496666666666698,26.398000000000003,21.6353333333333,29.114,29.618666666666698,38.661666666666704,21.235,34.6856666666667,54.07,46.358999999999995,36.857333333333294,21.337,29.162,55.194333333333304,9.71833333333333,21.644666666666698,16.701333333333302,16.0485858917236,30.343065261840803,10.6859941482544,13.946281433105499,29.6989669799805,33.7319984436035,16.7770118713379,17.121524810790998,25.525697708129897,32.6915435791016,24.717796325683604,29.6970558166504,42.2810668945312,19.868488311767603,29.922977447509798,51.0433692932129,46.6363716125488,38.82529830932621,25.0343379974365,30.0925121307373,52.036403656005895,11.1111011505127,18.6852397918701,20.7800827026367
543,16.5603333333333,26.882333333333303,6.10533333333333,14.201666666666698,35.3526666666667,34.0043333333333,22.539333333333303,18.453,25.1213333333333,23.225666666666697,28.160999999999998,27.718000000000004,38.648,19.434,38.452,53.24,44.860666666666695,36.7666666666667,23.4046666666667,31.4656666666667,52.1506666666667,9.16433333333333,20.023,19.1336666666667,15.263936996460002,30.071073532104503,10.2943124771118,12.917231559753402,29.942481994628896,33.311149597168004,18.2000045776367,16.8444213867188,24.629417419433604,31.510789871215803,26.4439754486084,29.4400901794434,41.8503074645996,20.048519134521502,30.7610683441162,51.3244857788086,45.960075378418,38.3431282043457,24.7621288299561,29.7566070556641,53.9522018432617,10.800966262817399,18.621534347534197,20.205358505249
544,17.3576666666667,27.1703333333333,9.364333333333331,14.448,35.1556666666667,33.546,21.850333333333303,16.954333333333302,26.041999999999998,23.693,25.3876666666667,28.5493333333333,41.633666666666706,24.711666666666698,34.2546666666667,54.979666666666695,46.9493333333333,42.2326666666667,25.1746666666667,30.154,51.7666666666667,9.27,22.623333333333303,18.4173333333333,15.1153621673584,30.4254207611084,10.4190816879272,12.4105443954468,32.501033782959,33.8027000427246,19.1700458526611,18.176092147827102,24.3547687530518,30.927898406982397,28.4702587127686,30.0481796264648,42.7543525695801,20.3130378723145,32.6536903381348,52.815891265869105,45.812740325927706,42.115329742431605,24.4684734344482,29.591859817504897,59.3335571289062,10.7844953536987,19.385972976684602,19.3580722808838
545,15.93,26.1666666666667,5.959,13.669,34.8473333333333,34.8583333333333,22.4583333333333,16.055999999999997,23.910333333333302,24.027666666666697,28.219,29.0816666666667,40.036333333333296,20.721,31.262333333333302,53.174666666666695,44.3063333333333,41.752666666666705,23.774,30.7336666666667,50.3736666666667,9.56466666666667,19.248333333333303,18.015333333333302,14.7905960083008,28.9074726104736,10.137107849121099,10.2704486846924,31.9772758483887,32.542236328125,17.3366851806641,18.2358684539795,23.495653152465803,28.526554107666,29.311109542846697,28.784070968627898,41.079029083252,19.5244121551514,32.329391479492195,53.363338470459006,43.644134521484396,40.0864486694336,23.608190536499,28.344787597656197,59.106605529785206,10.5079879760742,18.2961139678955,18.878726959228498
546,16.442,23.564333333333302,8.00266666666667,13.409666666666698,32.85,34.718,22.4066666666667,15.290666666666699,20.929666666666698,23.434,32.242,27.058000000000003,38.530666666666704,19.024333333333303,29.215999999999998,50.9043333333333,41.946999999999996,39.4773333333333,24.797333333333302,29.026,49.361999999999995,9.24733333333333,20.358333333333302,18.3073333333333,14.273313522338901,27.452367782592802,9.85986804962158,10.1503953933716,30.8696117401123,31.378404617309602,16.635112762451197,17.626537322998,23.3357772827148,26.4621047973633,30.0767250061035,27.7149677276611,39.4001884460449,18.536312103271502,31.740694046020497,52.79866027832029,41.6975059509277,38.7936973571777,23.734436035156197,27.2626571655273,58.270687103271506,10.3497047424316,17.3154201507568,18.6349182128906
547,13.994000000000002,21.9656666666667,4.94133333333333,13.986666666666698,34.7393333333333,37.0573333333333,22.354,15.309666666666699,22.288333333333302,22.8163333333333,29.416,27.816,36.856333333333296,19.3636666666667,32.6646666666667,51.8673333333333,41.0483333333333,40.7983333333333,22.5876666666667,30.359,59.2073333333333,10.3003333333333,19.7686666666667,18.488,14.228396415710401,27.491933822631804,10.396082878112802,10.521203994751,31.9780540466309,32.4773635864258,17.518386840820302,17.6977272033691,24.2816886901855,26.096746444702102,31.482397079467802,27.8742752075195,39.492637634277294,18.737291336059602,32.3484382629395,54.2730865478516,41.7896728515625,39.349781036377,24.1124153137207,27.923973083496104,57.602542877197294,10.748660087585401,17.6371536254883,18.980028152465803
548,14.5343333333333,24.244,5.47,13.985,34.168666666666695,33.425,23.635666666666697,14.427999999999999,20.0493333333333,25.135,23.505,30.3773333333333,36.323,24.024666666666697,32.3806666666667,51.3836666666667,41.84966666666671,38.866333333333294,22.766,30.2583333333333,57.4266666666667,9.93766666666667,17.780333333333303,18.8406666666667,14.045259475708,26.7955150604248,10.660898208618198,10.3941640853882,32.2783813476562,31.6875839233398,17.453811645507802,17.3126182556152,24.0693244934082,27.4871292114258,30.4484214782715,27.335393905639602,39.0629539489746,18.7777042388916,31.6431579589844,54.7559967041016,41.7722969055176,38.260524749755895,23.7073135375977,28.124811172485398,57.986045837402294,10.8029088973999,17.556930541992198,18.652744293212898
549,14.1623333333333,24.6046666666667,8.553333333333331,13.813333333333302,33.1176666666667,33.8246666666667,23.523000000000003,12.773,20.6486666666667,21.384,27.051666666666698,26.804000000000002,38.599000000000004,21.905666666666697,29.045666666666698,58.731,42.626999999999995,38.983000000000004,21.023000000000003,31.13,53.1233333333333,8.29133333333333,16.325,19.9866666666667,13.7030639648438,26.0411701202393,10.8980770111084,11.1234073638916,33.0428619384766,31.261690139770497,17.157772064209002,16.6322059631348,24.1960105895996,30.3502559661865,29.4713459014893,27.1742324829102,38.909210205078104,18.6882858276367,30.892292022705103,54.5463943481445,41.768039703369105,36.3832550048828,23.390916824340803,28.1599044799805,55.8789215087891,10.8321218490601,17.701961517334002,18.4933967590332
550,14.132,23.483,8.999,14.311,34.207,32.7186666666667,24.536333333333303,13.419,22.605,22.379,28.658666666666697,28.237666666666698,33.1206666666667,22.5203333333333,29.0493333333333,61.548,39.7726666666667,34.0446666666667,20.472333333333303,27.8876666666667,52.613666666666695,7.739,19.258,19.0343333333333,13.3397397994995,25.706640243530302,10.985048294067399,11.5371503829956,33.6186027526855,31.8240451812744,17.784654617309602,16.2976760864258,24.303804397582997,30.611219406127898,30.1513137817383,27.1888580322266,38.902259826660206,18.4812831878662,30.4869747161865,54.2901840209961,41.423675537109396,34.017822265625,22.7737007141113,27.9851779937744,52.8126754760742,10.7959537506104,17.707326889038104,18.474712371826197
551,13.625,21.2596666666667,10.331666666666699,13.575,33.866,31.819000000000003,24.787,12.169333333333302,20.687666666666697,21.8876666666667,25.730333333333302,27.0483333333333,31.670666666666698,21.6226666666667,26.8943333333333,62.557333333333304,35.863,31.234,19.5433333333333,25.9276666666667,50.508333333333304,7.22433333333333,20.576,19.2186666666667,12.5968599319458,24.2055644989014,10.9219274520874,11.5321292877197,33.494064331054695,31.5749778747559,18.2361469268799,15.7245140075684,23.462463378906197,28.803909301757802,30.908809661865202,26.1133918762207,37.2933769226074,17.750209808349602,28.6685733795166,54.0996437072754,38.8590049743652,31.9901561737061,21.3492813110352,26.390733718872102,48.193000793457,10.3219518661499,17.0572853088379,17.3149852752686
552,14.252,21.4766666666667,10.2213333333333,13.312000000000001,33.312,30.978,23.1256666666667,12.338333333333301,18.145,23.0873333333333,25.0236666666667,27.902333333333303,34.2863333333333,18.274333333333303,26.1773333333333,61.854666666666695,34.0756666666667,51.88,18.993666666666698,24.897666666666698,51.415,8.37133333333333,19.596333333333302,19.940666666666697,12.4608736038208,23.6205539703369,11.286591529846199,11.3489809036255,33.1014366149902,32.0900039672852,19.468425750732397,15.5814666748047,25.404861450195302,27.816749572753896,31.174829483032198,25.9492015838623,36.419715881347706,17.709192276001,29.768983840942397,54.907840728759794,38.0599365234375,34.9082183837891,24.2767391204834,26.6075382232666,50.131099700927706,10.3138999938965,17.5943546295166,19.294986724853498
553,12.588333333333301,20.810666666666698,11.769333333333302,14.727666666666698,34.22,32.263000000000005,21.370333333333303,14.108333333333302,20.277333333333303,21.41,19.637,25.7506666666667,35.179333333333304,16.5893333333333,26.6353333333333,57.485,32.239000000000004,59.629,29.736333333333302,27.035333333333302,50.6033333333333,7.605,18.785,21.534000000000002,12.077117919921902,22.733932495117198,11.1638097763062,12.010525703430199,31.0873489379883,31.9984970092773,19.4006443023682,15.4316930770874,27.0011558532715,28.6243705749512,30.3637294769287,25.6098804473877,35.290046691894496,17.2338352203369,30.341157913207997,54.4966354370117,37.589439392089794,37.8455657958984,28.036523818969698,27.185575485229503,50.6969108581543,10.2601737976074,18.45729637146,21.5537185668945
554,12.644666666666698,19.920666666666698,11.548,13.389333333333301,33.337333333333305,30.6773333333333,21.3083333333333,12.682666666666698,20.9746666666667,21.786333333333303,18.3136666666667,23.6513333333333,36.414,17.2846666666667,28.591333333333303,55.3083333333333,31.7153333333333,45.001000000000005,28.2476666666667,28.312333333333303,53.593999999999994,6.982,21.011999999999997,21.656,10.985743522644,21.057453155517603,10.711446762085,13.2289371490479,30.854656219482397,31.875846862793,20.6373519897461,14.9194240570068,26.5364875793457,27.9653759002686,28.637029647827102,23.6760406494141,33.355319976806605,16.602462768554698,28.390352249145497,54.0381546020508,35.7031860351562,39.2965316772461,29.3329772949219,26.588853836059602,45.52070617675779,9.78743648529053,18.5997924804688,22.110418319702102
555,12.544,18.132666666666697,11.0236666666667,13.5023333333333,33.233000000000004,30.719666666666697,22.128,13.649333333333301,20.524666666666697,22.213666666666697,16.9126666666667,22.2006666666667,33.814,21.081,26.0143333333333,57.8563333333333,33.2466666666667,33.62,27.225,27.6853333333333,65.033,6.77933333333333,21.7886666666667,20.594,11.0914812088013,20.6442432403564,10.3790283203125,13.239914894103999,30.076171875,31.931829452514602,21.3407154083252,14.7633819580078,26.5841274261475,27.210668563842802,26.7582321166992,22.688657760620103,32.821281433105504,16.278881072998,27.232675552368196,53.301204681396506,35.5075569152832,39.9263954162598,30.447628021240202,26.603328704834,46.8125419616699,9.59166240692139,18.746389389038104,23.566026687622102
556,12.102,17.834,11.129666666666699,13.916333333333302,34.5946666666667,31.251333333333303,23.735,16.538,20.208666666666698,21.1883333333333,16.858,20.2096666666667,39.320333333333295,15.773333333333301,29.2506666666667,56.5433333333333,35.457333333333295,49.957,27.3326666666667,34.885999999999996,52.4786666666667,6.612,20.9426666666667,20.436,11.564971923828098,20.6316547393799,10.4736576080322,13.9154396057129,30.3319149017334,32.7099189758301,23.166671752929698,15.1160182952881,27.090723037719698,27.503114700317397,26.5159645080566,22.7297439575195,33.235931396484396,16.5226707458496,27.175045013427702,53.8435249328613,36.9924468994141,43.2761001586914,31.2067432403564,27.409839630127,50.028839111328104,9.7203893661499,19.366022109985398,24.562946319580103
557,11.4413333333333,17.766,9.536,14.164000000000001,32.974000000000004,29.485,22.752,14.054666666666698,24.7143333333333,20.4626666666667,16.181333333333303,19.7843333333333,34.712333333333305,13.405,29.385666666666697,55.001999999999995,34.4363333333333,51.8583333333333,24.969,31.9366666666667,52.9556666666667,6.51866666666667,21.620333333333303,18.5236666666667,12.0972480773926,19.991907119751,10.256263732910199,15.074808120727502,30.207908630371104,32.197154998779304,23.2577724456787,14.524698257446301,25.725652694702102,24.999483108520497,25.950262069702102,21.968971252441396,33.396472930908196,16.4745025634766,25.226900100707997,52.312629699707,36.652305603027294,38.0927886962891,29.4298610687256,27.032617568969698,46.8272857666016,9.46789932250977,18.6953620910645,23.0962409973145
558,10.82,15.910333333333302,8.44466666666666,14.269,33.964,28.4126666666667,21.9443333333333,12.200666666666699,22.4043333333333,22.191,15.374333333333302,18.3943333333333,32.3626666666667,14.202333333333302,25.4293333333333,54.5493333333333,36.699,46.383333333333304,24.039666666666697,27.6346666666667,49.702,6.81433333333333,23.9366666666667,19.190666666666697,11.9442558288574,19.213689804077102,9.61616802215576,15.6978015899658,31.1679801940918,30.692457199096697,22.325984954834,13.9568738937378,23.8687210083008,25.121065139770497,23.960927963256804,21.3391036987305,33.275520324706996,15.9712915420532,23.748498916626,51.44624328613279,35.5804672241211,36.5843620300293,27.839557647705103,26.2904872894287,42.9480133056641,9.0336856842041,18.3323078155518,21.363925933837898
559,9.68833333333333,14.803666666666699,8.25166666666667,14.213666666666699,33.9123333333333,28.2076666666667,21.7903333333333,10.963666666666699,22.0483333333333,21.972333333333303,15.123666666666699,18.463,29.491999999999997,13.494000000000002,25.511,53.9696666666667,33.738666666666695,42.883666666666706,24.068,24.919,48.8913333333333,6.575,20.910333333333302,17.838666666666697,11.422737121582001,17.5990772247314,9.30272483825684,14.8873748779297,31.512134552002,29.0513973236084,21.6892013549805,13.5173749923706,22.333242416381804,24.373409271240202,20.3633098602295,20.1391639709473,31.5241966247559,15.1815280914307,22.053024291992198,51.887355804443395,33.6510581970215,34.8473739624023,27.479516983032198,24.896366119384798,41.3605728149414,8.28835773468018,17.5817470550537,20.4317569732666
560,8.55666666666667,13.6966666666667,8.05833333333333,14.158,33.8613333333333,28.003,21.636999999999997,9.72666666666667,21.6916666666667,21.754333333333303,14.8726666666667,18.532,26.6213333333333,12.785666666666698,25.592666666666698,53.39,30.777666666666697,39.384333333333295,24.096,22.203000000000003,48.0803333333333,6.335,17.8846666666667,16.486,11.134666442871099,16.30051612854,9.08662128448486,14.0884485244751,30.5342311859131,27.947988510131804,20.774299621582,12.931401252746598,21.5129795074463,24.4039096832275,18.3342247009277,19.510845184326197,29.8358860015869,14.621718406677198,21.2760448455811,50.566989898681605,31.9852485656738,31.899106979370103,27.3330020904541,23.933286666870103,38.771446228027294,7.763799667358401,17.1962471008301,19.6872463226318
561,8.78333333333333,12.972000000000001,7.35433333333333,13.606,34.4023333333333,27.4216666666667,21.158,10.607999999999999,21.5453333333333,21.32,16.067333333333302,17.7933333333333,25.4736666666667,12.435,26.46,52.0506666666667,32.225,42.519,25.191999999999997,22.676,47.6373333333333,5.818,16.112666666666698,15.057333333333302,11.141971588134801,16.1268100738525,8.99856758117676,13.9623222351074,30.739526748657198,27.691551208496104,20.4322566986084,12.588636398315401,21.0549335479736,25.2462272644043,17.0083427429199,19.277063369751,29.4275074005127,14.526073455810499,20.1080722808838,49.9027099609375,31.899169921875,34.0096397399902,26.581058502197298,23.633014678955103,39.63454055786129,7.78527593612671,17.1427516937256,18.9875240325928
562,8.93033333333334,13.875333333333302,8.32433333333333,13.718666666666698,32.0046666666667,27.2323333333333,21.5,9.619,20.921,22.3876666666667,15.551666666666698,15.894666666666698,25.875,14.431,20.870666666666697,52.127333333333304,30.033,37.471,26.1716666666667,23.186,60.3243333333333,6.10833333333333,16.116,9.023,11.0219373703003,15.8442554473877,9.0255651473999,13.868510246276902,31.536241531372102,27.332824707031197,20.3373641967773,12.3709163665771,20.481622695922898,25.6006183624268,17.0408763885498,19.115146636962898,28.676664352417003,14.8795690536499,19.9741153717041,49.4624443054199,31.811830520629897,34.2286148071289,25.7815093994141,23.462081909179698,38.578559875488295,7.87726497650146,16.8381309509277,17.6824131011963
563,8.506,13.249666666666698,8.05366666666667,13.142666666666699,33.272,28.8546666666667,21.0406666666667,9.06966666666667,20.3053333333333,20.451333333333302,15.556333333333301,17.017,24.4623333333333,15.7393333333333,21.0983333333333,51.2106666666667,28.7796666666667,48.57,22.815666666666697,22.596,51.0533333333333,6.604,16.021666666666697,10.3456666666667,10.6675281524658,15.6571826934814,8.87020969390869,13.610502243042,32.2664184570312,26.9935665130615,20.6645526885986,12.3681650161743,20.137033462524396,26.928539276123,16.6159076690674,18.8701610565186,28.2364196777344,14.937226295471199,20.0194492340088,49.6901321411133,31.837844848632802,35.003551483154304,25.067199707031197,23.0132999420166,38.7115516662598,8.02562522888184,16.4365520477295,17.008863449096697
564,8.96233333333333,12.8536666666667,8.479,13.478333333333302,33.677666666666696,26.0966666666667,21.2766666666667,8.33,16.7276666666667,20.076333333333302,19.1193333333333,18.1166666666667,23.737666666666698,12.552,23.391666666666698,52.256,31.19,40.151666666666706,22.8833333333333,21.055999999999997,38.0646666666667,6.126,16.4156666666667,10.052666666666699,10.0789318084717,14.812763214111301,8.17781352996826,13.788206100463901,32.622802734375,26.359500885009798,19.5198345184326,12.440784454345698,18.8570442199707,27.9444179534912,17.2993412017822,17.8780689239502,26.410902023315398,14.305172920227099,19.878957748413104,49.075565338134794,30.252815246582,31.7988014221191,23.7176780700684,21.5888671875,32.3528671264648,7.60872459411621,15.2533597946167,15.723525047302198
565,9.22933333333334,12.437000000000001,7.234,13.213,32.914,26.156999999999996,20.8433333333333,9.029,17.494,19.672,20.805,17.3906666666667,23.821333333333303,12.286666666666699,24.7126666666667,53.3173333333333,28.677,38.975666666666704,23.403000000000002,18.9396666666667,28.289666666666697,5.712999999999999,15.984666666666698,14.029333333333302,9.99094295501709,13.6469631195068,7.50193119049072,13.3725175857544,32.6715316772461,25.9328994750977,18.133457183837898,12.4835681915283,18.2052383422852,26.922233581543,20.507404327392603,16.8498611450195,24.408212661743196,13.7971601486206,21.616773605346697,47.0839042663574,28.4314460754395,30.933286666870103,23.5776214599609,20.518663406372102,30.075166702270497,7.30476522445679,13.7819738388062,15.501135826110803
566,10.770333333333301,13.622333333333302,7.14933333333333,12.689666666666698,34.902,25.592666666666698,20.5406666666667,7.66666666666667,18.316,19.4836666666667,25.055,17.495,23.014,15.036,26.6473333333333,51.8946666666667,27.5453333333333,31.7236666666667,21.5876666666667,16.9216666666667,26.59,5.837999999999999,15.549000000000001,13.294,9.779032707214359,12.7984962463379,7.0534548759460405,13.2629842758179,32.214599609375,25.4871311187744,16.8979244232178,12.4167003631592,17.972848892211896,26.266138076782198,23.329576492309602,16.1654777526855,22.6612854003906,13.5630235671997,23.6351318359375,46.7864799499512,27.048522949218803,31.0128688812256,24.128414154052702,19.9744777679443,29.044237136840803,7.36027193069458,13.0451021194458,15.731588363647498
567,9.58033333333333,12.631333333333302,5.68933333333333,12.892333333333301,34.177666666666696,25.221333333333302,20.599,8.035,16.4106666666667,20.695999999999998,31.726,17.100333333333303,21.486,13.602666666666698,25.962,51.267333333333305,26.166999999999998,49.4973333333333,21.902666666666697,18.095,28.558000000000003,5.51066666666667,14.657,11.586333333333302,9.69598960876465,12.3298330307007,7.17265748977661,13.2333812713623,33.192741394043004,25.9728298187256,17.0982971191406,12.979154586792,18.2148380279541,26.9393005371094,26.024766921997102,15.9869203567505,22.357934951782198,13.4686756134033,25.2646675109863,47.4040374755859,26.4887580871582,34.5545616149902,24.5641708374023,19.8028335571289,31.969575881957997,7.68410921096802,13.0070581436157,16.4850254058838
568,8.88433333333333,12.013,5.249,11.981333333333302,33.1126666666667,24.5936666666667,22.0,7.45133333333333,16.2326666666667,20.117333333333303,30.9866666666667,16.5826666666667,19.514,12.1996666666667,26.346,51.875,24.803,39.037333333333294,22.8516666666667,16.7556666666667,27.028000000000002,5.174333333333331,14.4786666666667,10.722000000000001,9.25946617126465,12.046532630920401,6.55492448806763,13.375036239624,33.348117828369105,25.9943656921387,16.8598251342773,12.5081329345703,17.0231628417969,27.0128993988037,24.758970260620103,15.3391008377075,21.8228549957275,13.016142845153801,24.0342617034912,47.3477592468262,25.5665092468262,29.233491897582997,22.716999053955103,18.8616008758545,27.0900707244873,7.51531267166138,12.2914323806763,15.815026283264197
569,8.521333333333331,12.253333333333302,5.41666666666667,13.085,34.5426666666667,25.391666666666698,21.3803333333333,7.96,15.524333333333301,20.3693333333333,30.795,16.248333333333303,18.3406666666667,11.463333333333301,23.964000000000002,46.8,23.1626666666667,53.0016666666667,23.7203333333333,16.864333333333303,31.469666666666697,5.52166666666667,14.392333333333301,10.505,9.11028671264648,11.6724672317505,6.4597883224487305,13.038646697997999,34.513439178466804,26.5936794281006,17.847826004028303,12.379975318908699,16.532526016235398,27.5665111541748,26.0141277313232,14.9407148361206,21.393726348877,13.083073616027802,24.722068786621104,47.266208648681605,24.6619338989258,31.1647453308105,22.951768875122102,18.308790206909197,34.1184616088867,7.44437074661255,11.601759910583501,15.6994915008545
570,8.69066666666667,12.463,5.27933333333333,12.314333333333302,36.6873333333333,27.2443333333333,21.374000000000002,8.944333333333331,16.544,20.511,30.946666666666697,15.215333333333302,18.7403333333333,14.552999999999999,21.0736666666667,46.0523333333333,23.9643333333333,38.014,21.396666666666697,17.2903333333333,56.1506666666667,5.68133333333333,13.0663333333333,10.4883333333333,9.16046047210693,11.3447017669678,6.457366943359379,12.195699691772498,34.7482528686523,27.6422233581543,18.6923236846924,12.143933296203599,16.317703247070302,27.5534858703613,25.278505325317397,14.674466133117699,20.7875728607178,13.077664375305199,25.2321586608887,47.946319580078104,24.2551212310791,37.0917930603027,22.5211563110352,17.9098720550537,41.206935882568395,7.44644975662231,11.197661399841301,15.493763923645
571,8.60733333333333,11.344666666666699,4.0169999999999995,11.87,34.7086666666667,37.5353333333333,20.701,7.65166666666667,17.0293333333333,18.7216666666667,31.0376666666667,15.642666666666699,18.118666666666698,13.783,20.112666666666698,46.937,24.761,36.9623333333333,21.039666666666697,15.427,47.0443333333333,5.29966666666667,14.940999999999999,10.329,9.14250946044922,11.305317878723098,6.3435783386230495,11.8658971786499,34.942775726318395,28.4856338500977,18.9708576202393,12.1326208114624,15.818518638610803,27.791996002197298,22.9131126403809,14.379132270813,20.5605449676514,12.8518571853638,24.3025970458984,48.252101898193395,23.1972827911377,35.0423622131348,21.153743743896502,16.7426872253418,42.14784622192379,7.3612179756164595,10.7152786254883,15.020261764526401
572,7.93266666666667,11.346666666666698,4.58466666666667,13.365,35.319,31.524666666666697,21.4736666666667,7.38233333333333,14.0426666666667,17.931333333333303,23.065666666666697,15.881666666666698,17.335,12.412666666666698,16.867333333333303,42.354333333333294,22.3853333333333,51.619,20.6853333333333,16.507,45.8826666666667,5.1476666666666695,15.141666666666698,10.120333333333301,9.36602306365967,11.114996910095199,6.23592042922974,11.767786026001,34.5151176452637,28.8031826019287,18.049560546875,12.2131567001343,15.3113307952881,26.7501239776611,21.862684249877898,14.4976415634155,20.4368171691895,12.6927642822266,23.913064956665,48.59553527832029,22.2349014282227,33.915802001953104,19.5400238037109,15.7171478271484,37.06699752807621,7.20623254776001,10.280414581298801,15.0085783004761
573,7.472,11.5906666666667,4.52633333333333,12.845,32.5363333333333,28.226,21.1093333333333,7.377999999999999,13.048333333333302,19.972,19.750999999999998,15.920333333333302,18.839000000000002,11.364,14.435,39.38,24.034000000000002,48.928999999999995,20.8983333333333,13.107333333333301,28.524,4.8389999999999995,13.892666666666699,9.34066666666667,9.33433723449707,11.0823564529419,6.15166568756104,12.591278076171902,34.6749992370605,27.7684268951416,16.0563831329346,11.4428367614746,14.459736824035598,24.341985702514602,18.843647003173803,13.9405765533447,19.8768348693848,12.4533796310425,21.1326961517334,47.824878692627,21.2248764038086,27.8790683746338,17.929723739624,14.3943586349487,25.8108081817627,6.56188631057739,9.94888210296631,13.4036531448364
574,7.90866666666667,11.231,5.138999999999999,12.2446666666667,34.075333333333305,29.3083333333333,20.7463333333333,7.17733333333333,13.505999999999998,18.490666666666698,19.8256666666667,15.038666666666698,18.9486666666667,14.040666666666699,13.046,40.369,22.943666666666697,39.826,18.0026666666667,12.544,25.355999999999998,4.833666666666669,13.013333333333302,9.14666666666667,8.97120475769043,11.4756145477295,6.31546354293823,13.004025459289599,34.528919219970696,27.2917881011963,15.454628944397,11.374298095703098,14.3326025009155,24.1806259155273,16.3129348754883,13.7533931732178,19.8264408111572,12.2784776687622,19.189167022705103,47.339149475097706,20.564640045165998,26.201335906982397,16.9492874145508,13.370475769042999,22.2446022033691,6.43140172958374,9.764848709106449,12.273556709289599
575,8.58933333333333,11.012666666666698,6.025,12.402000000000001,31.8943333333333,26.468000000000004,20.936,7.42333333333333,13.557333333333302,20.3876666666667,16.519666666666698,13.036,17.232,12.789000000000001,12.7683333333333,40.578666666666706,20.5466666666667,39.656,16.4996666666667,12.281666666666698,27.458000000000002,4.98666666666667,13.170666666666698,9.08466666666666,8.424441337585451,11.665620803833,6.47437286376953,13.2898988723755,34.484767913818395,27.1738624572754,16.0003566741943,11.3933582305908,14.1906480789185,24.9556007385254,15.394105911254899,13.887821197509801,19.850030899047898,12.2090196609497,17.916028976440398,47.6695213317871,20.1969814300537,23.662710189819304,16.0152854919434,12.7302732467651,17.7459564208984,6.140893459320071,9.93007278442383,12.1649618148804
576,8.995,10.588,5.45533333333333,12.520666666666699,33.168,26.277333333333303,20.8746666666667,7.477,12.3826666666667,20.747,13.498,13.294333333333302,18.111333333333302,11.217333333333302,15.581,41.15766666666671,22.509,36.142666666666706,14.766333333333302,11.743,26.013666666666698,4.738,12.092333333333302,9.28466666666667,7.74761724472046,11.132652282714801,5.46572399139404,12.2507486343384,33.462879180908196,28.120347976684602,17.289457321167,8.40241050720215,13.4490346908569,21.473402023315398,14.029659271240199,13.1847610473633,19.6242923736572,11.742840766906701,14.730142593383801,47.0020751953125,19.136178970336896,28.2677211761475,14.245374679565401,11.298851966857901,26.409500122070302,5.63363885879517,9.772989273071289,11.086944580078098
577,8.13633333333333,11.258,3.819,12.702333333333302,33.930666666666696,28.252,20.793000000000003,8.40833333333333,12.738666666666699,21.2676666666667,17.809333333333303,13.52,17.8516666666667,11.537666666666698,13.850999999999999,38.4976666666667,20.065,46.1846666666667,14.724333333333302,12.863666666666699,47.65,4.663,10.549000000000001,9.54466666666667,8.57645606994629,11.0818405151367,5.41829776763916,13.070240020752001,33.7146492004395,30.413898468017603,17.5211963653564,9.38473033905029,13.6859312057495,22.590843200683604,16.4886474609375,13.610938072204599,20.0247497558594,11.8729887008667,15.924941062927198,47.0046157836914,19.755352020263697,36.097972869873,14.2292327880859,11.584866523742699,38.4740715026855,6.12206745147705,9.82867813110352,11.4150552749634
578,7.51266666666667,11.230666666666698,3.52133333333333,12.6196666666667,33.182333333333304,29.484666666666698,21.3906666666667,8.40333333333333,12.644,21.117333333333303,16.7706666666667,12.279333333333302,16.403666666666698,14.5693333333333,14.068333333333301,39.829333333333295,20.658,38.560666666666705,12.569666666666699,12.482000000000001,41.056000000000004,5.104,11.409,9.68666666666667,8.99084854125977,11.0711183547974,5.4163498878479,12.4422922134399,32.7542686462402,29.6652565002441,19.501661300659197,9.2094202041626,13.0948038101196,21.394660949707,16.507888793945302,13.618431091308599,20.1443271636963,12.1196022033691,14.9414148330688,45.9401245117188,19.568651199340803,30.225341796875,13.361737251281701,11.300962448120101,34.8314590454102,5.79447269439697,9.76379776000977,11.468153953552198
579,8.178333333333331,10.782333333333302,4.005,12.453,32.866,29.9333333333333,20.809666666666697,7.43033333333333,14.009666666666698,18.207333333333303,15.763333333333302,13.206666666666699,17.623666666666697,12.666666666666698,13.027666666666699,37.6346666666667,21.772,33.769,12.060666666666698,11.77,48.027,4.91733333333333,10.6826666666667,10.1226666666667,9.05483436584473,10.979479789733901,5.31527185440063,12.2173376083374,32.558765411377,29.2201766967773,20.6222972869873,8.81135845184326,12.220033645629899,21.3758392333984,16.8138847351074,12.9902896881104,19.327081680297898,11.9132490158081,14.217277526855499,45.140254974365206,19.153390884399396,30.3361892700195,12.129279136657699,10.4678144454956,35.242244720459,5.52073621749878,9.39706134796143,11.230749130249
580,7.5996666666666695,11.004666666666699,4.00266666666667,12.620333333333301,33.347,31.4836666666667,21.4516666666667,7.13866666666667,11.239,19.198333333333302,14.085999999999999,12.033666666666699,17.6196666666667,11.560666666666698,13.220999999999998,37.9306666666667,19.597333333333303,33.211,9.871,11.774000000000001,45.2756666666667,5.00066666666667,10.059333333333301,10.434000000000001,8.8851261138916,11.1527347564697,5.251304626464839,11.269284248352099,32.2377052307129,28.629575729370103,21.258985519409197,8.62349033355713,11.7487573623657,19.8271732330322,17.2507228851318,12.34375,18.6893520355225,11.653813362121598,13.450730323791499,44.746978759765604,19.062068939209002,29.5148525238037,11.1687526702881,10.251184463501,34.416370391845696,5.343573093414309,8.786059379577638,10.8088293075562
581,7.556,11.253333333333302,3.63333333333333,12.112333333333302,32.4283333333333,27.442333333333302,21.3176666666667,7.4376666666666695,12.095,19.426,14.6623333333333,11.5183333333333,17.510666666666697,12.138333333333302,13.726666666666699,39.548,20.152333333333303,43.016999999999996,10.972999999999999,11.257,34.8976666666667,4.96866666666667,10.7313333333333,8.86033333333333,9.00668525695801,11.448871612548801,5.42858695983887,11.6810874938965,31.8010635375977,28.2801399230957,20.715772628784197,8.5602331161499,12.234302520752001,17.9235153198242,18.4512615203857,12.0268268585205,18.596172332763697,12.0927410125732,13.170386314392099,42.7129058837891,19.726129531860398,30.7062110900879,11.3705615997314,10.961658477783198,33.5614700317383,5.34689998626709,8.60587596893311,11.099009513855
582,7.37133333333333,10.929333333333302,4.2036666666666695,14.7316666666667,32.786,28.253,21.3133333333333,7.40166666666667,12.232999999999999,20.321333333333303,14.214666666666698,11.023,17.835333333333303,14.241333333333301,13.993666666666698,37.691,21.129,44.214,11.468666666666698,11.538333333333302,27.4933333333333,4.85733333333333,11.4923333333333,11.553666666666699,8.68040370941162,11.2183446884155,5.49413728713989,12.598652839660598,32.2359771728516,28.7709102630615,20.8861312866211,8.43890380859375,12.3500003814697,18.362869262695302,19.1745204925537,11.9123783111572,18.3200645446777,12.332080841064501,13.0172986984253,42.253257751464794,19.7523155212402,31.725572586059602,11.501946449279801,11.157777786254899,32.671394348144496,5.14397716522217,8.87427616119385,11.6444673538208
583,9.52966666666667,9.806000000000001,4.052,13.077666666666698,33.664,28.6366666666667,21.097333333333303,8.17466666666667,12.698666666666698,19.789,14.459666666666699,11.607000000000001,16.851,13.044333333333302,13.0823333333333,40.1303333333333,19.6696666666667,58.3446666666667,12.111666666666698,12.136333333333301,26.748,5.26433333333333,10.862666666666698,13.064666666666698,8.6546573638916,11.0850286483765,5.38363075256348,12.6394453048706,32.921459197998,29.3482990264893,22.2230339050293,8.724941253662111,12.8211679458618,18.7835807800293,19.1274509429932,11.8368558883667,18.2378978729248,12.1880788803101,12.9528226852417,42.996940612793,19.984409332275398,37.4242706298828,12.0276947021484,11.484002113342301,35.694362640380895,5.06295108795166,9.18597984313965,12.3871450424194
584,8.396333333333331,10.0726666666667,3.93,12.24,32.062,29.1183333333333,21.3926666666667,8.57866666666667,13.069666666666699,21.963,15.076666666666698,12.568666666666699,17.04,11.516666666666698,12.700999999999999,40.407,19.416,47.2393333333333,10.862,13.04,27.3333333333333,5.37533333333333,10.6243333333333,13.565999999999999,8.28469085693359,11.383892059326199,5.224796772003169,12.9253673553467,32.7828903198242,28.9329509735107,23.9254207611084,8.69096279144287,12.771900177002001,18.097011566162102,17.9948043823242,11.9521894454956,18.6232681274414,12.4335317611694,11.8996047973633,43.549434661865206,20.3666706085205,33.776515960693395,11.049414634704599,11.4653940200806,32.5622978210449,5.02393054962158,9.705953598022461,11.9134016036987
585,8.77033333333333,10.2633333333333,4.48933333333333,11.331,33.5703333333333,28.6123333333333,20.3746666666667,9.31866666666667,11.993,19.410999999999998,15.812666666666699,13.402000000000001,17.213333333333303,12.368,12.9893333333333,40.030666666666704,20.109,52.1443333333333,9.911,12.499666666666698,26.359,5.49833333333333,11.1433333333333,12.859000000000002,8.42575073242188,10.941465377807601,5.29734992980957,13.175498008728,32.6179008483887,28.4136238098145,25.4002513885498,8.92106628417969,13.091453552246099,17.958307266235398,17.5270900726318,11.812469482421902,18.5586318969727,12.8003263473511,11.288105964660598,43.333492279052706,20.2201766967773,34.2008590698242,10.3671827316284,11.336806297302198,35.788734436035206,4.873446941375731,9.68425178527832,11.706506729126
586,8.44533333333333,10.360999999999999,3.721,12.967333333333302,33.015,28.191,20.63,8.96733333333333,13.531666666666698,19.2326666666667,15.8193333333333,11.948,17.629666666666697,13.222999999999999,16.109666666666698,40.4593333333333,22.2353333333333,44.209333333333305,11.037,12.158333333333301,26.092666666666698,5.91566666666667,10.687333333333301,12.105666666666698,8.078677177429201,10.176194190979,5.336194038391111,13.6511058807373,33.0696792602539,28.0324630737305,26.3879089355469,8.62518978118896,13.480262756347699,18.8552780151367,17.787546157836896,11.728719711303699,18.4775695800781,12.5139684677124,10.683065414428699,43.7592620849609,20.017873764038104,34.6539878845215,10.2874708175659,10.714009284973098,34.984909057617195,4.74519348144531,9.46320056915283,11.6976766586304
587,9.44366666666667,9.91566666666667,4.47566666666667,13.185666666666698,33.212333333333305,28.2603333333333,21.251333333333303,7.59633333333333,13.392000000000001,18.4013333333333,16.0863333333333,11.742,18.354,13.151333333333302,15.554,38.863,20.455666666666698,52.9466666666667,11.355666666666698,12.113,39.3953333333333,5.47866666666667,10.3436666666667,14.044666666666698,8.24341773986816,9.99771785736084,5.500976085662839,14.535982131958,34.6779098510742,28.4094047546387,27.4637260437012,8.93160343170166,13.4226675033569,20.6658000946045,17.8318977355957,11.952618598938,18.713975906372102,12.6619787216187,10.787838935852099,44.4455718994141,20.0989151000977,39.8720245361328,10.7418737411499,10.693054199218802,40.687957763671896,4.87655258178711,9.80545902252197,12.0491333007812
588,8.649,10.0896666666667,4.50733333333333,13.08,33.667,27.2876666666667,21.7186666666667,6.90166666666667,11.920666666666698,19.9653333333333,23.885,12.222000000000001,20.54,11.460999999999999,14.4466666666667,41.600333333333296,19.8846666666667,35.8373333333333,12.230333333333302,10.988333333333301,42.746,5.31833333333333,10.463,12.383,8.53707027435303,10.3388624191284,5.626867771148679,14.6122598648071,35.2337760925293,28.027717590332,26.4394035339355,8.72900295257568,13.512846946716301,20.635707855224602,16.8719577789307,11.945640563964801,18.9197940826416,12.613549232482901,9.83830738067627,44.1684379577637,20.3642272949219,35.1534042358398,11.668158531189,10.8995971679688,39.395179748535206,4.97326946258545,10.0934228897095,12.487781524658198
589,8.509,11.019,4.196000000000001,12.511,34.258,28.893333333333302,24.815333333333303,7.35566666666667,10.7333333333333,20.889,22.809666666666697,12.075999999999999,17.508,11.394333333333302,16.1253333333333,38.335333333333296,19.239,31.2033333333333,13.404666666666698,10.993666666666698,46.6603333333333,6.223,11.992666666666699,11.488666666666699,9.10403442382812,10.4562253952026,5.73526430130005,15.118504524231,35.748722076416,28.5281658172607,26.2177848815918,9.1539363861084,13.7467222213745,20.796682357788104,17.305980682373,12.341393470764197,19.4512729644775,12.4371089935303,10.0495901107788,42.8653678894043,20.7056999206543,29.7702693939209,12.5341691970825,11.1727838516235,41.7740249633789,4.9608006477356,10.150652885437,13.0648460388184
590,9.012,10.6883333333333,4.8069999999999995,15.149000000000001,41.0626666666667,29.851,28.980999999999998,6.984,11.6196666666667,20.447,21.2586666666667,10.79,16.2276666666667,13.52,13.366333333333301,39.211,21.495666666666697,32.324,12.283333333333301,12.555333333333301,27.486,4.87066666666667,10.4913333333333,9.274,9.38517093658447,10.4936990737915,5.59904289245605,15.114239692688,36.8643226623535,29.5953178405762,27.3321800231934,9.41862678527832,13.103985786438,21.375783920288104,17.0287971496582,12.0972166061401,19.5169849395752,12.6809768676758,9.34652328491211,41.759269714355504,20.480001449585,25.785301208496104,12.129122734069801,11.3609771728516,38.735725402831996,4.84440135955811,10.1414222717285,12.673424720764197
591,9.163,10.4776666666667,5.70566666666667,13.108333333333302,42.4103333333333,28.870333333333303,30.41,7.49966666666667,12.987666666666698,20.986333333333302,21.248333333333303,10.713,17.2046666666667,17.033,13.219333333333301,42.1413333333333,19.493,46.5246666666667,11.819,14.773,24.551666666666698,5.355,10.2653333333333,10.005,9.32458114624023,11.282841682434098,5.942772388458249,15.7130279541016,38.092926025390604,30.1910133361816,30.3531475067139,10.612112045288098,13.1699886322021,22.5314102172852,18.491651535034197,12.1827745437622,20.2555561065674,13.6712026596069,9.81907653808594,41.607105255127,21.6615371704102,30.709520339965803,12.089642524719201,12.259273529052699,40.1983070373535,5.26665782928467,10.600287437438999,12.673109054565401
592,8.331,10.095,5.58166666666667,13.921333333333301,41.088,28.166333333333302,30.798000000000002,7.68666666666667,10.899666666666699,20.845,22.320333333333302,12.243333333333302,18.167666666666697,14.283,12.88,37.113333333333294,22.461,37.33,12.380999999999998,15.424000000000001,27.024666666666697,4.87566666666667,11.725666666666699,9.702,9.56097984313965,11.1993818283081,6.165030002593991,14.430401802063,37.648895263671896,30.296400070190398,30.363721847534197,10.786520004272498,13.1569814682007,21.709468841552702,19.024600982665998,12.025973320007301,20.0588474273682,14.233217239379899,9.80233001708984,41.189670562744105,22.261095046997102,28.247125625610398,12.367668151855499,12.6443576812744,32.8261871337891,5.41561079025269,10.2284832000732,12.4214868545532
593,8.29566666666667,10.412,5.00066666666667,14.213,42.4976666666667,31.562666666666697,30.489,8.55633333333333,11.894,21.0903333333333,21.566999999999997,14.358333333333302,17.958666666666698,14.857333333333301,14.210666666666699,36.584,21.7233333333333,40.5806666666667,14.352,15.713,24.759333333333302,4.94966666666667,10.7083333333333,12.355333333333302,9.63946151733398,11.378159523010302,6.70450687408447,13.7592515945435,40.48887252807621,32.140567779541,31.8141899108887,11.143700599670401,13.6716403961182,21.6390018463135,21.997131347656197,12.771601676940902,21.2150478363037,15.256484031677198,11.020127296447802,42.3510322570801,23.2088184356689,29.754648208618196,13.4787864685059,13.7317209243774,26.1952819824219,5.580285549163821,11.019458770752001,13.0807952880859
594,8.26533333333333,10.2863333333333,4.70666666666667,12.857000000000001,41.521666666666704,34.6976666666667,30.8723333333333,7.72433333333333,11.876,20.026,21.9736666666667,13.3216666666667,18.2783333333333,17.3546666666667,14.737,41.0926666666667,22.4916666666667,31.276999999999997,12.977,15.094333333333301,26.730333333333302,5.32,10.265,9.24933333333333,9.53388786315918,11.7442626953125,7.01621532440186,13.7093601226807,41.2357788085938,32.4227867126465,30.6455345153809,11.174266815185499,13.724268913269,21.0476341247559,22.713493347168,13.233141899108901,21.8193664550781,15.3052644729614,10.693881034851099,42.723808288574205,23.1455459594727,26.122735977172898,12.6871023178101,13.681199073791499,23.385648727417003,5.71205568313599,11.5162620544434,12.8025150299072
595,8.55833333333333,11.977333333333302,5.64166666666667,11.98,40.431999999999995,33.0343333333333,32.0966666666667,8.091000000000001,14.39,18.4763333333333,24.367666666666697,12.688666666666698,17.469666666666697,16.0586666666667,13.161,38.903,20.375,53.5423333333333,19.123,13.2103333333333,26.4883333333333,4.95466666666667,10.879333333333301,10.184,9.42353057861328,12.4868650436401,7.63192176818848,13.430755615234402,41.4480438232422,33.4688568115234,32.015651702880895,11.752891540527301,13.9693851470947,20.8302936553955,24.3992938995361,13.742076873779302,22.440914154052702,16.1908092498779,11.646979331970199,43.6188850402832,23.3879241943359,33.2069892883301,13.1153106689453,14.1889495849609,26.9493198394775,6.0478196144104,11.546780586242699,13.049768447876
596,9.92433333333333,11.257333333333301,4.774,13.261333333333301,41.4286666666667,31.5466666666667,32.008,7.516,14.543333333333301,19.132666666666697,23.389,12.957666666666698,17.9003333333333,13.3536666666667,12.83,37.8586666666667,21.611333333333302,54.0046666666667,17.2356666666667,13.377666666666698,26.172333333333302,4.92,11.100999999999999,11.035,9.266669273376461,12.5913848876953,7.563308238983151,12.5700006484985,41.1594009399414,34.0308990478516,31.4103565216064,11.8603029251099,13.885266304016099,21.7407283782959,24.727685928344698,13.6355085372925,22.55491065979,16.0079517364502,11.702962875366199,43.7481689453125,23.074264526367198,31.231153488159197,13.741138458252001,13.8532876968384,26.1054840087891,6.277527332305911,11.2294254302979,13.361950874328599
597,11.344333333333301,13.247,5.25633333333333,14.113333333333301,41.458999999999996,34.186666666666696,30.115666666666698,8.11266666666667,13.939666666666698,19.8436666666667,24.544,14.113333333333301,18.283333333333303,14.6356666666667,12.795333333333302,39.8176666666667,25.388666666666698,52.368,16.604,13.2263333333333,26.240666666666698,5.32366666666667,7.045,10.843666666666698,9.372358322143551,12.872805595397901,7.46681880950928,13.4113435745239,43.944828033447294,34.7738456726074,32.0946846008301,11.865020751953098,13.1869401931763,23.5201797485352,27.3623027801514,13.5476408004761,22.068380355835,16.7725486755371,11.206538200378402,44.9420394897461,23.163019180297898,33.1635551452637,13.599691390991199,13.246742248535199,24.253910064697298,6.38818883895874,10.764661788940401,13.334596633911099
598,9.93966666666667,13.102333333333302,6.7036666666666695,14.198666666666698,39.621666666666705,37.74,36.545,8.38166666666667,13.558,21.659000000000002,25.090999999999998,12.207666666666698,18.7233333333333,18.096,14.127,42.755,25.921999999999997,47.0153333333333,16.916,13.3826666666667,25.271,4.9826666666666695,7.83933333333333,11.868,9.55335807800293,13.9970369338989,7.85860395431519,13.2613162994385,44.376979827880895,35.725643157959,36.194263458252,11.9684314727783,13.921617507934599,25.9703006744385,26.741224288940398,14.028333663940401,22.736774444580103,17.104133605957,11.4221868515015,44.879421234130895,24.2555847167969,32.0885810852051,14.4202270507812,13.589701652526902,24.145320892334,6.25320768356323,11.126135826110803,13.8047780990601
599,9.283999999999999,13.290333333333301,7.691,14.243333333333302,41.29,37.228,52.121333333333304,7.79533333333333,14.253,22.811,24.463,12.129666666666699,20.906,14.111333333333302,16.72,38.1776666666667,27.6943333333333,49.1006666666667,15.361333333333302,12.95,25.4686666666667,5.2326666666666695,9.20566666666667,10.922333333333302,9.4691743850708,14.370555877685499,8.3364429473877,13.767433166503901,44.550086975097706,36.564884185791,42.9776840209961,11.438401222228999,14.6714820861816,25.6874294281006,25.9986400604248,14.339619636535598,23.3649406433105,17.3512878417969,12.3909969329834,44.5447273254395,24.89280128479,38.971954345703104,14.527853012084998,14.2905216217041,22.982118606567397,5.87017154693604,11.1923503875732,13.721356391906701
600,9.464,15.722333333333301,8.15733333333333,16.075,41.599,35.3273333333333,48.4816666666667,10.3453333333333,13.543,19.7006666666667,22.555999999999997,13.625333333333302,23.3663333333333,13.431666666666699,14.276333333333302,39.6086666666667,27.649,47.7916666666667,15.335999999999999,14.431333333333301,27.99,5.49133333333333,9.80233333333333,11.237,9.46580410003662,14.573122978210401,8.57179164886475,14.5612106323242,44.0661849975586,37.390869140625,46.1418304443359,10.587791442871099,15.5393152236938,25.9699440002441,25.6480369567871,14.474983215332001,23.7450160980225,17.2677021026611,12.6942825317383,46.107818603515604,25.006858825683604,35.7514495849609,14.355672836303699,14.3284425735474,22.15505027771,5.64117193222046,11.613330841064501,13.3485260009766
601,12.254333333333301,16.658,7.18633333333333,18.58,41.946999999999996,34.669000000000004,56.089,11.517000000000001,14.599666666666698,20.175,18.1316666666667,13.519,23.740666666666698,16.806333333333303,14.192666666666698,40.479,27.23,66.9336666666667,15.677,15.505999999999998,31.695,5.51966666666667,9.47733333333333,10.931333333333301,9.15235710144043,15.2554683685303,8.66483116149902,16.2086143493652,46.297786712646506,38.1325836181641,54.7063522338867,10.5779819488525,16.0380897521973,25.569030761718803,26.4146423339844,15.262554168701199,25.132629394531197,17.3868560791016,14.613854408264197,45.8053398132324,25.079856872558604,53.41020202636721,14.249873161315902,14.8298559188843,24.112512588501,5.44940090179443,11.6024494171143,13.4027519226074
602,10.007,15.283666666666699,8.023,18.196333333333303,42.998999999999995,33.6296666666667,58.5413333333333,8.932,18.748666666666697,20.815666666666697,19.612666666666698,14.223666666666698,24.004333333333303,12.940333333333301,16.754666666666697,39.976,25.665,56.228,15.937333333333301,15.777000000000001,32.0313333333333,5.55066666666667,9.74033333333333,11.286333333333301,9.57178974151611,15.051746368408198,8.392148971557619,18.6507339477539,45.0178909301758,37.8051910400391,50.5853805541992,10.275214195251499,16.171258926391598,27.88596534729,23.9391059875488,15.884900093078599,25.433910369873,17.071311950683597,14.725420951843299,47.32307434082029,25.154970169067397,45.6318168640137,13.913351058960002,14.5424795150757,23.091365814209,5.57401084899902,11.879188537597699,13.6308078765869
603,9.93633333333333,14.100666666666699,8.119,19.105999999999998,42.7763333333333,35.073,55.961999999999996,9.90366666666667,14.760333333333302,20.5263333333333,21.364,15.613,24.253,12.842,17.850666666666697,41.863,26.605,55.8463333333333,16.5863333333333,15.443333333333301,34.003,5.897,9.669,11.369333333333302,9.89063262939453,14.898338317871099,8.04643249511719,20.852127075195302,44.704776763915994,37.611629486084,49.6868209838867,9.95103359222412,16.6976699829102,30.720577239990202,22.8893222808838,16.4266395568848,25.8438892364502,16.5744113922119,15.9043064117432,47.6364936828613,25.168758392334,42.7789459228516,13.5299062728882,15.020320892334,25.6092472076416,5.56898832321167,12.5444869995117,13.976113319397
604,10.808,12.984333333333302,8.09166666666667,19.538,42.802333333333294,39.4833333333333,49.997,9.96633333333333,17.230999999999998,20.27,21.6406666666667,16.577,25.825,14.7393333333333,20.865666666666698,42.039666666666704,24.823333333333302,50.5793333333333,17.343,16.248333333333303,32.361999999999995,6.22166666666667,11.23,12.093,10.4386701583862,14.368795394897498,7.952917575836179,19.8477725982666,45.6856689453125,37.8477439880371,53.611656188964794,9.53098297119141,16.861129760742198,33.6915512084961,21.959590911865202,16.3431186676025,25.3267097473145,16.6131172180176,16.676559448242198,47.999595642089794,25.0762500762939,36.1720008850098,13.648445129394501,14.7230863571167,27.822095870971697,5.48999261856079,13.2612142562866,14.2829809188843
605,14.196333333333301,13.945,7.38066666666667,18.465999999999998,44.6666666666667,40.668,55.4023333333333,10.4366666666667,17.2586666666667,21.5613333333333,22.975666666666697,16.32,27.805,16.013666666666698,19.6916666666667,45.4386666666667,26.943333333333303,59.8996666666667,18.064333333333302,16.713,32.6523333333333,6.6873333333333305,11.959666666666699,10.4526666666667,11.045286178588901,14.5452537536621,7.99905729293823,19.0560989379883,49.791652679443395,38.2423324584961,63.68843078613279,10.276698112487802,17.5416145324707,34.0205230712891,23.243122100830103,17.110746383667,26.480884552002,16.990921020507802,18.240592956543,48.280101776123,25.234004974365202,40.953395843505895,14.697940826416,15.4939746856689,31.4909324645996,5.37795162200928,13.9928064346313,14.6481590270996
606,14.100999999999999,15.426666666666698,7.14066666666667,18.166333333333302,44.2166666666667,39.4986666666667,65.915,10.9573333333333,18.635,21.7876666666667,26.595,16.355999999999998,29.129,12.686666666666698,18.0583333333333,45.459333333333305,28.939333333333302,64.9643333333333,18.1516666666667,16.5313333333333,34.3046666666667,6.30033333333333,14.016333333333302,13.152333333333301,11.614360809326199,15.2900638580322,8.07052040100098,17.807933807373,50.8045845031738,38.202972412109396,68.8444366455078,10.875957489013699,18.5116348266602,34.0979499816895,23.661209106445302,18.2232284545898,28.326349258422898,17.2659797668457,20.0340690612793,49.280731201171896,26.095495223999,45.2127914428711,15.6940040588379,16.6402206420898,34.3462791442871,5.41653966903687,14.829671859741199,14.3607683181763
607,12.953333333333301,18.477,7.10166666666667,20.465999999999998,45.5626666666667,38.685666666666705,66.2366666666667,10.904000000000002,19.445333333333302,24.328000000000003,28.3436666666667,16.963,29.057,13.121666666666698,19.1486666666667,48.0826666666667,31.187333333333303,69.3433333333333,17.499000000000002,21.684,36.155,6.16333333333333,15.725333333333301,11.237,12.394944190978999,16.920063018798803,8.65653610229492,17.240699768066403,51.41606140136721,37.8935661315918,70.8770980834961,12.111270904541,19.6163215637207,34.2285690307617,23.9930629730225,19.8569583892822,30.658826828002898,17.3588962554932,21.361606597900398,50.791431427002,27.308946609497102,49.5629692077637,16.4801387786865,17.9435997009277,38.6691551208496,5.80436086654663,15.9002370834351,14.1409025192261
608,12.832,21.283333333333303,9.48766666666667,16.500999999999998,44.750666666666696,40.932666666666705,65.842,10.3036666666667,19.916333333333302,24.7046666666667,31.5816666666667,18.352333333333302,31.576333333333302,16.932000000000002,22.844333333333303,47.0243333333333,28.9736666666667,55.667,19.292666666666697,22.6436666666667,37.893333333333295,6.27066666666667,13.684333333333301,13.703,12.764050483703599,17.700147628784197,8.9208984375,15.6327085494995,50.9367790222168,37.3121337890625,69.2393417358398,12.3354501724243,19.640213012695302,34.5069007873535,23.5715446472168,20.3195858001709,30.9378337860107,17.1195869445801,21.3737907409668,52.3808403015137,27.1905364990234,51.35246276855471,16.577777862548803,17.832555770874,41.68825149536129,6.06639957427979,16.3450012207031,14.1325626373291
609,13.8803333333333,19.940333333333303,8.64733333333333,24.417666666666697,48.308,40.9873333333333,71.0566666666667,11.1066666666667,19.783333333333303,25.911333333333303,31.253333333333302,17.5146666666667,30.2063333333333,14.587333333333302,25.671,49.296666666666695,29.201333333333302,57.04,19.0316666666667,19.894666666666698,40.1883333333333,6.940333333333331,13.077666666666698,13.593333333333302,12.945031166076697,18.105577468872102,9.14112758636475,15.7434415817261,49.3900680541992,36.8474006652832,67.9853897094727,13.271787643432601,19.738538742065398,36.2197761535645,24.848936080932603,21.2925987243652,31.3056449890137,16.8654479980469,23.1359214782715,51.753936767578104,26.7409782409668,58.2995262145996,16.907171249389602,18.042776107788104,46.3903274536133,6.53617811203003,17.5731353759766,14.190155029296902
610,16.2526666666667,17.9246666666667,9.75366666666667,22.146,49.243333333333304,42.5683333333333,77.6553333333333,10.327,18.6743333333333,25.01,33.098,18.0803333333333,32.1073333333333,15.066666666666698,25.526,51.4696666666667,31.467,57.2343333333333,19.5526666666667,19.529,43.283,6.96033333333333,12.120999999999999,18.373666666666697,12.8359861373901,17.7566509246826,9.130818367004391,16.8125038146973,49.091644287109396,37.6533432006836,68.8474578857422,13.5831785202026,19.6155090332031,38.7489776611328,27.3551044464111,21.735155105590803,31.8043727874756,16.9760723114014,25.0678386688232,52.2853813171387,26.5216236114502,63.9198150634766,17.318660736084002,18.2223682403564,48.7068672180176,6.82687759399414,18.2462329864502,14.6250419616699
611,14.248333333333301,18.2603333333333,9.58466666666666,23.714666666666698,49.508,41.1423333333333,68.8773333333333,11.230666666666698,21.478333333333303,24.5146666666667,35.109,19.041,34.22,17.050333333333302,23.0726666666667,52.7496666666667,27.230999999999998,60.589,17.581,19.7046666666667,43.1323333333333,7.26766666666667,13.512,16.207,12.542088508606,18.006883621215803,8.75279808044434,17.6047630310059,48.2851409912109,40.2226219177246,66.7798614501953,13.3441829681396,18.8568706512451,38.8641929626465,27.6648826599121,20.9464721679688,30.988336563110398,16.5720119476318,23.7023010253906,52.3380470275879,26.999210357666,62.731204986572294,17.560012817382802,18.3724365234375,47.8850173950195,7.307354927062991,18.0523471832275,15.1760158538818
612,13.437000000000001,19.765333333333302,9.21333333333333,30.086,53.7883333333333,43.3003333333333,77.585,9.93833333333333,23.185666666666698,25.1543333333333,35.7543333333333,21.5906666666667,32.385,19.3983333333333,22.509,55.9066666666667,26.323333333333302,59.132,19.103666666666697,19.2763333333333,42.688,7.284,13.277000000000001,17.190333333333303,12.5164031982422,18.7140102386475,8.77320098876953,20.1085052490234,49.737796783447294,43.126861572265604,70.2380752563477,13.463164329528801,19.3059024810791,40.0811195373535,29.443639755249,21.278408050537102,31.7827415466309,16.6994781494141,22.8492164611816,52.9170112609863,28.4674396514893,68.2228469848633,18.6180591583252,19.027269363403303,50.5341644287109,7.85482358932495,18.491304397583,15.434803009033198
613,14.21,20.820999999999998,9.694333333333331,31.4493333333333,51.7426666666667,42.265,68.4436666666667,10.2116666666667,21.0906666666667,25.6153333333333,35.226333333333294,20.637333333333302,31.361333333333302,16.7996666666667,25.4873333333333,53.0283333333333,26.3116666666667,51.656000000000006,18.4493333333333,19.9553333333333,41.453666666666706,7.0703333333333305,16.1166666666667,18.983,12.0565090179443,18.1878833770752,8.12984275817871,22.5676651000977,49.695350646972706,44.2412338256836,68.58316040039061,12.9522266387939,17.746265411377,38.9493179321289,29.7724666595459,19.9829502105713,30.6912994384766,16.288507461547898,19.6776218414307,51.569953918457,27.0052223205566,62.513763427734396,17.448955535888697,18.9312438964844,49.3899421691895,7.51168060302734,18.3118953704834,15.2284488677979
614,14.0053333333333,24.182,9.86833333333333,27.893,50.7156666666667,42.1913333333333,77.165,10.4146666666667,23.443333333333303,26.928333333333303,36.0776666666667,22.721333333333302,32.8526666666667,17.367,26.917666666666697,52.451,28.184333333333303,60.168,18.565666666666697,23.929666666666698,42.9006666666667,7.84633333333333,16.725666666666697,16.621666666666698,11.373340606689501,19.6665821075439,8.400087356567381,26.4335556030273,53.62736511230471,46.2393608093262,76.8279342651367,12.7115993499756,17.327995300293,40.7138900756836,31.673297882080103,20.4315223693848,31.5151882171631,16.9070930480957,18.7294387817383,52.460079193115206,27.148248672485398,69.97900390625,16.7373027801514,20.5428256988525,48.634426116943395,7.79233312606812,20.1102561950684,15.0560760498047
615,12.705666666666698,22.254,10.25,28.315333333333303,52.8246666666667,44.2473333333333,74.15899999999999,11.484666666666698,22.114333333333303,23.326333333333302,34.7516666666667,20.6286666666667,33.9956666666667,21.574666666666698,22.5753333333333,54.5943333333333,28.028000000000002,67.0643333333333,17.9263333333333,26.179666666666698,40.932666666666705,8.33866666666667,15.761333333333301,19.243666666666698,10.883355140686,19.7102069854736,8.188990592956541,29.2557182312012,54.3910446166992,46.150699615478494,78.0978927612305,12.456981658935499,16.361946105957,40.8940086364746,31.339330673217802,20.175739288330103,31.379816055297898,16.8884181976318,16.4049892425537,52.064910888671896,26.241336822509798,73.6142272949219,15.843224525451697,21.0371723175049,50.026153564453104,7.80492401123047,20.664381027221697,14.4704170227051
616,11.339333333333302,18.8936666666667,8.99633333333333,30.844333333333303,54.9996666666667,43.746,82.2113333333333,13.6943333333333,19.0506666666667,27.297333333333302,37.605,19.919,34.7116666666667,17.2936666666667,19.8663333333333,54.8366666666667,28.305,85.1776666666667,18.7843333333333,27.77,52.3246666666667,8.29466666666667,15.4786666666667,17.006,11.346773147583,20.1368808746338,8.75660991668701,31.1542263031006,53.6892433166504,47.0175704956055,75.9727554321289,12.964489936828599,17.372661590576197,40.5964775085449,30.5877838134766,21.4619579315186,32.872184753418004,17.5179862976074,16.832471847534197,53.0934944152832,28.268041610717802,88.9505386352539,16.1174602508545,22.409156799316396,60.403560638427706,8.53501796722412,21.2913780212402,14.428844451904302
617,11.562999999999999,16.0263333333333,7.958666666666669,27.568,53.755333333333304,44.9173333333333,85.6856666666667,12.480666666666698,16.545666666666698,25.7236666666667,35.041,18.0233333333333,33.3126666666667,18.0173333333333,20.4716666666667,51.7766666666667,26.803666666666697,92.2833333333334,14.808,24.168000000000003,45.248000000000005,7.65366666666667,16.7463333333333,20.86,11.175795555114698,19.632740020752,8.19338226318359,31.427930831909197,54.2201919555664,46.8002395629883,74.5907897949219,12.9061641693115,16.816780090332,40.230476379394496,30.544776916503896,20.8323650360107,32.0898590087891,17.7326622009277,14.2377243041992,52.2830390930176,27.2475280761719,80.5059585571289,14.965424537658699,22.0459499359131,57.7707595825195,8.58457374572754,21.534297943115202,14.455911636352502
618,12.807666666666698,16.358,7.867000000000001,32.4706666666667,56.7563333333333,42.912,80.0246666666667,10.6046666666667,18.12,24.9136666666667,31.2796666666667,19.8423333333333,30.078000000000003,22.501333333333303,23.544333333333302,52.728,26.2416666666667,73.986,12.263333333333302,24.134,31.219666666666697,7.95533333333333,13.654333333333302,20.639,11.026762008667,18.263027191162102,7.44940328598022,30.7246971130371,56.0840644836426,44.8497200012207,71.20379638671879,12.6939001083374,15.7071084976196,38.468757629394496,31.700828552246104,19.8255233764648,30.4932746887207,17.620647430419897,12.444154739379899,51.1421127319336,25.522171020507802,68.3712692260742,13.0523128509521,21.3423385620117,51.142005920410206,8.18305015563965,21.3916168212891,14.4871492385864
619,11.559666666666699,15.526333333333302,9.29066666666667,29.646666666666697,56.064666666666696,40.116,78.7973333333333,12.682666666666698,15.495,24.649333333333303,32.8246666666667,20.7076666666667,32.3066666666667,20.991999999999997,22.6366666666667,56.753666666666696,27.373666666666697,95.5303333333333,11.893666666666698,23.041999999999998,30.035333333333302,8.573,14.029666666666698,21.908,12.031341552734402,17.915353775024396,7.42468500137329,29.999210357666,57.3022651672363,44.8072395324707,72.2930603027344,14.1860103607178,16.7076530456543,37.1447982788086,33.215774536132805,20.773244857788104,32.473537445068395,19.0737075805664,14.2467727661133,51.563934326171896,26.962829589843803,73.3952331542969,13.0095863342285,22.7835998535156,52.1384963989258,8.534365653991701,21.739393234252898,15.6280603408813
620,11.333,15.5,6.968,28.1103333333333,55.74100000000001,42.108999999999995,81.0766666666667,12.061666666666698,14.668666666666699,24.5873333333333,33.5756666666667,21.1793333333333,31.166999999999998,21.436999999999998,21.366,57.6813333333333,28.926,76.6656666666667,11.0426666666667,21.414666666666697,32.5426666666667,7.073333333333331,12.5586666666667,18.983333333333302,12.196117401122999,16.3232402801514,6.87453985214233,29.457946777343803,58.620113372802706,43.487098693847706,66.736457824707,14.0774145126343,16.3511524200439,35.063240051269496,32.4271278381348,19.924373626709002,31.797906875610398,19.2907619476318,13.346443176269501,50.1486015319824,26.3020915985107,65.89504241943361,11.872859954834,22.5163898468018,51.002899169921896,8.35070896148682,20.6153583526611,16.32102394104
621,10.051,14.7286666666667,6.12433333333333,28.692333333333302,58.3336666666667,43.679333333333304,79.5333333333333,11.514000000000001,15.309666666666699,23.8483333333333,39.8073333333333,20.745333333333303,36.9186666666667,22.5826666666667,20.298666666666698,59.6543333333333,31.192333333333302,66.574,9.43233333333333,22.846,31.3236666666667,7.03166666666667,12.948333333333302,21.605333333333302,12.238184928894,15.9205656051636,6.828783988952639,30.5791034698486,60.4807662963867,42.9274559020996,67.5016555786133,14.1137075424194,16.239280700683597,36.3535652160645,31.989688873291,19.999811172485398,32.0092086791992,19.691452026367198,13.4266138076782,50.8146858215332,26.5251579284668,69.17751312255861,11.7484350204468,22.406620025634798,50.6395034790039,8.607481002807619,19.6433219909668,16.5820140838623
622,9.36633333333333,16.117666666666697,6.735,35.8246666666667,57.7616666666667,42.736999999999995,85.2416666666667,12.126333333333301,14.002,28.7723333333333,39.5443333333333,20.778000000000002,37.624666666666705,26.298666666666698,18.553666666666697,57.9583333333333,31.7356666666667,57.8053333333333,10.353,22.1076666666667,30.155666666666697,7.207999999999999,13.172,18.588666666666697,11.9994373321533,16.1730804443359,6.5244779586792,32.1368942260742,60.920726776123,43.381752014160206,69.3521881103516,14.1856117248535,15.7146854400635,37.3778419494629,32.8686676025391,20.1131362915039,32.6529197692871,19.980426788330103,13.5998086929321,51.8756103515625,27.036798477172898,69.8654861450195,11.616659164428699,22.7884845733643,49.415866851806605,8.759264945983888,18.7688064575195,16.8921680450439
623,10.3276666666667,15.7,6.684,37.0053333333333,58.6726666666667,43.9493333333333,72.8713333333333,13.547,14.9123333333333,27.1056666666667,36.109666666666705,19.149666666666697,35.743,24.053333333333303,18.1746666666667,57.83,30.0726666666667,61.06100000000001,9.651,20.5163333333333,30.945333333333302,6.9933333333333305,17.336,18.555999999999997,11.8628997802734,15.698237419128402,5.51407766342163,33.1302680969238,59.9393730163574,43.2826156616211,67.4968719482422,13.880984306335401,14.211051940917999,38.6289672851562,31.5238151550293,19.353590011596697,32.2165679931641,19.5634651184082,12.2134790420532,50.591983795165994,26.5966739654541,63.0922622680664,11.396090507507301,22.1777687072754,51.7728996276855,8.57390975952148,17.5616493225098,17.4981250762939
624,9.1,15.378666666666698,7.39533333333333,35.198,58.4136666666667,43.5903333333333,72.41533333333331,11.48,14.672,28.682666666666698,36.4156666666667,18.814333333333302,35.169000000000004,24.4183333333333,18.148,56.5576666666667,30.004666666666697,54.38,9.818,23.697,40.613333333333294,7.18666666666667,18.16,13.578666666666699,11.5433959960938,15.864865303039599,4.44801187515259,32.433422088623,59.53254699707029,43.1526298522949,68.6414794921875,13.8605699539185,13.5898694992065,38.4230918884277,31.622545242309602,18.7683925628662,32.0414199829102,19.1729145050049,11.860111236572301,50.5058784484863,25.771348953247102,63.2977714538574,10.5236310958862,21.367122650146502,55.337131500244105,8.59934711456299,17.021915435790998,17.6571655273438
625,10.5516666666667,22.1773333333333,7.925,37.214,56.9726666666667,47.81399999999999,83.0506666666667,11.7446666666667,12.862666666666698,27.7616666666667,36.735333333333294,22.6623333333333,36.8706666666667,23.7433333333333,18.554000000000002,56.2813333333333,28.0706666666667,56.0326666666667,9.28433333333333,26.7006666666667,29.7536666666667,8.35266666666667,16.9446666666667,16.172333333333302,11.8396997451782,17.3537254333496,4.86229658126831,31.0936222076416,62.9758453369141,44.9208183288574,72.5131454467773,13.5521488189697,13.1236057281494,41.006156921386705,32.425704956054695,19.2503490447998,32.592273712158196,20.0130767822266,12.285318374633801,51.396419525146506,26.6775951385498,66.0738372802734,10.3177785873413,21.9435329437256,57.124088287353494,8.81727027893066,17.0862197875977,17.5434322357178
626,11.254000000000001,24.7206666666667,4.79,33.4646666666667,57.59,45.7696666666667,83.105,11.204333333333302,13.104333333333301,26.1743333333333,37.631333333333295,20.592666666666698,39.548,20.434666666666697,20.236,57.040666666666695,25.403666666666698,57.0213333333333,10.4833333333333,25.0433333333333,32.132,7.8260000000000005,17.190666666666697,15.193333333333301,12.1394033432007,19.922918319702102,4.90183734893799,28.4287948608398,63.766475677490206,46.313838958740206,75.2048263549805,13.288736343383801,12.8102283477783,38.434608459472706,32.0943832397461,19.1453609466553,32.667247772216804,19.7423076629639,12.3247509002686,51.045970916748,26.335132598877,62.1716842651367,10.138394355773901,21.7847557067871,53.577510833740206,8.94818878173828,17.398775100708,17.226514816284197
627,9.747,25.8683333333333,4.79866666666667,27.286333333333303,58.0583333333333,46.2233333333333,74.2666666666667,11.651,11.278666666666698,22.559,37.516,20.7496666666667,36.925,19.309333333333303,19.600333333333303,55.544,27.824666666666698,64.4286666666667,11.644333333333302,24.5156666666667,34.310333333333304,8.63733333333333,18.51,19.5036666666667,12.334660530090302,21.194072723388697,4.72275829315186,28.3534832000732,64.2198486328125,47.100921630859396,76.8000717163086,13.2634620666504,13.0052146911621,37.0489158630371,30.600889205932603,18.8585567474365,32.9081840515137,19.6107120513916,11.8433237075806,48.9108657836914,26.852859497070302,58.926300048828104,10.6327972412109,21.8476238250732,50.7096557617188,9.03328800201416,17.1895122528076,17.476242065429698
628,8.59266666666667,27.411666666666697,5.3260000000000005,28.396666666666697,56.5926666666667,47.5403333333333,76.502,12.084000000000001,11.708,24.806666666666697,35.7663333333333,20.306333333333303,34.8506666666667,24.024666666666697,19.8103333333333,59.028999999999996,27.935666666666698,56.9493333333333,12.944,25.843000000000004,30.4033333333333,9.03266666666667,17.9673333333333,16.5356666666667,12.204535484314,21.595121383667003,4.729633808135991,30.9290504455566,63.25236511230471,48.034236907959006,78.0608749389648,13.4394073486328,12.8891096115112,36.3815956115723,30.7950649261475,18.665353775024396,32.9849243164062,19.906452178955103,12.449499130249,48.581169128418,27.5413284301758,57.6375846862793,11.400987625122099,21.9803657531738,47.3418464660645,9.32125473022461,16.730718612670902,17.5723361968994
629,9.92566666666667,30.8116666666667,5.107,29.375,57.492,51.707,76.2563333333333,12.269666666666698,12.737333333333302,22.8576666666667,40.115,19.949,33.9803333333333,19.2496666666667,19.2233333333333,59.788999999999994,25.419333333333302,61.0306666666667,12.174666666666699,23.2633333333333,30.736333333333302,9.00333333333333,16.9593333333333,16.854,12.0861968994141,22.139379501342802,4.6270856857299805,33.168689727783196,61.528114318847706,48.9116134643555,78.62828063964841,13.9229393005371,12.7782888412476,35.010265350341804,31.639476776123,18.505201339721697,33.0672569274902,19.8144416809082,13.817640304565401,49.295070648193395,27.685302734375,58.0661506652832,11.4259748458862,22.124620437622102,45.8730239868164,9.57164287567139,16.686466217040998,17.619594573974602
630,11.603333333333302,32.8536666666667,5.617000000000001,32.984,59.254,47.5363333333333,70.5836666666667,12.464666666666698,11.514000000000001,22.952666666666698,42.4323333333333,18.4933333333333,31.966333333333303,19.631333333333302,20.2506666666667,57.418666666666695,28.9486666666667,64.529,10.972000000000001,23.245666666666697,29.2916666666667,8.06533333333333,15.787,14.576666666666698,12.1794776916504,22.016454696655302,4.35155296325684,33.803947448730504,59.856441497802706,48.9214363098145,77.7022705078125,14.4047136306763,12.1667585372925,34.5684204101562,33.1206665039062,18.3140258789062,32.563308715820305,19.876636505127,14.581705093383801,49.777015686035206,27.1996364593506,58.56230163574221,10.8948001861572,21.9087429046631,45.400211334228494,9.682718276977539,16.3857727050781,17.4262180328369
631,9.90966666666667,26.2493333333333,3.9036666666666697,31.9963333333333,56.626000000000005,47.543666666666695,75.3813333333333,16.1636666666667,13.585,25.0003333333333,38.90766666666671,19.292,33.8,25.41,19.3576666666667,57.6486666666667,31.2383333333333,58.751000000000005,10.275,21.7336666666667,46.642333333333305,6.95,16.382666666666697,15.830333333333302,12.3991012573242,21.795333862304698,4.07855415344238,33.5654983520508,59.6161689758301,48.780914306640604,76.690055847168,15.283329963684098,12.381587028503402,35.1012306213379,35.1606254577637,18.828701019287102,33.3816604614258,20.896656036377,16.8233680725098,51.820125579834006,27.6899356842041,61.1757698059082,10.767589569091802,22.3392162322998,49.35261535644529,9.9837064743042,16.4839954376221,18.2451801300049
632,7.84633333333333,23.814,2.887,33.3356666666667,58.31,49.317666666666696,77.0186666666667,16.938,15.305,25.1976666666667,36.1026666666667,19.4533333333333,33.398333333333305,25.3073333333333,20.23,57.3366666666667,29.189333333333302,60.1663333333333,9.146333333333331,23.781999999999996,45.313,7.34766666666667,16.0026666666667,17.876333333333303,12.5819692611694,21.729951858520497,4.28271007537842,32.0680465698242,60.9195747375488,48.7473640441895,75.9323425292969,15.7192049026489,12.341198921203599,35.6017951965332,36.1768569946289,19.2017498016357,33.9521293640137,21.8837490081787,17.8304538726807,52.5157661437988,27.2650127410889,60.5590744018555,10.9153413772583,22.3401699066162,48.825901031494105,9.702656745910641,16.5633659362793,18.729362487793
633,8.33166666666667,22.5523333333333,3.5860000000000003,24.728666666666697,58.751999999999995,57.256,80.0943333333333,14.6516666666667,16.605,26.449,37.003,20.3743333333333,34.7563333333333,23.992333333333303,21.661666666666697,57.5533333333333,26.776999999999997,49.2353333333333,7.74366666666667,24.242666666666697,44.021,8.98166666666667,17.410999999999998,19.711666666666698,12.9836978912354,21.0876426696777,4.17978286743164,29.347942352294897,62.972007751464794,48.081459045410206,74.7901153564453,15.6067790985107,12.218029022216802,37.7604522705078,36.0819091796875,19.3436889648438,34.563079833984396,22.3910312652588,17.3698596954346,52.109779357910206,26.982477188110398,57.3775291442871,10.7348680496216,21.6285839080811,47.89604187011721,9.32987308502197,16.5858325958252,18.8770523071289
634,8.68733333333333,21.760666666666697,4.0066666666666695,23.8646666666667,56.083999999999996,57.693999999999996,76.9866666666667,14.3773333333333,13.573333333333302,26.8623333333333,34.9096666666667,20.149,41.592,25.72,21.244,55.7646666666667,27.8086666666667,48.361000000000004,8.05733333333333,25.037,39.7476666666667,10.0356666666667,17.6426666666667,19.206,13.9689388275146,21.530860900878896,3.4261734485626203,25.733718872070302,63.06074523925779,47.5796089172363,74.37939453125,16.0329322814941,11.5858507156372,35.970756530761705,38.5656318664551,18.969251632690398,35.162033081054695,22.5127468109131,17.669754028320302,51.604736328125,26.774108886718803,54.3479423522949,10.2357568740845,21.993209838867198,45.8642082214355,9.04323673248291,17.0787448883057,18.501535415649396
635,9.86066666666667,23.079333333333302,5.196000000000001,23.528000000000002,57.86,54.2766666666667,78.7773333333333,15.548,14.680333333333301,27.911666666666697,41.0293333333333,18.486,37.7983333333333,26.4886666666667,20.850666666666697,55.738666666666695,33.187,55.2056666666667,9.364333333333331,30.5613333333333,41.192333333333295,8.589,20.704,17.763666666666698,14.5236015319824,23.1580028533936,3.6370913982391397,23.6023025512695,63.9774017333984,48.8218269348145,75.6835556030273,17.0284938812256,13.3338146209717,34.927734375,41.49013137817379,19.9137496948242,37.374198913574205,23.1714916229248,20.4072494506836,53.76106262207029,29.109748840332,56.9974021911621,11.1547088623047,23.5800247192383,46.56327819824221,9.337278366088869,18.373943328857397,19.0556201934814
636,9.26866666666667,28.3456666666667,5.83566666666667,24.5163333333333,57.8866666666667,56.0596666666667,76.67733333333331,16.014,11.683333333333302,26.3333333333333,47.9813333333333,20.347666666666697,34.8383333333333,23.8116666666667,22.035333333333302,54.651,34.7106666666667,48.8963333333333,11.372,31.3136666666667,39.07,7.85933333333333,20.921,17.6756666666667,14.804944992065401,23.363883972168,3.3735158443450897,23.584793090820302,62.790653228759794,48.415164947509794,74.3678207397461,16.8927097320557,13.5656747817993,33.5140800476074,41.859130859375,19.7204837799072,37.627754211425795,22.8596515655518,21.643617630004897,55.2486152648926,29.2992267608643,57.814304351806605,11.684383392334,24.143976211547898,46.7431221008301,9.37679767608643,18.5560989379883,19.1594829559326
637,8.448,36.102,6.1476666666666695,28.1273333333333,57.8566666666667,58.9953333333333,80.1193333333333,16.641,11.108333333333302,29.3206666666667,43.315,19.285999999999998,31.995666666666697,20.405,23.065666666666697,58.286,32.4853333333333,45.466,13.870666666666699,27.9043333333333,42.039666666666704,8.26333333333333,21.257333333333303,18.957,14.8317956924438,23.9938907623291,3.4146933555602996,24.8485050201416,64.0736083984375,48.409297943115206,73.5615692138672,17.114812850952102,12.922324180603,34.346755981445305,42.933013916015604,19.685863494873,37.2217864990234,22.483079910278303,22.8274822235107,56.7289924621582,29.3817920684814,58.7275505065918,12.498521804809599,24.3801345825195,49.5701103210449,9.46369743347168,19.3085842132568,19.1930656433105
638,9.47833333333333,34.198,4.8416666666666694,29.1566666666667,57.7953333333333,55.108000000000004,76.197,19.1303333333333,10.968333333333302,27.4366666666667,45.8286666666667,20.572,38.588666666666704,20.579,25.820999999999998,56.5,31.9896666666667,44.4816666666667,11.160666666666698,25.896666666666697,47.2686666666667,8.18133333333333,20.2693333333333,15.380999999999998,13.9271421432495,24.9206199645996,3.10983419418335,26.3480625152588,64.74356079101561,48.171539306640604,74.9068222045898,16.8231067657471,11.731553077697802,35.739906311035206,40.938392639160206,19.5458602905273,36.043365478515604,21.9163246154785,22.529842376709,56.4464263916016,28.8479194641113,58.394870758056605,12.085350990295401,24.3957500457764,49.0577621459961,9.56145668029785,19.6683082580566,19.317951202392603
639,9.264,26.3663333333333,5.71066666666667,25.059,58.9026666666667,54.074,74.0983333333333,19.858333333333302,9.074666666666669,31.1486666666667,44.761333333333305,18.7326666666667,37.376999999999995,23.6833333333333,25.083000000000002,56.9046666666667,35.2823333333333,46.4066666666667,9.923,24.581999999999997,50.858999999999995,9.16133333333333,20.8056666666667,15.257333333333301,13.4288969039917,24.7660961151123,2.8941283226013197,25.9201126098633,65.5521774291992,47.746166229248,76.4226608276367,16.4200534820557,10.798823356628402,37.478263854980504,39.8298454284668,19.0661220550537,35.0791244506836,21.429462432861303,21.111524581909197,55.2978286743164,28.1449165344238,59.6551666259766,11.782979011535598,23.3304271697998,48.105308532714794,9.50875186920166,19.2348308563232,19.4862060546875
640,8.071,24.204,4.09666666666667,28.318,58.494666666666696,54.3693333333333,74.071,20.614333333333303,9.65433333333333,27.503,45.4546666666667,18.102333333333302,33.942666666666696,21.19,25.646,59.2856666666667,34.2823333333333,47.775,9.459,24.776,39.205999999999996,9.14733333333333,19.7766666666667,14.534666666666698,13.394923210144,23.6910419464111,2.5457713603973398,24.1927604675293,65.4489898681641,46.382053375244105,74.3596954345703,15.840172767639197,9.74673271179199,37.0812110900879,38.947837829589794,18.204257965087898,34.234790802002,20.7547969818115,19.7230281829834,54.3376884460449,26.905216217041,59.0497055053711,11.106353759765598,22.2064743041992,46.2326316833496,9.33028602600098,17.994556427002,19.4648132324219
641,8.22766666666667,24.5493333333333,5.341,27.742333333333303,58.0253333333333,53.6643333333333,69.3216666666667,19.85,9.78366666666667,25.3113333333333,39.3636666666667,18.708666666666698,30.4963333333333,20.6513333333333,23.945999999999998,56.7036666666667,33.054,55.0323333333333,8.73133333333333,22.121666666666698,37.430333333333294,7.832000000000001,19.5553333333333,13.497,13.1997900009155,23.019947052002,2.30746054649353,23.9987087249756,64.3568496704102,45.705108642578104,73.3141555786133,15.4552345275879,9.27724647521973,33.527107238769496,39.372749328613295,17.6821899414062,33.3961410522461,20.2277717590332,18.2727222442627,53.710807800293,26.0231952667236,54.8639602661133,10.266704559326199,21.575706481933604,44.226692199707,9.10524845123291,17.294958114624,18.9416828155518
642,8.827,23.6026666666667,5.14166666666667,27.0343333333333,58.7186666666667,53.0266666666667,73.6666666666667,19.074,9.77766666666667,26.729,42.790333333333294,18.185666666666698,27.496666666666698,16.407,21.3893333333333,57.79,35.771,50.6176666666667,8.056000000000001,23.089666666666698,36.755,7.6343333333333305,17.370666666666697,14.311,12.458625793457001,22.6837539672852,2.11469578742981,24.839714050293,64.3148193359375,44.7791557312012,73.79286193847659,15.507360458374,8.84326267242432,32.3331069946289,41.111747741699205,17.193067550659197,31.977840423584,19.7130165100098,18.2490253448486,53.8801879882812,25.529098510742198,54.784782409668,9.440065383911131,20.653732299804698,43.9263687133789,8.96576499938965,17.142747879028303,18.945049285888697
643,8.17166666666667,22.8786666666667,4.72533333333333,29.971,58.758,50.681999999999995,75.9056666666667,19.666333333333302,9.936,24.745,41.659333333333294,18.062666666666697,25.6533333333333,19.914333333333303,19.831,60.165666666666695,30.710666666666697,54.293,9.35766666666667,23.467,40.774333333333296,8.071666666666669,19.582,15.349333333333302,12.0265760421753,22.303457260131804,2.080082654953,26.6735134124756,65.6854934692383,44.521110534668,73.4419326782227,15.9374685287476,9.328409194946289,32.191650390625,42.16306686401371,17.1233921051025,31.457458496093803,19.613002777099602,18.5165691375732,54.5004386901855,25.4402866363525,57.42814636230471,9.88186359405518,20.4689655303955,44.9769821166992,9.12969970703125,17.3224048614502,19.3013916015625
644,7.9826666666666695,22.38,4.66033333333333,28.3486666666667,57.5396666666667,49.6293333333333,77.32566666666669,19.4533333333333,8.61366666666667,25.809333333333303,30.961666666666698,18.479,26.2586666666667,19.772000000000002,21.749000000000002,61.02,28.5663333333333,52.680666666666696,8.07766666666667,22.341333333333303,40.768,7.63333333333333,17.8913333333333,13.400666666666698,10.8776845932007,21.4475479125977,1.32425701618195,28.2638835906982,62.9897689819336,43.727878570556605,72.8088150024414,15.264442443847699,8.48369789123535,30.999540328979503,41.9687156677246,16.0386524200439,29.8313426971436,18.679706573486303,17.5711517333984,53.766750335693395,23.162878036499,55.5246391296387,9.08396530151367,20.054723739624,44.4219169616699,9.18700313568115,17.2370738983154,18.455490112304698
645,7.99533333333333,23.142,3.16066666666667,31.6866666666667,57.7606666666667,52.247666666666696,70.262,18.8453333333333,10.967666666666698,26.706,30.2783333333333,22.6943333333333,28.721,20.250999999999998,20.3696666666667,61.2,30.0903333333333,55.1556666666667,8.22233333333333,21.166333333333302,45.500666666666696,7.148,14.806,10.3073333333333,11.0333433151245,20.6316833496094,1.3441389799118,29.772001266479503,65.1763076782227,43.9479751586914,73.1904296875,15.216908454895,8.52711963653564,31.2092628479004,43.879478454589794,15.615685462951697,29.7126026153564,18.608283996582,17.2239017486572,54.3784713745117,22.3893508911133,56.167797088623,8.83203601837158,19.3887996673584,47.298854827880895,9.22287368774414,17.1617965698242,17.750900268554698
646,8.399,25.065333333333303,1.9276666666666697,30.103,57.238666666666695,50.732,62.6473333333333,18.8646666666667,9.93733333333333,25.003,29.22,17.574666666666698,31.830666666666698,20.884333333333302,16.6106666666667,60.4373333333333,28.3103333333333,50.8406666666667,8.24,18.327666666666698,56.645333333333305,6.70933333333333,15.517666666666699,12.859666666666698,10.8858232498169,19.371229171752898,1.29450058937073,28.775011062622102,65.4774322509766,42.806282043456996,68.0426483154297,15.236438751220698,8.302013397216799,31.898799896240202,43.0921478271484,15.319540023803699,29.8134841918945,18.5440311431885,17.3218860626221,53.198802947998,21.3237590789795,52.765022277832,8.40610027313232,18.2420349121094,50.6663208007812,8.9948673248291,16.9370079040527,17.349157333374
647,10.583,21.916333333333302,1.983,28.048000000000002,57.5563333333333,45.3196666666667,64.916,18.780666666666697,10.897333333333302,28.9493333333333,31.1336666666667,15.056,32.5596666666667,20.437333333333303,17.591666666666697,59.7893333333333,25.479,42.994,8.305666666666669,20.61,39.771333333333295,7.44,17.257666666666697,10.357999999999999,10.285008430481,17.7718887329102,0.9433471560478209,26.473810195922898,65.05819702148439,41.573070526123,63.064037322998,15.343113899231,8.04753303527832,33.458648681640604,40.102840423584,15.084083557128901,30.2557582855225,18.623161315918,15.4529685974121,51.551609039306605,20.1039791107178,46.610267639160206,8.43396759033203,17.6793441772461,50.513111114502,8.58169555664062,16.489089965820302,16.3514537811279
648,9.446,20.0906666666667,1.885,23.5613333333333,56.395333333333305,46.026,61.773999999999994,18.1056666666667,10.979666666666699,25.8893333333333,44.4006666666667,15.682333333333302,33.258333333333304,21.5003333333333,17.923,58.868333333333304,26.890333333333302,38.08,11.394333333333302,23.5376666666667,37.486999999999995,9.135666666666669,16.5253333333333,11.922,9.12371730804443,18.262416839599602,1.19528675079346,25.382034301757802,65.98752593994139,42.8454551696777,64.8306198120117,15.0790700912476,9.31011581420898,33.307804107666,38.397552490234396,16.1004257202148,31.907506942749,18.9270248413086,13.7571468353271,50.2445793151855,21.740209579467802,44.1390991210938,9.226945877075199,18.422758102417,47.541786193847706,8.12161350250244,17.213373184204098,16.928186416626
649,8.558666666666669,18.338333333333303,2.72466666666667,22.6986666666667,57.9113333333333,44.998999999999995,71.8843333333333,17.0753333333333,9.98166666666667,26.035,43.916000000000004,14.842,37.039333333333296,22.359,18.161333333333303,60.3836666666667,32.3446666666667,62.0953333333333,12.874,21.2386666666667,39.2696666666667,6.242000000000001,14.5076666666667,10.004,9.49821758270264,18.617641448974602,1.80497741699219,24.2101879119873,68.09474945068361,44.623897552490206,68.28916168212889,14.974254608154302,11.1690311431885,33.8541030883789,40.243339538574205,16.8639507293701,33.223293304443395,20.319635391235398,15.6033229827881,52.563259124755895,23.9511451721191,52.183475494384794,11.276863098144501,19.130784988403303,49.929443359375,8.23358535766602,17.6610794067383,17.046911239624
650,8.56833333333333,17.9563333333333,4.51766666666667,23.409000000000002,58.857,46.626999999999995,71.4453333333333,17.639,14.677,25.7993333333333,44.926,18.7953333333333,34.7836666666667,22.5696666666667,20.013666666666698,59.214,31.283,38.261666666666706,12.358666666666698,21.1353333333333,48.1493333333333,7.042999999999999,14.4123333333333,10.5416666666667,9.05887603759766,17.559663772583,1.91156625747681,24.153795242309602,66.9265289306641,44.70487976074221,70.3315353393555,14.337064743042,11.3325958251953,33.5479736328125,40.579441070556605,16.0928516387939,31.892845153808604,20.3325500488281,14.6581153869629,53.3608169555664,22.571678161621104,54.59834289550779,11.6436519622803,18.5243320465088,51.332859039306605,8.05179882049561,17.0652751922607,16.3157691955566
651,9.80933333333333,18.899666666666697,5.79566666666667,22.2206666666667,57.7426666666667,43.036,65.7806666666667,18.690666666666697,13.869000000000002,25.984,43.4626666666667,17.391666666666698,33.0773333333333,22.472666666666697,22.794,58.692666666666696,30.0163333333333,51.9773333333333,12.696,20.1346666666667,40.420333333333296,6.41066666666667,12.489666666666698,12.572000000000001,8.370041847229,17.7117900848389,2.06830215454102,24.443506240844698,65.6373291015625,44.3473320007324,69.8310470581055,13.955430030822802,11.737537384033198,31.468759536743196,41.6643562316895,15.490719795227099,30.9849662780762,20.106021881103498,14.6694078445435,53.369346618652294,21.4469032287598,53.3113327026367,12.2304201126099,18.521068572998,51.0014991760254,8.10328483581543,16.8301868438721,16.0734157562256
652,11.004333333333301,17.227999999999998,7.74266666666667,20.17,59.7233333333333,42.703666666666706,67.34100000000001,18.2003333333333,14.078333333333301,26.2403333333333,40.932666666666705,17.4336666666667,36.8146666666667,22.677,21.9843333333333,58.073666666666696,29.391,55.281000000000006,13.3773333333333,22.3773333333333,43.732666666666695,6.044,13.035666666666698,12.324333333333302,8.77589797973633,17.4723148345947,2.7059524059295694,24.1499462127686,68.4303741455078,44.982780456543,69.90087890625,13.9386758804321,11.3880605697632,29.9800758361816,44.093441009521506,15.4321184158325,30.7382888793945,20.884929656982397,14.3480701446533,55.8011054992676,21.350627899169897,57.223350524902294,12.2441501617432,17.9613399505615,52.0131645202637,8.226743698120119,16.6111927032471,16.130149841308597
653,9.17,17.5816666666667,7.08866666666667,19.3773333333333,59.6463333333333,42.9616666666667,66.4313333333333,17.906,14.677666666666699,27.9766666666667,40.7603333333333,19.261,34.999333333333304,22.658333333333303,19.814333333333302,59.8866666666667,30.9763333333333,39.9193333333333,13.014000000000001,23.5266666666667,42.5446666666667,6.1739999999999995,14.649000000000001,8.40533333333333,8.72981739044189,17.7520656585693,2.86391639709473,22.472698211669897,68.5261993408203,44.320125579834006,68.95693969726561,14.036179542541499,10.146519660949698,29.9637966156006,41.8220062255859,15.4225273132324,30.4150333404541,20.768901824951197,13.5540771484375,56.0575370788574,20.3448715209961,50.939659118652294,11.145599365234402,17.213577270507802,50.068229675293,8.045275688171388,16.4350700378418,15.9528388977051
654,9.15933333333333,15.265333333333302,5.26866666666667,23.379,58.3986666666667,43.6526666666667,67.17,19.036333333333303,11.520999999999999,25.429666666666698,42.9556666666667,16.330666666666698,30.89,22.0133333333333,19.68,57.788999999999994,32.0216666666667,44.5836666666667,12.652999999999999,19.3806666666667,42.23,5.50566666666667,11.120999999999999,13.431333333333301,8.67277050018311,17.3490505218506,2.31199765205383,21.941329956054698,68.748420715332,43.5424728393555,69.12306976318361,13.757489204406701,9.0458869934082,31.249464035034197,40.0890121459961,15.031672477722198,29.4966163635254,20.1644268035889,12.3662939071655,55.5942230224609,18.8096008300781,50.6857376098633,10.0104475021362,16.130107879638697,50.429073333740206,7.93470811843872,16.1295375823975,15.402081489563
655,8.902999999999999,17.999000000000002,5.324,25.4716666666667,58.2663333333333,43.6923333333333,62.95399999999999,19.3226666666667,11.654333333333302,26.5096666666667,41.542,17.120333333333303,33.073,20.8433333333333,19.3163333333333,56.431999999999995,30.690666666666697,45.4736666666667,12.3696666666667,20.425333333333302,39.4036666666667,5.635,9.96,11.886333333333301,8.57490062713623,17.3215370178223,2.47319412231445,22.8277015686035,68.444206237793,43.0545883178711,67.9022903442383,13.3683910369873,8.72363662719727,31.4866619110107,39.3402976989746,14.6902008056641,28.7542533874512,20.716722488403303,11.8595447540283,53.9291114807129,18.432415008544897,52.7902336120605,10.032919883728,16.414840698242198,50.2509269714355,7.893621444702151,15.6444807052612,15.6634178161621
656,7.95966666666667,18.487000000000002,5.8046666666666695,22.5356666666667,58.788999999999994,42.8103333333333,60.5566666666667,18.6223333333333,12.548,25.0446666666667,40.9306666666667,18.175,30.0753333333333,25.947,19.382333333333303,53.167,28.2783333333333,43.956,11.741333333333301,20.9233333333333,45.101000000000006,6.03666666666667,10.469333333333301,4.68133333333333,8.56398010253906,17.2226715087891,3.4673101902008097,23.9776611328125,67.0174407958984,41.8908081054688,64.50197601318361,13.282325744628901,8.37888622283936,31.9477348327637,36.543975830078104,14.514031410217301,28.269628524780302,21.502744674682603,11.413610458374,51.924243927002,18.9440422058105,48.912239074707,10.1459913253784,17.638685226440398,49.340183258056605,7.57662105560303,14.921140670776401,15.970932960510302
657,8.548,19.7583333333333,4.474,29.6853333333333,55.471000000000004,40.7816666666667,59.98,17.5233333333333,9.994666666666669,25.3056666666667,41.06,16.4093333333333,30.5636666666667,25.9963333333333,19.0893333333333,54.818999999999996,24.119,41.731,10.283666666666699,21.116999999999997,49.0156666666667,5.904,10.3583333333333,8.94166666666667,8.949567794799801,17.207229614257802,4.62573766708374,27.164005279541,64.2710800170898,39.9970932006836,60.2462043762207,13.647703170776401,9.01050567626953,34.0590438842773,33.9864692687988,14.8921155929565,28.2290992736816,22.314245223999,12.005369186401401,50.5149154663086,20.4880657196045,46.2922477722168,10.5671520233154,19.064100265502898,49.378078460693395,7.61574554443359,14.2052783966064,16.6447772979736
658,8.151666666666669,17.007,5.88833333333333,27.1593333333333,53.4926666666667,42.016000000000005,56.5306666666667,18.1376666666667,8.09766666666667,24.7876666666667,40.140666666666704,17.164333333333303,34.751,25.6273333333333,17.568666666666697,52.482666666666695,21.139,39.450666666666706,8.332333333333331,24.745666666666697,57.4203333333333,6.119,10.342,6.6556666666666695,9.29343032836914,16.0211315155029,5.47920322418213,28.952943801879897,61.612213134765604,37.7978858947754,56.201385498046896,13.8793535232544,9.52326011657715,35.231658935546896,32.0910263061523,15.6370315551758,28.6219997406006,22.2745170593262,12.3778486251831,49.582370758056605,20.5554313659668,46.925838470459006,10.239935874938999,19.2028846740723,49.8411865234375,7.4422111511230495,13.8434906005859,16.580753326415998
659,8.14566666666667,15.645999999999999,4.545,25.9426666666667,49.959333333333305,44.0193333333333,58.8573333333333,18.405333333333303,9.40033333333333,25.897,27.8056666666667,16.705666666666698,33.0793333333333,25.791999999999998,17.487666666666698,55.1876666666667,21.410333333333302,40.434,8.77633333333333,25.033333333333303,61.736999999999995,7.33766666666667,10.517000000000001,10.995333333333301,8.94988918304443,15.9668493270874,5.34771537780762,30.403066635131804,62.0975875854492,37.605155944824205,54.774593353271506,13.3896331787109,9.426755905151369,36.124908447265604,33.344329833984396,15.785327911377001,28.7386627197266,22.21164894104,12.0044832229614,50.3806304931641,19.6255168914795,46.389251708984396,9.36224842071533,19.0998439788818,51.296413421630895,7.43117761611938,14.1078042984009,16.1458339691162
660,7.651,16.016,5.20133333333333,27.6106666666667,59.777,42.9343333333333,59.4236666666667,18.1656666666667,11.615666666666698,25.6593333333333,30.9096666666667,17.2846666666667,29.713,20.882666666666697,19.173,53.472,23.338666666666697,54.7716666666667,8.318999999999999,24.7556666666667,65.5296666666667,7.462999999999999,13.2576666666667,8.68833333333333,8.6956033706665,16.8394260406494,5.602168083190921,31.736515045166,64.5029220581055,37.474609375,55.6420555114746,12.9442844390869,10.0099630355835,39.161769866943395,35.1974029541016,16.7236156463623,29.2909450531006,22.416044235229503,12.2113752365112,52.120147705078104,19.4487571716309,54.7285232543945,8.77665328979492,19.4124526977539,55.796516418457,7.56909513473511,14.877584457397498,16.5417652130127
661,8.28033333333333,14.823,7.92333333333333,29.9746666666667,91.45299999999999,44.3076666666667,59.9373333333333,18.4883333333333,10.409,25.878,29.7633333333333,19.3346666666667,26.2016666666667,17.291,18.214666666666698,54.2726666666667,23.6926666666667,50.011333333333305,8.967,19.746,52.8843333333333,6.74966666666667,11.959666666666699,2.69266666666667,8.15987014770508,16.9166793823242,5.47507047653198,32.1824264526367,64.93878173828121,37.478157043456996,55.976646423339794,12.092185974121099,10.363450050354,41.6211051940918,35.478691101074205,17.0843391418457,29.0488433837891,21.6794700622559,11.8507518768311,52.8044624328613,18.4732837677002,57.5628852844238,8.50792121887207,19.0373229980469,54.6558609008789,7.673528671264651,15.1316823959351,16.5179843902588
662,8.06833333333333,15.784666666666698,5.00366666666667,27.522,77.253,43.81399999999999,64.791,19.570999999999998,10.5756666666667,23.4903333333333,35.6323333333333,18.267,27.4553333333333,15.827666666666698,18.530666666666697,56.81100000000001,26.6866666666667,46.019,10.145666666666699,18.3896666666667,50.0353333333333,7.34,11.591333333333301,0.005,7.771399974823001,17.0031337738037,4.9484758377075195,31.6218605041504,63.581470489502,37.649589538574205,54.9329948425293,12.0651330947876,10.555962562561001,40.8980674743652,35.4039154052734,17.0033893585205,28.6495475769043,20.5260391235352,12.100872993469201,52.2086334228516,17.155403137207,55.6494674682617,8.7423152923584,18.2588901519775,51.4956550598145,7.6884593963623,15.1554040908813,16.312032699585
663,8.07933333333333,15.407,4.20766666666667,25.8913333333333,66.257,45.121,58.577,19.359,12.317333333333302,27.5506666666667,38.732333333333294,18.294,29.884,14.388,20.544333333333302,55.541000000000004,24.3586666666667,43.8563333333333,10.201,18.306666666666697,50.3156666666667,8.36266666666667,12.539333333333301,0.009000000000000001,7.99314022064209,16.5387783050537,4.78014421463013,31.030786514282198,61.3156585693359,37.784721374511705,52.844234466552706,12.1223850250244,11.184822082519501,38.512451171875,34.725784301757805,17.0663223266602,28.7938537597656,19.758394241333,13.5591564178467,52.0595855712891,16.9925231933594,53.9621772766113,9.587381362915039,17.8795986175537,49.2616996765137,7.770958423614499,15.0888357162476,16.2517395019531
664,9.139,16.003,4.78033333333333,26.4063333333333,64.919,45.368,53.746333333333304,17.1626666666667,12.0266666666667,26.098000000000003,36.584,18.746,31.120333333333303,21.963333333333303,21.8363333333333,55.4446666666667,25.503333333333302,45.1826666666667,9.626,19.999000000000002,50.959333333333305,7.659,11.318666666666699,0.859666666666667,8.28786373138428,16.4129810333252,5.12227201461792,31.8741512298584,60.744171142578104,38.25734329223629,51.94172668457029,12.390954017639197,12.3159275054932,36.2817726135254,35.1177177429199,17.3257217407227,29.701900482177702,19.8259220123291,15.1193532943726,53.5888137817383,17.9071426391602,53.0944023132324,10.388999938964801,18.2240982055664,47.8132247924805,7.96912956237793,15.4070472717285,16.4570007324219
665,10.152999999999999,16.6396666666667,5.67033333333333,25.832333333333303,70.396,42.69,53.586000000000006,17.2706666666667,12.312999999999999,25.795666666666698,37.9553333333333,18.8486666666667,29.741,22.777666666666697,21.283333333333303,56.561666666666696,26.6393333333333,48.3136666666667,10.1726666666667,21.384,48.2226666666667,6.541333333333331,11.0076666666667,0.344,8.392368316650389,16.4027996063232,5.9854011535644505,32.1715240478516,61.78547668457029,38.8196029663086,50.872318267822294,12.5140724182129,13.306227684021001,34.507717132568395,35.6763458251953,17.6053218841553,30.3007984161377,20.354829788208,16.0630512237549,54.4517135620117,18.2048320770264,57.9097175598145,10.42174243927,18.133592605590803,46.66694641113279,7.99653816223145,15.889730453491199,16.521879196167
666,9.201,15.660333333333302,6.52466666666667,24.411333333333303,66.9296666666667,43.8673333333333,51.097,15.630666666666698,12.032,25.1886666666667,36.856,16.637,34.66,23.649333333333303,21.9656666666667,54.4673333333333,25.669333333333302,52.2763333333333,13.013,19.332,53.6923333333333,8.097000000000001,12.006666666666698,0.0,8.44356155395508,16.535568237304698,6.46246337890625,31.115192413330103,61.519657135009794,39.765079498291,48.912899017334006,12.597892761230499,14.2714853286743,33.307788848877,35.4613647460938,18.2520370483398,30.8534202575684,20.4118385314941,16.706670761108402,54.860504150390604,18.740787506103498,62.2457466125488,10.6680946350098,18.2228603363037,45.9091682434082,7.96791696548462,16.4025363922119,16.268047332763697
667,10.212,16.615,9.737,25.924,64.14733333333331,45.834333333333305,49.583999999999996,15.668,14.118333333333302,22.4626666666667,37.6626666666667,17.879333333333303,32.619,19.4683333333333,19.9233333333333,54.944333333333304,24.951999999999998,37.6453333333333,11.804666666666698,20.429666666666698,46.6696666666667,7.28266666666667,13.243,0.596,8.63754463195801,16.9064559936523,6.33533430099487,28.823356628418,58.714420318603494,39.5803451538086,45.73188781738279,12.7364587783813,14.6441259384155,31.513662338256804,35.2462768554688,18.1142807006836,30.548885345459,19.6236801147461,15.953504562377901,53.835166931152294,19.45778465271,55.9778060913086,10.313712120056199,18.269216537475604,42.832756042480504,7.790832996368411,16.218500137329098,15.7383699417114
668,9.88633333333333,16.8256666666667,9.48733333333333,26.2,65.5436666666667,44.4006666666667,48.4683333333333,16.3906666666667,13.862333333333302,23.4173333333333,38.851,17.073,36.299,15.076666666666698,16.908,54.1443333333333,26.8296666666667,39.673,12.192333333333302,19.1443333333333,40.3213333333333,6.78766666666667,14.924666666666699,11.204333333333302,9.0774507522583,17.514060974121097,6.55127763748169,28.372091293335,58.432590484619105,40.50221633911129,45.351654052734396,13.081206321716301,15.2703056335449,30.9162445068359,35.889617919921896,18.7363262176514,31.515209197998,19.710590362548803,16.013433456420902,54.124359130859396,20.7248554229736,53.9104232788086,10.698526382446301,19.1396541595459,43.1935806274414,7.99585151672363,16.6153030395508,15.758199691772498
669,10.389000000000001,18.893,9.15933333333333,21.557666666666698,66.6523333333333,44.0533333333333,48.949,16.136,21.2183333333333,23.7703333333333,35.070666666666696,18.564333333333302,35.526666666666706,16.1276666666667,18.5126666666667,54.3593333333333,30.740666666666698,36.777333333333296,13.022666666666698,21.670666666666698,38.15333333333329,6.801,12.215333333333302,11.49,9.7578239440918,18.351642608642603,7.14534187316895,27.3479118347168,57.8227767944336,41.808906555175795,44.597042083740206,13.14990234375,16.1865539550781,30.817319869995103,35.9558219909668,19.1697273254395,32.190544128418004,19.8959808349609,16.0846271514893,53.9542770385742,22.908250808715803,51.39680480957029,11.5134944915771,20.270107269287102,43.9192008972168,8.28429508209229,16.9022388458252,16.0328254699707
670,10.024333333333301,19.704333333333302,9.812000000000001,21.215999999999998,67.1266666666667,51.736000000000004,49.2716666666667,16.678,18.611,21.5403333333333,37.961999999999996,18.9353333333333,34.7573333333333,19.321666666666697,20.1836666666667,53.915,30.665,38.247333333333295,13.145333333333301,23.964666666666698,38.631333333333295,8.62433333333333,11.700333333333301,12.064666666666698,10.696816444397,19.9577732086182,8.10674667358398,25.162185668945302,57.598628997802706,45.1394920349121,42.669525146484396,13.7760534286499,18.4271602630615,30.151390075683604,36.280490875244105,20.2124195098877,33.751022338867195,21.0950393676758,17.8136215209961,53.6645927429199,27.000755310058604,49.2294845581055,12.6469974517822,21.5750427246094,45.9608039855957,8.506543159484862,17.5266399383545,16.976636886596697
671,11.6303333333333,21.129666666666697,8.402000000000001,23.4096666666667,62.2236666666667,50.473,47.9526666666667,17.134,17.661666666666697,22.974333333333302,39.027333333333296,19.66,32.0956666666667,19.5053333333333,20.867333333333303,53.810333333333304,33.9773333333333,38.278,13.892666666666699,26.739333333333303,38.854333333333294,7.82766666666667,11.44,11.751,11.625084877014197,21.407892227172898,8.42967414855957,22.177326202392603,55.112064361572294,47.3569183349609,39.547721862793004,14.502543449401902,20.1540451049805,27.7747497558594,36.419563293456996,20.6156406402588,34.922027587890604,21.6877117156982,19.115430831909197,52.6242485046387,30.855529785156197,46.288604736328104,13.619485855102502,22.9571475982666,46.493824005127,8.76955318450928,17.682788848877,17.9503269195557
672,12.608666666666698,22.4806666666667,9.087666666666669,21.4613333333333,64.6223333333333,46.8033333333333,48.4446666666667,17.0466666666667,18.7323333333333,22.812333333333303,38.1046666666667,20.445333333333302,34.5063333333333,19.0833333333333,19.717,54.571000000000005,34.959,32.358000000000004,15.373333333333301,26.0493333333333,37.530666666666704,6.99733333333333,11.482666666666699,11.751,11.8280963897705,21.715307235717802,8.3428783416748,20.4223251342773,53.0649909973145,47.0406837463379,39.125770568847706,15.1272449493408,20.303899765014602,27.783767700195302,35.4616737365723,20.742731094360398,34.8783493041992,21.6269969940186,19.0712299346924,52.163665771484396,31.829391479492198,44.3267021179199,13.892957687377901,23.320619583129897,45.3000335693359,8.971418380737301,17.644210815429698,17.8095951080322
673,11.7766666666667,24.233333333333302,10.172,19.493,63.41,48.1476666666667,47.363666666666695,14.833333333333302,16.989,17.363,36.689,24.433000000000003,39.853666666666705,20.6423333333333,21.27,54.4406666666667,35.1566666666667,36.846,14.52,26.256999999999998,45.508333333333304,6.4613333333333305,12.503,13.083333333333302,11.5285482406616,22.473098754882802,8.76760292053223,19.9476146697998,52.3306732177734,47.587398529052706,39.863960266113295,16.055599212646502,21.2249069213867,28.0258808135986,34.445686340331996,21.907686233520497,36.062526702880895,21.944953918457,20.5069274902344,52.433414459228494,31.746540069580103,46.0446434020996,14.3591051101685,24.537607192993196,46.112476348877,9.3687047958374,18.3088436126709,17.8587474822998
674,11.935333333333302,24.13,10.062999999999999,24.253,60.7563333333333,47.786,47.801,13.855,20.0126666666667,19.0753333333333,36.4986666666667,25.384333333333302,36.2596666666667,22.910999999999998,21.525,56.4893333333333,38.499666666666705,41.1763333333333,17.323,27.0116666666667,49.9793333333333,6.553,16.1226666666667,11.612,11.4949607849121,23.3532867431641,9.55061626434326,20.7277603149414,52.8358497619629,47.348812103271506,39.527927398681605,17.056524276733402,22.4323844909668,28.520715713501,34.263175964355504,23.993484497070302,38.1194000244141,22.9866542816162,23.01318359375,54.6865577697754,31.8654289245605,50.113254547119105,15.0385961532593,25.888578414917003,48.74365234375,9.73504543304443,19.6231441497803,17.8139553070068
675,12.573666666666698,27.01,10.9336666666667,21.757333333333303,54.6296666666667,48.7903333333333,46.535,14.9413333333333,22.951999999999998,17.763666666666698,35.394,26.4546666666667,37.7513333333333,24.298666666666698,22.832333333333303,59.062,41.1536666666667,39.738,16.522000000000002,30.214000000000002,52.4203333333333,6.1636666666666695,14.968666666666698,12.594666666666699,11.9894342422485,23.9227123260498,10.0789012908936,20.4104995727539,52.284496307373,46.5831527709961,38.219963073730504,17.1006488800049,23.012428283691396,30.3775939941406,34.3093452453613,25.2738018035889,38.9399528503418,22.899847030639602,24.1865158081055,56.0588150024414,33.7165718078613,50.103031158447294,15.5335273742676,26.878826141357397,49.5276412963867,9.84262275695801,20.2427921295166,17.2945976257324
676,13.218666666666698,28.527333333333303,11.454666666666698,25.0506666666667,54.1743333333333,50.8063333333333,46.897,19.748666666666697,23.786333333333303,20.094,40.0133333333333,27.846333333333302,37.7536666666667,23.746666666666698,25.890333333333302,62.888000000000005,42.1633333333333,43.118333333333304,17.8863333333333,33.359,58.266999999999996,5.70533333333333,17.242333333333303,10.853,12.4638757705688,25.8696441650391,10.87659740448,20.3638877868652,53.0893020629883,47.5600738525391,37.993221282959,17.4020137786865,24.4115695953369,30.6391410827637,36.2084999084473,28.3336391448975,41.11244583129879,23.697307586669897,27.5546569824219,60.1832618713379,37.197593688964794,55.006587982177706,16.9505348205566,28.876823425293,54.6845626831055,10.5734872817993,21.7333087921143,17.9086475372314
677,14.4976666666667,31.383000000000003,10.3203333333333,30.565666666666697,52.5093333333333,51.998000000000005,48.4083333333333,15.365,25.8576666666667,21.3923333333333,39.790333333333294,27.882666666666697,38.396,24.480999999999998,30.261,62.1266666666667,42.802333333333294,38.4226666666667,22.441999999999997,35.6266666666667,65.21866666666669,7.22966666666667,17.7386666666667,12.847000000000001,13.9178133010864,28.4247341156006,11.9352540969849,20.0392017364502,51.6127586364746,48.4913330078125,37.7416343688965,18.5276107788086,26.5044956207275,30.125652313232397,36.4985580444336,31.2299995422363,43.598453521728494,24.3895606994629,30.383337020874,62.3004035949707,41.1133041381836,51.7530937194824,19.782606124877898,31.1999778747559,53.4897117614746,11.6372880935669,22.965795516967802,19.1623821258545
678,14.990666666666698,32.0833333333333,13.018666666666698,28.410999999999998,53.179333333333304,46.7176666666667,48.7716666666667,15.435333333333302,26.377,20.7933333333333,36.6233333333333,29.1956666666667,42.858999999999995,21.724333333333302,35.511666666666706,63.810333333333304,44.805,46.3813333333333,23.8926666666667,41.2423333333333,62.9386666666667,11.105,20.468,10.875666666666698,14.6106605529785,30.200777053832997,12.677986145019501,20.617750167846697,50.5416374206543,49.1850471496582,37.800544738769496,19.260427474975604,28.143726348877,29.7488632202148,37.6507225036621,33.0825729370117,46.361358642578104,24.6547203063965,32.744338989257805,63.224700927734396,43.589504241943395,53.2883148193359,21.8099479675293,33.3087348937988,52.3411254882812,12.352274894714402,24.254943847656197,20.2209911346436
679,16.251666666666697,43.1456666666667,14.842333333333302,24.289666666666697,53.7083333333333,47.180666666666696,47.1753333333333,16.324,25.784000000000002,22.454333333333302,42.9686666666667,32.159,47.194333333333304,20.7503333333333,31.160333333333302,64.5126666666667,52.942666666666696,51.432333333333304,29.601,37.8086666666667,64.906,11.154666666666698,23.358,12.007,15.291576385497999,32.4728126525879,13.479799270629899,21.4271564483643,50.3989067077637,49.9855270385742,37.612495422363295,20.1075744628906,30.0762729644775,31.5475730895996,39.314262390136705,35.2512245178223,49.640045166015604,25.0026741027832,35.24900436401371,64.115966796875,46.4188041687012,60.636646270752,24.3360652923584,36.169151306152294,52.9105644226074,13.297370910644501,25.8841171264648,21.1853466033936
680,18.0876666666667,40.448333333333295,16.0223333333333,24.448,51.7236666666667,53.461999999999996,44.785,17.5873333333333,27.6333333333333,24.4533333333333,42.871,35.6513333333333,48.4406666666667,25.992333333333303,30.2923333333333,66.3783333333333,51.5033333333333,52.5926666666667,33.5176666666667,35.417333333333296,64.077,11.5213333333333,24.1543333333333,8.102,16.021898269653303,33.832405090331996,14.353024482727099,22.2448921203613,50.29939270019529,50.910270690918,36.773895263671896,20.271709442138697,31.1367130279541,32.9266357421875,38.4713897705078,36.2863998413086,51.127506256103494,24.988393783569304,35.4943084716797,64.01455688476561,48.3522605895996,61.998573303222706,25.617549896240202,37.530704498291,52.352565765380895,13.7715654373169,27.247966766357397,21.9905223846436
681,18.8513333333333,38.420333333333296,14.227333333333302,26.08,52.928999999999995,55.596000000000004,44.4986666666667,19.7966666666667,29.334,20.083,42.2403333333333,32.361999999999995,49.645333333333305,27.7093333333333,33.076666666666696,64.02199999999999,49.5076666666667,60.673333333333304,31.803666666666697,38.519,66.30199999999999,13.145666666666699,21.7076666666667,10.515999999999998,16.115306854248,34.835109710693395,14.380244255065902,22.391399383544897,50.805118560790994,51.1906814575195,37.122734069824205,20.302291870117198,31.924463272094698,34.1598777770996,37.8427848815918,36.2626152038574,51.714328765869105,24.9506530761719,34.6829681396484,64.2955322265625,49.433406829834006,62.4282760620117,26.9890842437744,37.6913566589355,57.4917182922363,13.863016128539998,27.1676025390625,22.7453079223633
682,16.5983333333333,37.5566666666667,11.7713333333333,20.554666666666698,52.6486666666667,54.0206666666667,42.4403333333333,18.7083333333333,27.775666666666698,24.23,42.664666666666704,30.568666666666697,49.362333333333304,27.09,32.903,63.8196666666667,51.8703333333333,52.942,31.238000000000003,34.0826666666667,66.6993333333333,14.997,21.5756666666667,15.8666666666667,15.992377281189,34.1930809020996,13.4641027450562,20.9559555053711,49.959781646728494,48.950889587402294,36.439666748046896,19.8168640136719,30.464538574218803,34.4011001586914,35.8233871459961,34.8825073242188,49.80476379394529,24.1100749969482,32.939544677734396,63.3634223937988,48.0984306335449,60.687862396240206,26.746713638305696,35.3256225585938,61.0952758789062,13.348139762878402,25.3016624450684,22.8475456237793
683,15.56,36.4473333333333,9.127,16.218,50.975,50.3993333333333,39.603333333333296,18.524,26.8816666666667,21.8253333333333,34.47,28.6746666666667,51.527,20.9293333333333,33.037,62.224,56.4893333333333,70.039,32.4513333333333,34.198,72.914,12.939666666666698,21.283,16.364,15.813452720642099,33.862060546875,12.6782493591309,19.6904144287109,49.749481201171896,47.634395599365206,36.6202735900879,19.293636322021502,29.469310760498,36.286865234375,34.5882148742676,34.1618270874023,48.6192398071289,23.3351364135742,31.899694442749,63.005764007568395,48.0734672546387,60.0211906433105,26.6404190063477,34.113845825195305,63.189182281494105,13.065299987792999,24.0702075958252,22.773567199707
684,15.307,39.4676666666667,8.558,15.293666666666699,51.003666666666696,49.7913333333333,40.8033333333333,18.600333333333303,26.4583333333333,20.311,35.488333333333294,28.111,50.8423333333333,20.465999999999998,32.9656666666667,66.5566666666667,51.836999999999996,59.3656666666667,34.674666666666695,36.618666666666705,71.28733333333331,10.022,20.548666666666698,15.682666666666698,15.760973930358901,33.534450531005895,12.148180961608901,18.378604888915998,50.1879348754883,47.1137199401855,34.9971694946289,19.298984527587898,28.5972194671631,37.6908950805664,36.5127105712891,33.1086616516113,47.7858390808105,22.2379837036133,30.551305770874,61.695106506347706,48.2478218078613,57.115718841552706,26.1809234619141,32.771896362304695,63.1482543945312,12.934722900390598,23.272628784179698,21.817745208740202
685,14.625333333333302,34.9176666666667,9.95633333333333,14.809333333333301,51.188333333333304,48.868,30.951333333333302,19.434666666666697,25.0116666666667,22.326333333333302,44.0756666666667,31.3853333333333,44.336000000000006,17.690666666666697,34.395333333333305,67.2996666666667,52.036,50.7526666666667,31.914333333333303,34.3463333333333,69.98066666666669,9.065,16.8056666666667,17.724,15.7204675674438,32.6252098083496,11.4881906509399,15.9623470306396,50.9686431884766,46.7309722900391,31.752977371215803,19.712924957275398,27.0682430267334,36.595039367675795,41.1763153076172,31.184438705444304,46.2194404602051,21.4709453582764,29.8427543640137,60.4092864990234,47.6625633239746,50.319400787353494,24.8962249755859,31.1372470855713,63.4109878540039,12.678464889526401,21.7381324768066,20.2423706054688
686,14.734000000000002,32.242,14.189333333333302,14.405333333333301,49.863666666666695,44.8213333333333,30.421999999999997,18.4656666666667,23.7626666666667,23.9293333333333,46.3246666666667,31.7246666666667,42.662,16.0313333333333,36.02966666666671,65.6266666666667,52.1623333333333,49.501000000000005,28.4566666666667,33.8873333333333,64.9606666666667,8.63866666666667,18.508,16.1253333333333,15.8383884429932,31.9185390472412,11.247563362121598,12.8045473098755,50.2792549133301,45.0378761291504,28.8787403106689,20.276929855346697,26.298400878906197,33.2358741760254,44.325565338134794,30.108268737793,45.5955581665039,21.2399082183838,31.2973690032959,60.9708862304688,47.002716064453104,48.6222152709961,24.2159824371338,30.2565212249756,64.9442520141602,12.429431915283198,20.6723022460938,19.0894813537598
687,15.352,30.307666666666698,13.106,14.042,48.3513333333333,42.5193333333333,28.7313333333333,17.8936666666667,24.674,22.346333333333302,38.390333333333295,28.1866666666667,45.043,19.9203333333333,29.721999999999998,60.6933333333333,55.694333333333304,48.283,27.0463333333333,33.221,66.6486666666667,7.94666666666667,18.2156666666667,14.287666666666698,15.7842493057251,31.0107231140137,10.9197425842285,11.3192052841187,49.230106353759794,43.5620193481445,27.5039215087891,20.4257926940918,25.166088104248,30.594785690307603,44.2975463867188,29.0222854614258,44.055515289306605,21.216106414794897,30.6815872192383,61.379825592040994,45.7846565246582,45.3643798828125,23.1632061004639,28.8262729644775,62.85575866699221,11.919563293457001,20.0283889770508,17.897663116455103
688,16.835333333333303,31.611,13.250666666666698,14.335,48.466,40.808,28.2846666666667,16.2763333333333,21.583000000000002,19.796,42.951,27.064333333333302,42.395666666666706,18.033666666666697,29.2996666666667,60.183,54.7396666666667,37.506,28.016666666666698,33.351,63.95,9.07833333333333,17.870666666666697,10.147,15.5472497940063,29.674871444702102,10.3644104003906,9.70218276977539,48.3394966125488,41.733184814453104,26.5358390808105,20.207241058349602,23.903944015502898,27.663671493530302,44.0676765441895,27.999280929565398,42.5025672912598,21.0891704559326,30.7802391052246,61.1863784790039,43.453517913818395,44.465892791748,22.2751636505127,27.4975967407227,60.9834136962891,11.304797172546401,19.1384048461914,17.115270614624
689,14.460666666666699,29.062666666666697,9.19566666666667,14.777999999999999,47.638000000000005,44.2693333333333,28.3256666666667,16.882666666666697,19.26,22.344,38.118,28.796,42.7513333333333,16.5293333333333,29.563000000000002,59.8656666666667,52.5286666666667,35.613,26.741,31.538333333333302,64.3476666666667,8.23133333333333,18.870666666666697,11.060333333333302,14.7430582046509,28.4647521972656,10.121675491332999,9.9107027053833,46.411891937255895,40.4377288818359,25.749938964843803,19.861213684082,24.146051406860398,27.2729549407959,42.531974792480504,27.328016281127898,41.5080986022949,20.5952110290527,30.089962005615202,60.744712829589794,42.2049560546875,43.6333084106445,22.4828090667725,27.0251445770264,59.273521423339794,11.058412551879899,18.762126922607397,18.1104736328125
690,13.248,29.024,9.289,13.609666666666698,45.956333333333305,43.387666666666696,28.324666666666698,15.972333333333301,20.317999999999998,22.7126666666667,35.061666666666696,27.112666666666698,39.119,19.483,29.971,60.1783333333333,48.363,31.5463333333333,27.112666666666698,29.762333333333302,58.6783333333333,7.80933333333333,19.823333333333302,10.2936666666667,14.2700843811035,27.0217685699463,9.79910945892334,11.0516204833984,44.509525299072294,39.1483001708984,24.6429252624512,18.8132820129395,23.7140808105469,25.7673358917236,40.900238037109396,26.274480819702102,40.3511734008789,19.5125560760498,28.177734375,59.150569915771506,40.9914512634277,41.2324714660645,21.879695892334,26.2837963104248,55.2938232421875,10.6302175521851,18.1358413696289,18.6827621459961
691,13.123666666666699,28.721333333333302,9.82033333333333,13.8856666666667,46.961000000000006,39.2266666666667,26.965,15.031666666666698,21.156999999999996,19.9996666666667,34.6563333333333,26.590999999999998,37.7356666666667,18.157,27.2733333333333,58.403999999999996,50.085,32.9776666666667,28.7843333333333,30.2663333333333,58.4393333333333,10.2876666666667,18.6833333333333,14.984333333333302,13.7535943984985,26.3802757263184,9.83505630493164,10.8929100036621,44.33662414550779,38.915687561035206,23.782112121582,18.277887344360398,23.9498233795166,26.2450485229492,41.2550926208496,25.905874252319304,39.8388023376465,19.544630050659197,28.2283496856689,59.1606369018555,40.6979827880859,40.479621887206996,21.5197105407715,26.4680614471436,55.9544830322266,10.261117935180698,18.0891284942627,18.9484462738037
692,12.086666666666698,26.593000000000004,13.277000000000001,12.917,43.9273333333333,40.463,26.8113333333333,14.81,20.2123333333333,21.7843333333333,35.4343333333333,26.515,40.8103333333333,17.0843333333333,28.571666666666697,56.3383333333333,46.126999999999995,35.251999999999995,30.299,32.219,62.6433333333333,9.92966666666667,16.409000000000002,15.694,13.1328039169312,26.4813175201416,10.5361957550049,11.346482276916499,44.849483489990206,38.7420997619629,23.105041503906197,18.0437984466553,24.559061050415,28.3303756713867,40.3404426574707,26.214769363403303,40.756401062011705,20.15700340271,28.497133255004897,59.7231101989746,41.5371856689453,38.318550109863295,21.1960144042969,27.9392433166504,55.7269821166992,10.2096214294434,18.5229797363281,18.976129531860398
693,11.667333333333302,28.5476666666667,9.15666666666667,13.8726666666667,45.869666666666696,38.5103333333333,25.8013333333333,16.4793333333333,20.515,22.341666666666697,35.013000000000005,27.207333333333303,36.9926666666667,22.382333333333303,26.7313333333333,64.3743333333333,47.6493333333333,34.9693333333333,28.978,31.5603333333333,55.9643333333333,10.1323333333333,15.716666666666699,15.4626666666667,13.134152412414599,26.216051101684602,11.239897727966301,12.654187202453599,44.600246429443395,38.494743347168004,23.462947845459,17.6321640014648,25.1245231628418,31.7095546722412,37.364189147949205,26.6201667785645,41.0336418151855,20.6946029663086,27.9512729644775,60.0756149291992,42.3883056640625,37.9287147521973,21.1239852905273,28.9424228668213,52.6981010437012,10.319302558898901,18.8424510955811,19.0444374084473
694,12.38,26.324,11.08,14.254333333333301,45.770333333333305,36.758,26.565,15.208333333333302,19.8433333333333,20.234666666666698,37.981333333333296,27.962,38.5136666666667,25.5463333333333,26.099333333333302,65.535,45.6833333333333,34.0383333333333,29.9896666666667,27.663,51.846000000000004,9.295,15.629000000000001,14.1326666666667,13.0787973403931,25.3908748626709,11.6129322052002,13.665513992309599,44.265750885009794,37.9458045959473,23.859930038452102,17.7531242370605,24.5832214355469,34.4432983398438,34.4957847595215,26.9318733215332,40.6762237548828,20.395378112793,26.7599086761475,60.200958251953104,41.927742004394496,35.0686416625977,21.0590744018555,28.785982131957997,50.17472839355471,10.066301345825199,18.9467716217041,18.8362102508545
695,12.368333333333302,25.77,10.4883333333333,13.71,44.7636666666667,35.3283333333333,25.4963333333333,13.452333333333302,20.336,21.082333333333303,37.346,25.3816666666667,34.679,18.7063333333333,24.358,65.3883333333333,45.054333333333304,35.40466666666671,29.596,27.6793333333333,52.7343333333333,10.61,18.0403333333333,15.248333333333301,12.465304374694801,24.569465637207,11.412804603576697,13.8972835540771,43.520866394043,37.53330612182621,24.8364315032959,17.7200603485107,23.846155166626,32.8806648254395,34.5260391235352,26.5873317718506,39.304801940918004,19.643726348877,25.5014266967773,60.715183258056605,39.1162986755371,33.0387992858887,20.9197082519531,27.0089645385742,49.3345413208008,9.75202178955078,18.306484222412102,18.352615356445302
696,10.4873333333333,25.64,8.632,12.729000000000001,45.5246666666667,34.0396666666667,24.943666666666697,12.202,19.6596666666667,20.879333333333303,32.6323333333333,23.459,32.1676666666667,16.16,25.799,62.6586666666667,42.6146666666667,61.0863333333333,28.222666666666697,23.980333333333302,51.1296666666667,11.591,18.295666666666698,13.181,12.1291179656982,23.685762405395497,10.869912147522,13.746702194213901,42.1829261779785,37.0677719116211,24.9060573577881,17.301683425903303,24.1493988037109,31.2413654327393,35.486911773681605,26.122747421264602,37.888671875,18.781229019165,24.8042259216309,61.5618896484375,36.6379051208496,36.353054046630895,21.3247356414795,25.5462837219238,51.547267913818395,9.6374454498291,17.882520675659197,18.6166172027588
697,10.4973333333333,23.3786666666667,9.005,12.989666666666698,36.82,35.984,24.321333333333303,12.044333333333302,24.185,20.9203333333333,29.099,25.526,32.097,19.935666666666698,24.533333333333303,58.549666666666695,41.328666666666706,78.3126666666667,32.130333333333304,26.2093333333333,54.0166666666667,9.48633333333333,17.824666666666698,16.4456666666667,12.4529294967651,21.7966289520264,10.8942041397095,13.512097358703599,39.6608734130859,36.008358001709,24.8578281402588,17.2436027526855,25.4566822052002,32.0745277404785,35.250862121581996,25.82861328125,36.0652351379395,18.0312328338623,25.1703987121582,62.77775573730471,35.5796012878418,50.7416458129883,25.4537887573242,24.9850730895996,54.1321792602539,9.463698387146,18.4629821777344,21.283758163452102
698,11.121333333333302,22.2673333333333,9.98533333333334,13.650666666666698,35.2453333333333,34.621333333333304,25.012333333333302,11.883,26.1803333333333,20.896666666666697,32.579,24.568,30.3666666666667,15.870999999999999,24.408666666666697,60.0146666666667,40.9493333333333,65.1903333333333,31.480333333333302,27.868000000000002,50.628,15.944,19.6793333333333,20.0843333333333,12.6830186843872,19.9090404510498,11.053108215332001,13.7359046936035,35.488376617431605,34.7948684692383,24.036746978759798,17.0165882110596,26.816017150878896,32.4377212524414,32.731086730956996,24.569898605346697,33.6189765930176,17.2623977661133,24.783504486084,60.3731575012207,35.0272407531738,54.0280647277832,30.1604652404785,24.516954421997102,54.866527557373,9.12271976470947,19.187709808349602,24.566574096679698
699,12.279000000000002,22.363000000000003,11.890333333333302,13.416333333333302,35.281,32.343,24.3663333333333,11.615,27.236333333333302,19.626333333333303,27.971999999999998,22.663333333333302,30.304666666666698,13.920666666666698,25.313000000000002,58.9036666666667,42.0963333333333,74.1166666666667,32.630333333333304,26.408666666666697,44.6773333333333,14.912666666666698,22.583666666666698,20.91,12.8416261672974,19.0400638580322,11.228295326232901,12.5073080062866,33.398571014404304,34.5152397155762,23.853328704834,16.503559112548803,27.0704345703125,30.129596710205103,31.8085765838623,23.613702774047898,32.892486572265604,16.6726989746094,25.6184787750244,59.4704437255859,34.838249206543004,55.8134613037109,32.634952545166,24.9570655822754,56.9741744995117,8.95746803283691,20.1065425872803,26.365779876709
700,11.5533333333333,19.378333333333302,8.177,13.918666666666699,34.1396666666667,33.7656666666667,25.4706666666667,11.658,23.7843333333333,20.748666666666697,20.6046666666667,20.906999999999996,33.6403333333333,17.535333333333302,23.147666666666698,56.4153333333333,43.1093333333333,46.4236666666667,30.4593333333333,30.1763333333333,38.008,13.517999999999999,21.493000000000002,20.97,12.200325012207001,18.2796001434326,10.265727043151902,12.0750312805176,32.8811378479004,33.703441619873,24.124746322631804,14.8034029006958,24.729627609252898,25.938585281372102,28.243623733520497,21.628480911254897,32.794773101806605,15.7965450286865,23.2379474639893,55.593570709228494,32.8580665588379,44.7639312744141,30.1211338043213,24.6484718322754,51.8367118835449,8.24788761138916,19.3251667022705,24.5162754058838
701,10.725999999999999,18.593,11.595,13.452,35.6903333333333,32.0936666666667,29.646,11.200666666666699,21.070999999999998,20.695333333333302,19.698333333333302,19.269000000000002,34.672,16.178,23.6393333333333,55.3203333333333,42.36600000000001,42.97,27.384,27.539,35.651666666666706,12.732000000000001,22.044,16.7936666666667,11.5942230224609,17.7824954986572,9.69758033752441,12.5488128662109,31.9300212860107,33.178268432617195,25.183589935302702,14.3377084732056,23.619653701782198,22.9303379058838,27.5743408203125,21.0661945343018,32.9069137573242,15.7146997451782,23.1657180786133,53.6064872741699,32.594474792480504,41.5799789428711,28.399358749389602,24.662050247192397,50.0146064758301,8.02178001403809,19.181570053100604,23.578519821167003
702,10.014666666666699,18.9553333333333,9.966000000000001,13.165333333333301,35.652666666666704,30.100333333333303,32.9093333333333,11.9123333333333,23.0263333333333,21.120333333333303,19.8326666666667,19.0223333333333,32.110666666666695,13.755,23.4336666666667,55.9943333333333,38.1016666666667,41.962666666666706,26.836,27.424,38.489000000000004,10.870999999999999,22.006999999999998,11.809000000000001,11.2190475463867,17.3839130401611,8.883646011352539,13.1431732177734,31.2573947906494,32.075412750244105,25.5120525360107,14.071291923522901,22.826391220092802,23.0729331970215,26.4763355255127,20.4829883575439,32.687713623046896,15.389041900634801,22.565172195434602,51.8098220825195,33.051662445068395,38.4775161743164,27.6342887878418,24.3013038635254,50.3507690429688,7.89419317245483,18.5551319122314,22.969841003418
703,9.13933333333333,18.1986666666667,7.8576666666666695,12.828,34.433666666666696,30.2233333333333,32.4083333333333,10.648,21.307666666666698,20.245,19.425,18.584,30.788333333333302,12.864,24.197,55.389333333333305,36.6876666666667,34.8903333333333,25.466666666666697,26.250999999999998,41.247,10.0163333333333,19.6363333333333,11.6066666666667,10.360979080200199,16.5663795471191,8.240720748901369,13.715351104736301,31.017375946044897,30.537778854370103,24.9871044158936,13.4113187789917,21.339830398559602,23.050306320190398,24.942235946655302,19.384412765502898,31.7579345703125,14.6552419662476,20.4671268463135,49.8509330749512,31.931287765502898,33.778564453125,26.0439128875732,23.5544357299805,49.87190246582029,7.39105033874512,17.4468173980713,21.339714050293
704,8.26466666666667,17.442,9.07133333333333,12.491,33.2153333333333,30.3466666666667,31.9076666666667,9.38333333333333,19.589000000000002,19.3693333333333,19.017,18.1453333333333,29.4656666666667,17.959,24.960333333333303,54.7843333333333,35.274333333333296,27.818333333333303,24.097666666666697,25.078000000000003,44.005333333333304,9.16166666666667,17.2656666666667,11.404000000000002,10.0921106338501,15.764760017395,7.98430299758911,12.794095993042,30.8416023254395,29.0664443969727,23.466136932373,13.1969404220581,20.377407073974602,22.9326190948486,23.9697380065918,18.2075424194336,30.6219673156738,13.7944164276123,19.8568210601807,48.9677658081055,30.7246608734131,33.2460784912109,25.909118652343803,22.8449783325195,51.0216484069824,6.9838142395019505,16.5172939300537,20.118442535400398
705,9.43966666666667,14.687000000000001,8.72766666666667,12.617,34.832,30.426666666666698,31.287,9.70533333333333,19.195,19.8786666666667,20.5663333333333,16.8776666666667,29.041333333333302,14.219333333333301,28.829333333333302,53.14,35.9286666666667,32.790666666666695,24.03,25.051666666666698,56.063333333333304,8.547,16.266,9.62933333333333,10.5308780670166,15.5310821533203,8.81216526031494,12.7028331756592,32.1442642211914,29.6122131347656,22.693920135498,14.0997400283813,20.665447235107397,24.0413379669189,24.443639755249,18.310735702514602,30.3343658447266,14.758216857910199,20.564832687377898,49.801727294921896,31.4664154052734,37.345329284668004,26.2724628448486,24.003791809082,52.82356262207029,7.46213150024414,16.758062362670902,19.237966537475604
706,10.3523333333333,15.334333333333301,9.71866666666667,13.446333333333301,32.649,29.092,31.549,9.27333333333333,17.6673333333333,19.9856666666667,22.608,15.411666666666699,27.995666666666697,13.241,23.6666666666667,51.4606666666667,35.7603333333333,50.353,23.8606666666667,25.1393333333333,53.6203333333333,8.087666666666669,14.485333333333301,11.024666666666699,11.0960636138916,14.7273588180542,8.854146957397461,12.004249572753901,32.4971733093262,28.4986572265625,22.736495971679698,13.775489807128901,19.1781616210938,23.990995407104503,25.3407821655273,17.511276245117198,28.525541305542003,15.2990503311157,21.567928314209,49.8259391784668,30.6856708526611,45.3761215209961,25.2671585083008,23.2088985443115,57.3724784851074,7.62525224685669,15.6296100616455,17.1656074523926
707,10.628,15.390666666666698,9.68333333333333,12.6226666666667,33.579,29.146333333333303,31.502,9.50666666666667,17.457,17.578,19.534000000000002,15.557,26.4963333333333,15.235,24.9746666666667,51.249333333333304,30.725333333333303,54.177666666666696,22.8906666666667,23.7656666666667,38.1393333333333,8.210333333333331,13.611333333333302,10.0673333333333,11.370995521545401,13.5264015197754,8.44839286804199,11.253255844116199,32.653762817382805,27.431564331054698,21.840726852417003,13.8429841995239,17.3837985992432,22.735239028930696,27.0201778411865,16.4993362426758,26.1359157562256,15.087352752685499,23.0376758575439,47.952232360839794,28.480979919433604,45.4718894958496,23.469039916992198,21.689184188842802,52.3537445068359,7.2568564414978,13.779878616333,15.351872444152802
708,10.775666666666698,14.730333333333302,8.49866666666667,11.995999999999999,34.1576666666667,30.708666666666698,30.0206666666667,8.96766666666667,14.243666666666698,21.318666666666697,22.809333333333303,16.750999999999998,24.359,16.722,26.88,50.948,28.4396666666667,44.8993333333333,22.105999999999998,22.7396666666667,35.0463333333333,7.7620000000000005,13.258,13.534,11.557918548584,12.9818811416626,8.0117244720459,11.050025939941401,33.3577079772949,27.268339157104503,20.8728046417236,13.778297424316401,16.4856262207031,22.0908470153809,29.9226264953613,16.1603107452393,24.3411083221436,14.613389015197802,24.7299461364746,47.891353607177706,27.055130004882802,44.0945892333984,22.3745498657227,20.6042861938477,48.4387054443359,7.16739749908447,12.349980354309098,14.8791055679321
709,10.4393333333333,15.580666666666698,7.5916666666666694,12.025,33.851,31.447,28.893333333333302,8.44266666666667,15.687333333333301,17.7476666666667,24.160999999999998,16.1836666666667,24.7463333333333,13.2126666666667,29.0796666666667,50.11,30.074,40.4886666666667,20.995333333333303,22.237,32.8436666666667,7.882000000000001,13.348666666666698,15.472999999999999,10.9092407226562,12.337949752807601,7.765210628509519,11.631591796875,34.3985061645508,27.387023925781197,19.6236686706543,13.8190593719482,15.864417076110803,22.3068828582764,33.4636421203613,15.852437019348098,22.764097213745103,14.3180894851685,25.6285343170166,48.5353889465332,25.758020401001,44.3198471069336,21.673921585082997,19.8629169464111,41.212818145752,7.02165222167969,11.691132545471199,14.651092529296902
710,10.3193333333333,13.520666666666699,7.73033333333333,12.977666666666698,34.793,33.297,29.871,9.39533333333333,15.9146666666667,19.023,23.86,15.778333333333302,25.6183333333333,11.883,28.9076666666667,50.995,29.134,38.6936666666667,19.900666666666698,22.03,36.204333333333295,6.57,13.156333333333302,14.927999999999999,10.5583086013794,11.6867065429688,7.08393669128418,11.9316930770874,35.158943176269496,28.0714550018311,18.5511589050293,14.1880712509155,15.674273490905799,23.0891895294189,37.7982978820801,15.7468900680542,22.0542488098145,14.107415199279801,28.2895164489746,48.2893180847168,24.2360153198242,47.234989166259794,21.5946884155273,19.098825454711896,37.719181060791,6.96867036819458,11.343054771423303,15.041563034057601
711,9.85166666666667,12.415,7.57133333333333,12.219333333333301,36.2626666666667,36.1626666666667,30.1306666666667,10.819,15.035,20.213666666666697,24.3516666666667,16.4563333333333,22.7033333333333,13.115,28.684666666666697,50.567666666666696,28.071333333333303,44.336000000000006,20.1626666666667,18.938,33.5626666666667,6.232,12.660333333333302,14.290666666666699,10.3289833068848,10.9399166107178,6.2736530303955105,11.9114532470703,34.866588592529304,28.1646938323975,18.095636367797898,14.033879280090302,15.6211576461792,23.283763885498,40.2515144348145,15.209964752197301,20.846145629882802,13.823344230651902,30.2163066864014,48.01200866699221,23.2963428497314,48.7912101745605,21.6721134185791,18.429370880127,37.8486213684082,7.08498811721802,10.878868103027301,15.089979171752901
712,10.4326666666667,12.835666666666699,6.17866666666667,11.734333333333302,33.72,34.378666666666696,29.3593333333333,10.0263333333333,15.48,18.600666666666697,22.756333333333302,15.427666666666699,19.498,16.6246666666667,28.9066666666667,49.9733333333333,25.798000000000002,35.461999999999996,18.965,17.217666666666698,51.247,6.377999999999999,13.106333333333302,13.447666666666699,9.929975509643551,10.3913717269897,6.1410927772522,11.897941589355499,33.890304565429695,27.5850009918213,17.6821346282959,13.197918891906701,15.822739601135302,22.7504444122314,38.9404144287109,14.5726099014282,20.099065780639602,13.4911661148071,29.1922264099121,48.6539154052734,22.6514320373535,48.2532844543457,22.360881805419897,17.6539554595947,40.829345703125,7.06710147857666,10.881114959716802,15.490455627441401
713,10.078666666666699,13.56,6.47066666666667,13.314333333333302,35.2416666666667,33.4686666666667,28.565666666666697,8.701,15.680333333333301,20.4246666666667,21.002,14.998,18.9563333333333,8.642999999999999,26.510666666666697,49.6813333333333,26.4336666666667,28.108333333333302,18.5616666666667,18.44,48.887666666666696,5.87133333333333,13.177666666666699,13.132333333333301,9.670857429504391,10.3055047988892,5.72552251815796,11.203143119812,33.304656982421896,26.9121742248535,18.069736480712898,12.053339958190902,15.1165990829468,22.6346492767334,35.183074951171896,13.939211845397901,19.6642951965332,12.7093687057495,26.3453712463379,48.7205085754395,21.7424831390381,45.043087005615206,21.2310771942139,16.459939956665,40.7893409729004,6.74084329605103,10.4181690216064,15.0231189727783
714,9.509,12.907333333333302,5.664,13.475666666666699,34.4373333333333,32.2483333333333,29.7,7.51066666666667,16.274333333333303,20.685,19.370333333333303,15.307,19.1456666666667,9.91166666666667,23.4,49.9213333333333,25.9583333333333,41.751000000000005,17.6396666666667,16.353333333333303,43.6796666666667,6.80233333333333,14.876333333333301,14.401,9.52004432678223,10.231942176818801,5.724688529968259,10.6821174621582,33.9216499328613,28.3056106567383,19.5003547668457,11.8814611434937,14.664790153503402,22.8967399597168,33.0964012145996,13.679438591003402,19.0127277374268,12.6362819671631,24.988550186157198,49.35221862792971,21.413236618042,48.8344955444336,19.9731121063232,15.2947063446045,43.325035095214794,6.68156385421753,10.1446714401245,14.7269868850708
715,8.38066666666667,11.738,5.24266666666667,12.009666666666698,34.622666666666696,30.6993333333333,30.826,7.358,15.463666666666699,17.725,20.0313333333333,14.308,19.193333333333303,10.827666666666698,24.1353333333333,50.0136666666667,24.170666666666698,48.2443333333333,17.6833333333333,17.3116666666667,33.6413333333333,5.932333333333331,12.334666666666699,15.289333333333301,9.5100736618042,10.318368911743198,5.888006210327151,11.4747161865234,32.8535499572754,27.686590194702102,19.423660278320302,11.473834037780799,14.381459236145,23.005252838134798,29.4670009613037,13.143892288208,17.884708404540998,12.887552261352502,23.053400039672898,48.5849952697754,21.2687835693359,49.471351623535206,18.8934326171875,14.457543373107901,41.05788040161129,6.6243462562561,9.79704570770264,13.8986206054688
716,8.48266666666667,10.4733333333333,3.428,11.684333333333301,35.725333333333296,36.005,31.987,7.64166666666667,16.367666666666697,16.685666666666698,18.7293333333333,12.986666666666698,18.2313333333333,15.3963333333333,21.434333333333303,50.9483333333333,23.284000000000002,51.593999999999994,18.588666666666697,12.679333333333302,33.2143333333333,6.335,11.902666666666699,11.047666666666698,9.26874828338623,10.347589492797901,6.153372287750241,11.9119720458984,33.4121513366699,28.110216140747102,20.1144008636475,11.1742105484009,13.802777290344201,23.939722061157198,26.3479061126709,12.819032669067399,17.6047859191895,12.958834648132301,21.4408912658691,49.096282958984396,20.868585586547898,50.941566467285206,17.721155166626,13.2640438079834,42.187652587890604,6.48371458053589,9.61002349853516,12.979454040527301
717,8.67266666666667,11.407333333333302,3.15866666666667,11.968,36.09,32.2333333333333,30.069000000000003,7.73633333333333,16.639,15.238,18.410999999999998,13.4976666666667,18.273,11.761333333333301,16.824,51.7646666666667,22.755,40.391999999999996,18.2496666666667,13.378,31.466333333333303,6.126,12.182333333333302,11.083666666666698,8.760729789733888,10.3134517669678,5.903019905090329,12.2338533401489,32.520149230956996,28.1679286956787,19.833082199096697,10.4304037094116,13.3370809555054,24.771993637085,22.4460277557373,12.5088233947754,17.496070861816403,12.180284500122099,18.9317512512207,48.4741363525391,20.5152568817139,46.1726188659668,16.517463684082,12.1205196380615,36.1764640808105,6.03514289855957,9.58139133453369,12.4484968185425
718,8.49833333333333,11.126,3.60666666666667,13.120999999999999,37.382,26.2416666666667,30.302,7.343,14.850666666666699,17.5966666666667,16.195333333333302,14.021666666666698,18.1853333333333,10.811333333333302,18.4806666666667,51.088,23.094333333333303,42.163000000000004,17.053666666666697,12.834000000000001,33.1623333333333,5.50533333333333,10.642333333333301,10.1496666666667,8.62926769256592,10.050312042236301,6.1254096031189,12.6022233963013,32.2356452941895,28.699893951416,19.521438598632802,10.290799140930199,13.5245981216431,25.456077575683604,20.610397338867198,12.636652946472198,17.750925064086896,11.7777547836304,16.967412948608402,48.582912445068395,20.3209819793701,46.9307518005371,15.9923667907715,11.5926866531372,34.368698120117195,5.88466596603394,9.68151569366455,13.034274101257301
719,8.902999999999999,11.381333333333302,5.52866666666667,13.105333333333302,33.165,27.4243333333333,29.6106666666667,8.03833333333333,13.9816666666667,16.913333333333302,16.1193333333333,15.198666666666698,18.1886666666667,11.104333333333301,17.5386666666667,49.869666666666696,21.690333333333303,43.29600000000001,12.592333333333302,14.154000000000002,47.7563333333333,5.728,10.533666666666699,9.94466666666666,8.40883827209473,9.75150299072266,6.05831336975098,12.895512580871598,32.676570892334,29.396438598632802,20.346265792846697,10.3723678588867,13.209210395813,26.167541503906197,20.7518692016602,12.5912284851074,17.756483078002898,11.851416587829599,15.509282112121598,48.1346664428711,19.871107101440398,48.804996490478494,14.2779932022095,11.0390462875366,41.99375534057621,5.71570491790771,9.313639640808109,13.061027526855499
720,8.07633333333333,11.123333333333301,4.42533333333333,11.944666666666699,34.554333333333304,27.7993333333333,29.546999999999997,8.79133333333333,13.174000000000001,19.4733333333333,14.387333333333302,15.713333333333301,16.9826666666667,15.933,17.126666666666697,50.72,21.7206666666667,41.9463333333333,9.86033333333333,13.335,39.7393333333333,5.847,10.429,8.63766666666667,8.8681173324585,10.0564775466919,5.49516820907593,12.623661994934098,33.7277030944824,29.430885314941396,21.2244873046875,9.56770133972168,12.4879674911499,25.010801315307603,20.4241580963135,12.415975570678699,17.7041454315186,12.270544052124,13.5660820007324,48.073760986328104,18.656438827514602,44.509002685546896,12.7345609664917,10.2220993041992,43.1231002807617,5.28212022781372,9.1841287612915,12.215313911438
721,8.291,11.4603333333333,3.8373333333333304,11.8246666666667,33.512666666666696,32.7006666666667,28.945999999999998,8.15766666666667,14.373666666666699,20.039666666666697,14.005666666666698,13.944666666666699,17.058,14.265,17.544333333333302,50.4686666666667,20.3646666666667,35.72,13.306,12.379000000000001,47.6116666666667,5.877999999999999,10.929,10.945,9.189008712768551,9.949934005737301,5.40910148620605,12.64417552948,34.518966674804695,30.1595077514648,22.4012126922607,9.74533367156982,12.4339933395386,25.120018005371104,21.150218963623,12.564673423767099,17.6652507781982,12.5803909301758,13.1921997070312,49.0051116943359,18.229320526123,46.029933929443395,11.9120759963989,9.83676338195801,45.4903030395508,5.56441783905029,9.279130935668949,12.0883455276489
722,9.56033333333333,11.523333333333301,3.45066666666667,12.634666666666698,32.4743333333333,31.8283333333333,29.296,7.74466666666667,10.823666666666698,17.292666666666697,13.877666666666698,12.909,17.132333333333303,12.6486666666667,13.105,50.6613333333333,22.081999999999997,46.320666666666696,10.780333333333301,12.1806666666667,34.9043333333333,5.35066666666667,11.323666666666698,11.232000000000001,9.38919353485107,10.1248435974121,5.274786472320559,12.863659858703599,33.9609909057617,31.192565917968803,22.8905544281006,8.97676372528076,12.539928436279302,24.082021713256804,21.3028945922852,12.885780334472699,18.0479736328125,12.153026580810499,12.408275604247999,48.7884674072266,18.746440887451197,40.5428047180176,10.9831018447876,9.391378402709961,38.9468002319336,5.4882512092590305,9.35546016693115,11.7258939743042
723,10.3743333333333,9.82733333333333,5.54733333333333,12.757,34.0996666666667,27.946333333333303,29.2156666666667,7.77766666666667,10.980666666666698,19.3196666666667,13.623,12.810666666666698,17.456,13.583333333333302,13.362666666666698,50.368333333333304,20.847666666666697,38.681,12.408,11.634666666666698,31.228,5.82366666666667,10.765333333333302,10.327,9.07959842681885,9.75743579864502,5.19591808319092,12.6757335662842,32.769603729248,31.203590393066396,23.228136062622102,8.40977668762207,12.2271270751953,23.181898117065398,21.6723899841309,12.4786977767944,17.2665309906006,12.0396223068237,12.295073509216301,47.9827346801758,18.5212516784668,38.8906211853027,10.713623046875,9.53720951080322,36.7644157409668,5.292964458465581,9.15017890930176,11.7125577926636
724,8.33166666666667,10.309000000000001,6.04766666666667,12.206,33.379,29.5573333333333,29.568666666666697,8.234,11.9146666666667,17.281,14.21,12.713,19.420666666666698,13.725999999999999,14.478,48.145333333333305,20.2413333333333,46.437,9.94933333333333,11.616,33.1713333333333,5.567,10.2456666666667,11.587333333333302,8.88951587677002,9.51338195800781,5.0686745643615705,12.980609893798801,32.241443634033196,31.487133026123,23.680274963378896,8.31242275238037,11.8860931396484,23.944046020507802,22.6669216156006,12.274757385253901,16.890062332153303,11.924191474914599,12.5770740509033,48.343841552734396,18.5010890960693,41.6449737548828,10.2237672805786,9.8318510055542,39.379753112793004,5.3418116569519,9.00657939910889,11.980486869812
725,8.948,10.652333333333301,4.212,12.551666666666698,32.009666666666696,27.991999999999997,29.6336666666667,11.563666666666698,11.437333333333301,19.174,13.014333333333301,12.897666666666698,20.534000000000002,12.1676666666667,13.695666666666698,48.3643333333333,20.843000000000004,46.806000000000004,10.1336666666667,12.376666666666699,32.4086666666667,5.374,10.5493333333333,9.64133333333333,8.90738201141357,9.86145401000977,4.81866216659546,12.523539543151902,32.0227699279785,30.865629196167003,24.0165367126465,8.07891750335693,12.2875528335571,22.8578033447266,20.9028091430664,11.937747955322301,17.0961513519287,11.924517631530799,12.1852321624756,47.4278755187988,18.905424118042,40.2434310913086,10.0034770965576,10.2394981384277,42.0133514404297,5.2866964340210005,8.92728900909424,12.252866744995101
726,8.472999999999999,10.437999999999999,4.57666666666667,13.045666666666698,34.365333333333304,25.6426666666667,30.174,15.3856666666667,10.177666666666699,18.086,14.926333333333302,12.672333333333302,20.213333333333303,11.202,14.763,49.72,21.2813333333333,38.188666666666705,12.433,13.173666666666698,48.979,5.795,10.3276666666667,10.321,9.18118667602539,10.0111293792725,4.66291093826294,12.543638229370101,33.097034454345696,31.4353408813477,25.600488662719698,8.43222236633301,12.513991355896001,23.140670776367198,19.961370468139602,11.8796377182007,17.5159492492676,12.156982421875,12.0237579345703,46.7986335754395,18.7354965209961,47.988739013671896,10.019157409667999,9.99312686920166,47.8213920593262,5.15997791290283,8.91210460662842,12.927764892578098
727,7.89966666666667,10.785333333333302,5.32466666666667,13.0693333333333,33.121,32.165,29.262333333333302,15.059666666666699,10.8003333333333,17.17,20.2076666666667,12.014333333333301,17.8166666666667,15.517666666666699,13.823,49.5653333333333,19.697,44.512,9.737,12.461333333333302,44.793,5.296,10.179,9.37166666666667,9.37150478363037,9.98069953918457,4.5904660224914595,12.2406530380249,33.0339698791504,31.2681732177734,26.545654296875,8.66872501373291,12.162416458129899,23.3559379577637,18.188951492309602,11.604419708252001,17.2176628112793,12.4949083328247,11.359214782714801,45.7664909362793,18.277744293212898,53.566898345947294,10.0685596466064,9.77998065948486,50.906375885009794,5.06420612335205,8.59876441955566,12.939190864563
728,7.615,10.876666666666699,3.1936666666666698,12.474666666666698,33.5353333333333,30.2733333333333,29.7616666666667,12.201333333333302,12.224666666666698,18.912,15.320333333333302,12.631333333333302,17.3713333333333,14.938666666666698,13.320666666666698,49.738666666666695,21.4456666666667,50.3633333333333,9.33966666666667,12.927666666666699,31.082333333333303,6.006,10.2343333333333,9.83666666666667,9.5338716506958,10.0840797424316,4.36426639556885,11.509998321533198,32.0522880554199,29.982738494873,27.2348518371582,9.00020503997803,12.6626739501953,21.6894454956055,17.2330341339111,11.738039016723599,17.838115692138697,12.7111082077026,10.6785860061646,44.8595657348633,18.4474468231201,50.1201324462891,10.681171417236301,10.0886859893799,46.3393745422363,5.046019554138179,8.63018798828125,12.860651969909698
729,8.526,11.312333333333301,5.377999999999999,12.357999999999999,33.6983333333333,28.956999999999997,30.127,13.167333333333302,13.322333333333301,16.913,15.094000000000001,14.124666666666698,16.892,12.192,14.158,48.863,20.701333333333302,31.949,9.64833333333333,12.463666666666699,31.3723333333333,5.369,10.158999999999999,8.833,9.43483257293701,9.7796745300293,4.0023689270019505,11.2985324859619,30.5774097442627,27.882257461547898,26.896593093872102,8.47474956512451,12.2635660171509,20.0618076324463,15.8862247467041,11.3697090148926,17.6668815612793,12.1627807617188,10.3533010482788,43.9749908447266,18.389850616455103,45.962459564209006,10.744922637939501,9.51613998413086,42.1464080810547,4.89639663696289,8.34782314300537,12.1849546432495
730,8.26366666666667,10.325333333333301,4.82466666666667,12.863,34.17,29.333000000000002,30.045,12.321333333333301,12.724666666666698,18.186,14.152999999999999,12.934666666666699,16.070333333333302,12.459333333333301,14.540333333333301,48.8806666666667,21.548666666666698,38.981666666666705,9.48666666666667,12.607666666666699,29.9333333333333,5.43966666666667,11.274666666666699,11.128,9.22439956665039,9.96981906890869,4.33579969406128,11.5409345626831,31.8064994812012,28.5837059020996,28.117441177368196,8.18363189697266,12.2608652114868,20.8421745300293,16.7302780151367,12.0728845596313,18.8893661499023,12.44287109375,11.8958730697632,46.1504440307617,19.187114715576197,40.6694984436035,11.674652099609402,9.61362934112549,40.83290481567379,5.04444026947021,8.92561435699463,12.139101028442399
731,9.61566666666667,10.4973333333333,5.11866666666667,12.381666666666698,31.865,26.936999999999998,32.6783333333333,11.113333333333301,11.0236666666667,16.678,13.870666666666699,11.754333333333301,16.225333333333303,12.892999999999999,12.849,48.3386666666667,19.247,30.4016666666667,9.72,12.616,31.01,5.144,10.001,10.3426666666667,8.501940727233888,9.15324687957764,3.72971558570862,12.1043539047241,31.9997940063477,27.323425292968803,27.591548919677702,7.226965427398679,12.501091957092301,20.8518562316895,16.098077774047898,11.647780418396001,18.3741664886475,11.968060493469201,11.6432275772095,46.5460433959961,19.09446144104,33.1889152526855,12.117063522338901,9.0222806930542,35.004810333252,4.68084001541138,8.83830451965332,12.433745384216301
732,9.30266666666667,10.0093333333333,4.865,12.843333333333302,33.3836666666667,27.1196666666667,32.034,10.963666666666699,10.869000000000002,21.846999999999998,13.8086666666667,12.202666666666698,17.4443333333333,15.056666666666699,12.526,49.101000000000006,19.475333333333303,35.438,10.738666666666699,12.197333333333301,31.798666666666698,5.317,10.1736666666667,12.374666666666698,8.92979907989502,9.053812980651859,3.99685668945312,13.3644866943359,32.7993659973145,28.7164516448975,28.650203704834,7.85608005523682,13.1431617736816,22.4889430999756,16.716241836547898,12.1219215393066,18.9069042205811,11.985725402832001,11.913580894470199,45.3300666809082,19.6945514678955,36.649726867675795,12.4650020599365,9.1634578704834,40.0728340148926,4.73583459854126,8.91688060760498,13.566227912902802
733,9.445,9.28433333333333,5.11766666666667,12.7393333333333,32.398,30.6853333333333,36.557666666666705,13.402999999999999,9.664,17.9153333333333,19.6606666666667,11.875333333333302,17.639,11.439,13.728333333333302,49.058,19.7526666666667,37.2483333333333,12.002666666666698,11.155,40.866333333333294,5.276,10.0853333333333,10.419,9.69442653656006,9.46951007843018,4.46349859237671,13.6053972244263,34.0307235717773,29.1857929229736,29.094106674194304,8.302051544189451,13.066385269165002,23.2679767608643,16.230911254882802,12.4849500656128,19.488479614257802,12.8922567367554,12.408946990966802,44.5776176452637,20.1127033233643,39.397922515869105,12.609582901001,9.60366439819336,46.066593170165994,5.011699199676509,8.82205104827881,14.3726263046265
734,10.0116666666667,10.1093333333333,5.67866666666667,12.362,33.3136666666667,29.824,42.920666666666705,13.6836666666667,11.154000000000002,19.157333333333302,24.043000000000003,11.524000000000001,16.745666666666697,11.148333333333301,13.3513333333333,49.616666666666696,21.591333333333303,45.7956666666667,11.560666666666698,11.520333333333301,50.7213333333333,5.151,10.247,10.267666666666699,10.186944961547901,10.017191886901902,4.9902925491333,12.7764120101929,35.3893051147461,30.307189941406197,33.2383842468262,9.31044292449951,12.019778251647901,25.350261688232397,16.0741176605225,12.2975435256958,19.3419780731201,13.9878616333008,12.410527229309098,42.3958587646484,19.4862747192383,51.018951416015604,12.251898765564,10.0552005767822,58.916145324707,4.97773170471191,8.74191856384277,14.8439235687256
735,9.8,9.91966666666667,6.04233333333333,12.524333333333301,33.9123333333333,29.5556666666667,43.2633333333333,10.4673333333333,11.253,16.670666666666698,20.646333333333303,11.306,16.594666666666697,12.814666666666698,12.666666666666698,38.9886666666667,20.115,57.549666666666695,12.0213333333333,14.902666666666699,30.9866666666667,5.117,10.0663333333333,8.912,10.22740650177,10.089077949523901,4.8988766670227095,12.0910806655884,33.269454956054695,28.898954391479503,31.355670928955103,8.50750160217285,11.4878101348877,24.245189666748,14.812270164489698,11.7255439758301,18.4716796875,14.0818605422974,10.5588960647583,41.1369781494141,19.6617126464844,43.781681060790994,12.5636768341064,10.2494621276855,58.0767135620117,5.24791526794434,8.24959373474121,14.2254991531372
736,10.0546666666667,11.297666666666698,7.51766666666667,13.182333333333302,32.189,28.6076666666667,41.533,12.780333333333301,11.303666666666699,19.2633333333333,15.777000000000001,11.581333333333301,16.6673333333333,16.356666666666698,12.713333333333301,38.6023333333333,21.835,46.2843333333333,13.967666666666698,15.673,30.3806666666667,5.194,10.5493333333333,10.0743333333333,10.3705406188965,10.1427593231201,4.83998966217041,12.577169418334998,34.0912055969238,30.3565368652344,30.5991096496582,8.5742015838623,10.264657020568801,24.1714744567871,15.867375373840302,11.2733669281006,17.9222202301025,14.3010778427124,9.44602203369141,39.9040679931641,19.509407043457,45.579685211181605,12.4372978210449,10.358181953430199,55.577053070068395,5.19812059402466,7.90424013137817,13.6569061279297
737,10.4113333333333,9.70766666666667,7.23466666666667,13.336333333333302,33.138000000000005,30.245666666666697,40.9346666666667,13.237333333333302,11.879000000000001,17.711,15.724333333333302,13.488,16.891666666666698,12.906333333333302,12.834333333333301,38.794000000000004,21.548666666666698,34.576666666666696,12.246333333333302,14.969666666666699,29.818666666666697,5.20766666666667,11.522,9.64466666666667,9.99029541015625,10.236999511718802,4.856287002563481,11.414319038391099,34.1874618530273,30.936199188232397,28.8207359313965,8.482617378234862,10.017156600952099,24.168640136718803,16.0319843292236,11.480448722839402,17.7952651977539,14.586387634277301,9.98438262939453,39.917205810546896,19.416362762451197,42.1534309387207,12.2706565856934,10.890652656555199,47.2622413635254,5.3596830368042,7.9387722015380895,12.988767623901401
738,9.693,10.083,6.41966666666667,11.713666666666699,33.855,32.979,41.680333333333294,11.540666666666699,11.937999999999999,17.583,16.4566666666667,12.254333333333301,17.827666666666698,12.583,14.1676666666667,39.5543333333333,21.318333333333303,44.4586666666667,15.280666666666699,12.977,29.9643333333333,5.32233333333333,8.558,10.998333333333301,9.97584819793701,10.709437370300302,5.19637012481689,11.762860298156701,34.7193374633789,33.2869529724121,28.6778182983398,9.40564441680908,10.4114503860474,25.6633472442627,18.2117710113525,11.8078699111938,17.8415451049805,14.9604949951172,10.921854019165002,40.275154113769496,20.350290298461896,41.671211242675795,12.7918167114258,11.8218460083008,44.7313461303711,5.636272430419919,8.27818012237549,13.379509925842301
739,8.74833333333333,11.0983333333333,6.12333333333333,11.902999999999999,31.568,31.984666666666698,41.986999999999995,13.009333333333302,14.414333333333301,19.881333333333302,20.559666666666697,12.804666666666698,17.2916666666667,17.7076666666667,13.694666666666699,38.104333333333294,22.0373333333333,35.2973333333333,14.325333333333301,12.4413333333333,31.056333333333303,5.90233333333333,7.079,10.732999999999999,9.87168979644775,11.0849161148071,5.1949152946472195,11.7451791763306,34.050369262695305,33.9094467163086,29.8625431060791,9.8935432434082,10.740246772766099,25.604314804077102,20.0763473510742,11.8731231689453,17.6418495178223,15.0489158630371,11.143079757690401,39.7043800354004,20.916940689086896,40.5662117004395,13.6173248291016,11.6669502258301,40.934730529785206,5.76794338226318,8.35038757324219,13.378181457519501
740,9.509,11.835999999999999,4.03533333333333,12.309000000000001,33.67,33.844,41.7183333333333,11.313666666666698,12.898333333333301,16.592,20.1503333333333,13.036333333333301,17.64,13.445,13.107000000000001,43.5396666666667,21.8986666666667,25.0296666666667,15.48,12.968,30.303,5.14433333333333,7.355,11.043,9.76013088226318,11.344337463378901,5.275152683258059,11.479163169860803,33.4890327453613,33.5724029541016,28.7472877502441,10.6255512237549,11.074726104736301,26.6906356811523,20.1755752563477,11.9384250640869,17.6401805877686,14.7390689849854,11.8537502288818,38.8683319091797,20.5638065338135,34.0830764770508,13.515954017639197,11.2754716873169,36.4881629943848,5.84307861328125,8.29770469665527,13.330904960632301
741,11.504333333333301,12.735333333333301,3.4263333333333303,13.330666666666698,32.8973333333333,34.4213333333333,40.8913333333333,10.117,13.055333333333301,17.7706666666667,18.689,12.013333333333302,17.913333333333302,14.148333333333301,13.136,36.8676666666667,23.761999999999997,17.5283333333333,15.717666666666698,13.463333333333301,26.6456666666667,5.2406666666666695,7.63666666666667,13.262,10.1057710647583,11.2951974868774,5.276453018188481,11.065881729126,32.668849945068395,33.165760040283196,28.0284957885742,10.918499946594201,10.9949188232422,27.2265434265137,19.0816211700439,11.686622619628901,17.2458915710449,13.8594369888306,11.712510108947802,37.9365386962891,19.984683990478498,29.737802505493196,13.688001632690401,10.2970781326294,36.0592498779297,5.69712781906128,7.75367975234985,13.5537214279175
742,10.4713333333333,13.017666666666699,4.032,12.127666666666698,33.4433333333333,35.948333333333295,44.9713333333333,12.1646666666667,14.197666666666699,21.6073333333333,21.1696666666667,12.335666666666699,18.492333333333303,17.066,16.079333333333302,35.384,23.316999999999997,34.627333333333304,14.3086666666667,13.942333333333302,24.836,5.49433333333333,8.52166666666667,13.710999999999999,10.473693847656198,12.348969459533699,6.31788682937622,12.696277618408198,31.827745437622102,34.526611328125,31.6092853546143,12.226905822753901,12.511730194091802,27.9671516418457,21.090251922607397,12.254300117492699,18.062837600708,13.968165397644,13.065633773803699,38.105171203613295,21.153760910034197,39.1600799560547,14.949892044067399,11.0300455093384,42.2499389648438,5.820135116577151,8.36075496673584,14.3923625946045
743,9.88266666666667,15.483333333333302,4.3203333333333305,12.998,34.2683333333333,34.1,58.4066666666667,11.331,13.242,18.4383333333333,25.7473333333333,12.875333333333302,19.728333333333303,15.725,14.869000000000002,37.3636666666667,27.588,48.6096666666667,15.152666666666699,13.022333333333302,24.887333333333302,5.18866666666667,9.59,13.905,9.78617000579834,13.3221187591553,6.764281749725339,14.8326234817505,32.6463241577148,35.3856430053711,39.1023368835449,12.008800506591802,13.439589500427198,29.356744766235398,20.9443321228027,12.694578170776401,18.8250770568848,14.0188856124878,14.746532440185499,37.3693428039551,21.645723342895497,50.4317855834961,14.8016357421875,11.449164390564,46.3599662780762,5.74146509170532,8.39396190643311,14.967568397522
744,10.3856666666667,16.63,7.346,17.4153333333333,33.1783333333333,32.2336666666667,61.5826666666667,12.544333333333302,14.467333333333302,18.7266666666667,26.735,13.836666666666698,21.6093333333333,13.956666666666699,14.953,38.598,25.8546666666667,43.3256666666667,16.6193333333333,13.491333333333301,25.5693333333333,5.511,9.692,14.665333333333301,8.84856605529785,13.375380516052198,6.8444037437439,16.4317646026611,34.3741264343262,34.331813812255895,42.3399200439453,10.328245162963901,13.727915763855,29.0232810974121,20.825496673584002,12.5475311279297,18.7913188934326,14.178900718689,15.3154039382935,38.3732872009277,21.4394264221191,63.470428466796896,13.379347801208501,12.058553695678699,47.058074951171896,5.40878534317017,8.41814231872559,13.635161399841301
745,10.818,17.0893333333333,4.46066666666667,22.2156666666667,38.010999999999996,34.2163333333333,65.0396666666667,11.390999999999998,16.5176666666667,19.5156666666667,31.006,13.052,22.7826666666667,16.2583333333333,14.367666666666699,41.227,27.350666666666697,39.862666666666705,16.2016666666667,14.543666666666699,31.458666666666698,5.72066666666667,9.34566666666667,14.189333333333302,8.5708532333374,13.7766265869141,6.85156011581421,18.056640625,36.5462226867676,35.531909942627,45.7500686645508,10.321345329284698,15.0653982162476,28.5959129333496,21.9602928161621,13.584990501403801,20.272006988525398,14.946286201477099,17.2403163909912,39.765655517578104,22.3718566894531,69.1224899291992,13.4166717529297,13.120586395263699,48.4244499206543,5.52288293838501,9.104616165161131,13.6494646072388
746,10.7206666666667,14.116333333333301,5.667999999999999,15.448,41.982333333333294,34.2153333333333,59.6996666666667,10.157,15.453333333333301,18.495333333333303,30.7336666666667,13.297333333333302,22.6163333333333,19.111333333333302,14.555333333333301,40.3623333333333,26.729,59.5606666666667,16.3623333333333,17.2246666666667,34.919000000000004,5.318,8.867,13.998333333333301,8.82203197479248,14.0991849899292,7.08331394195557,18.7338962554932,37.8207550048828,34.993606567382805,46.451744079589794,11.070104598999,16.6201457977295,27.902551651001,23.417579650878896,14.818573951721199,22.0041618347168,15.781029701232901,18.557487487793,40.3548240661621,22.8816318511963,66.641731262207,13.633636474609402,14.406587600708,48.1049652099609,5.76385068893433,10.016913414001499,14.303407669067399
747,12.520999999999999,14.099333333333302,7.06833333333333,15.434000000000001,41.978,32.610666666666695,66.839,14.828333333333301,14.498666666666699,21.107,31.593000000000004,13.308,22.803666666666697,16.288,15.706333333333301,41.585666666666704,25.707333333333303,63.7623333333333,17.3283333333333,17.26,31.638666666666698,5.6579999999999995,8.93866666666667,16.6683333333333,8.99666881561279,14.5787696838379,7.58612251281738,19.2709941864014,38.961555480956996,35.753475189209,50.5002517700195,12.1251754760742,17.6831359863281,27.292259216308604,25.2199592590332,15.8618326187134,24.2425727844238,16.9508152008057,20.0847434997559,41.3455467224121,23.5922794342041,68.1935882568359,14.542860984802198,15.3814353942871,45.321372985839794,6.22193813323975,11.0039758682251,14.5775556564331
748,12.676666666666698,13.706,6.66966666666667,16.199,45.299666666666695,33.821999999999996,66.056,14.1226666666667,17.7053333333333,19.8166666666667,30.704,16.158333333333303,24.456,15.083,19.1503333333333,42.137333333333295,26.923000000000002,66.689,18.1836666666667,17.092666666666698,32.256666666666696,5.36366666666667,10.6636666666667,15.165666666666699,10.550948143005401,15.406367301940902,7.57585334777832,16.7890777587891,38.8412322998047,36.2326698303223,53.461509704589794,14.4117422103882,19.2444458007812,27.5900688171387,24.768493652343803,17.510381698608402,26.4875087738037,17.3880920410156,22.814720153808604,43.428749084472706,25.108642578125,64.2112503051758,15.752966880798303,16.245584487915,43.463474273681605,6.68785285949707,12.2968492507935,14.764164924621598
749,11.469333333333301,15.456333333333301,3.721,16.9353333333333,45.636333333333305,33.0563333333333,68.85,12.782666666666698,18.1306666666667,20.3713333333333,32.7086666666667,17.457333333333303,25.432666666666698,18.5116666666667,19.928666666666697,42.6,27.982,74.729,18.81,18.367,31.798666666666698,5.39733333333333,12.18,13.744333333333302,12.0923986434937,16.342840194702102,7.903436660766599,16.2760925292969,40.097625732421896,37.1396141052246,57.154788970947294,16.317253112793,20.6137714385986,27.9667434692383,26.3163204193115,19.128971099853498,29.151720046997102,18.1049118041992,25.0934867858887,46.3234634399414,26.467229843139602,57.0583915710449,17.1840400695801,17.8853588104248,39.891754150390604,7.106866359710691,13.8749217987061,15.4541463851929
750,12.532333333333302,18.297333333333302,3.678,21.681666666666697,45.641999999999996,33.9953333333333,68.0826666666667,11.124,20.2993333333333,22.331,36.149333333333296,16.707,29.268,17.5906666666667,20.068666666666697,44.0533333333333,30.303,67.90933333333331,17.7633333333333,17.669333333333302,31.5176666666667,5.51133333333333,12.191666666666698,11.132,13.447601318359402,16.6751194000244,8.15599250793457,15.5594472885132,41.4556770324707,36.773265838623,58.3367691040039,17.407865524292,21.1876392364502,29.1398410797119,26.8541698455811,20.245708465576197,30.9420509338379,18.0863666534424,25.8764629364014,48.754154205322294,26.8371410369873,49.8735504150391,18.4058055877686,18.299367904663104,37.527191162109396,7.44120979309082,14.8708152770996,15.5281343460083
751,13.075666666666699,21.451,4.115,20.33,46.715,33.944333333333304,69.275,13.566666666666698,20.2766666666667,24.6316666666667,35.691666666666706,19.4903333333333,32.0493333333333,15.922333333333302,17.905333333333303,46.444333333333304,31.982,58.9616666666667,19.2066666666667,18.5463333333333,35.0106666666667,6.65333333333333,14.815666666666699,13.727333333333302,14.0999069213867,17.3766117095947,8.8787202835083,15.6392831802368,43.0417366027832,36.7693023681641,62.3303642272949,17.706298828125,21.9072589874268,30.503843307495103,27.4574489593506,21.4140548706055,32.2819404602051,18.2225284576416,26.3621845245361,51.09782409667971,27.166395187377898,46.0824775695801,19.024923324585,18.9159717559814,39.3990898132324,7.949590682983401,16.4756164550781,15.589806556701697
752,13.984666666666698,20.437,4.38666666666667,22.474,45.995,35.665,69.35300000000001,12.710666666666699,23.176666666666698,28.423000000000002,34.668666666666695,19.162,33.081333333333305,17.609,18.4653333333333,49.6526666666667,35.003666666666696,47.626000000000005,19.9566666666667,20.0056666666667,33.8763333333333,7.755,14.175999999999998,13.328,14.4103116989136,17.9888973236084,9.38980579376221,16.1068553924561,42.7919502258301,38.1133575439453,61.650840759277294,17.5013847351074,22.070123672485398,30.602882385253896,27.868106842041,21.945617675781197,32.6291656494141,17.8784713745117,26.844469070434602,52.93659973144529,28.977235794067397,42.075592041015604,19.6412353515625,19.4376220703125,39.25449752807621,8.41272354125977,17.367042541503903,16.4125862121582
753,15.460666666666699,20.089000000000002,5.16033333333333,21.612,47.0193333333333,38.253333333333295,72.6173333333333,12.851666666666699,21.789,27.703000000000003,33.4106666666667,19.937333333333303,34.041,20.083,23.875,50.608999999999995,29.987,43.272,19.4883333333333,19.086666666666698,35.2523333333333,6.976,15.265666666666698,14.033333333333301,14.839183807372999,18.3514366149902,10.0509281158447,17.3909606933594,42.575798034668004,40.205169677734396,59.3258171081543,16.8158302307129,21.6828308105469,32.587112426757805,28.893249511718803,21.9821395874023,31.8263092041016,17.5021381378174,25.3490676879883,53.854671478271506,29.972074508667003,40.3862953186035,19.265417098999,19.5896377563477,42.039558410644496,8.71198081970215,17.8682804107666,17.31223487854
754,14.040999999999999,17.778,9.29533333333333,23.2753333333333,50.19,40.1936666666667,71.2163333333333,13.575,20.184666666666697,28.101,31.53,21.7083333333333,34.781,17.118,25.0843333333333,50.922,30.461666666666698,48.027,20.6716666666667,23.6333333333333,40.452,7.3286666666666695,15.2103333333333,15.36,14.5168142318726,19.0871429443359,10.761871337890598,21.5030078887939,44.817665100097706,43.3259048461914,60.5959281921387,16.0180625915527,22.476053237915,35.2716941833496,28.849308013916,22.908634185791,33.031848907470696,17.2178783416748,23.358440399169897,54.562526702880895,30.6953048706055,43.340423583984396,19.1143817901611,20.3599262237549,43.5053901672363,8.94912147521973,19.4923076629639,17.4935989379883
755,13.931666666666699,18.9183333333333,9.832333333333331,23.5263333333333,50.8783333333333,45.513000000000005,65.476,17.658,17.852999999999998,30.123,33.514333333333305,22.557,34.575,16.866,27.288333333333302,52.997666666666696,32.74,57.125,19.833,20.5096666666667,41.780666666666704,7.03033333333333,14.766333333333302,14.012333333333302,13.8366451263428,20.039007186889602,10.7972326278687,24.560222625732397,46.646312713623,45.482582092285206,64.249755859375,15.3671207427979,23.097562789917003,37.22361373901371,29.0712738037109,23.6357345581055,33.2342948913574,17.2625980377197,22.1796875,54.8540153503418,30.7121887207031,47.674709320068395,18.1457843780518,20.830738067627,44.287971496582,9.17364120483398,20.8926105499268,17.5803050994873
756,12.249333333333302,16.556333333333303,9.469,26.1793333333333,50.652,47.2036666666667,73.4223333333333,15.386,19.193333333333303,26.9416666666667,36.264,21.8226666666667,31.9293333333333,21.3586666666667,24.158333333333303,54.0996666666667,29.5826666666667,60.4303333333333,19.906,20.355999999999998,43.08,7.43,15.327666666666698,14.246666666666698,13.23766040802,19.577091217040998,10.1830129623413,26.5987930297852,48.4778938293457,46.563846588134794,68.1796340942383,14.6740970611572,21.8270053863525,39.690467834472706,29.154165267944304,23.201297760009798,32.1500473022461,17.2431468963623,19.7366771697998,55.0100288391113,29.5143737792969,52.79182434082029,16.9800624847412,20.3183498382568,45.981594085693395,9.07820796966553,21.569580078125,17.5653076171875
757,12.640333333333302,16.6653333333333,10.835999999999999,31.555,53.104,46.831333333333305,76.9026666666667,14.831333333333301,21.4913333333333,29.9126666666667,37.7056666666667,22.464666666666698,29.852333333333302,18.3923333333333,25.225,54.1493333333333,27.423666666666698,67.0296666666667,18.9386666666667,17.5613333333333,43.551,7.3206666666666695,16.030666666666697,14.156666666666698,12.7013845443726,19.0578308105469,9.46180152893066,30.4221267700195,50.0856246948242,46.292308807373,70.3977127075195,14.122185707092301,20.592529296875,41.9249038696289,29.746662139892603,23.140638351440398,32.1672172546387,16.821496963501,17.927785873413104,55.0012435913086,27.8038444519043,63.1455612182617,15.761730194091802,20.6014575958252,51.200401306152294,9.00232982635498,22.2680549621582,16.916820526123
758,10.0276666666667,18.492333333333303,10.2543333333333,35.3876666666667,52.256,44.5266666666667,74.0156666666667,17.1823333333333,23.1076666666667,29.1246666666667,36.189333333333295,20.205,34.1983333333333,16.2236666666667,22.086,55.3733333333333,28.6606666666667,67.7086666666667,18.8513333333333,20.701333333333302,42.59,7.84833333333333,17.1596666666667,15.586333333333302,12.4834499359131,18.9841575622559,8.80026626586914,31.1120662689209,51.6993637084961,45.177032470703104,66.406494140625,13.9760103225708,20.2775268554688,42.8182258605957,27.914335250854503,23.369064331054698,33.074649810791,16.8859558105469,16.3344593048096,55.367679595947294,27.3892841339111,65.1659317016602,15.036871910095199,21.820743560791,56.6717758178711,8.99888610839844,22.416629791259798,16.542381286621097
759,10.5343333333333,19.277,12.595333333333302,29.134333333333302,54.2603333333333,45.4063333333333,69.8423333333333,16.487666666666698,20.081,29.323333333333302,40.243,20.682666666666698,31.2306666666667,18.655333333333303,21.672333333333302,52.9726666666667,25.0936666666667,79.0116666666667,16.455,20.669333333333302,43.435,8.85333333333333,17.4506666666667,14.709000000000001,12.468799591064501,18.2829837799072,7.901423454284671,31.670301437377898,54.2383804321289,45.362491607665994,68.2144241333008,13.4989404678345,19.2458896636963,43.7376937866211,27.5247287750244,22.3997955322266,32.197799682617195,17.4752826690674,16.072444915771502,56.266761779785206,26.8147144317627,67.1934432983398,14.6139183044434,21.7693271636963,56.573150634765604,9.20820236206055,22.127779006957997,16.9831123352051
760,11.171,18.055,13.569,30.028666666666698,55.211999999999996,43.757,74.0913333333333,13.727333333333302,18.352333333333302,30.583000000000002,38.676666666666705,19.1363333333333,37.435,22.4583333333333,20.585666666666697,53.711000000000006,25.3913333333333,80.7073333333333,16.063,20.9336666666667,53.229,10.3086666666667,16.1503333333333,17.3013333333333,12.560820579528801,17.8326377868652,7.33730840682983,32.6018562316895,55.374885559082,45.358325958252,69.8266220092773,14.056170463562,19.966720581054698,44.8114738464355,27.8252067565918,22.759634017944304,32.847366333007805,18.090032577514602,17.530694961547898,56.8207206726074,27.4116401672363,73.34095764160159,14.6326122283936,22.3458614349365,59.993316650390604,9.66526794433594,22.445335388183604,17.780387878418
761,11.138666666666698,17.5156666666667,11.095333333333302,26.245,55.068000000000005,43.886333333333305,76.52833333333331,12.799000000000001,18.968,30.760666666666697,36.2506666666667,17.893,35.950666666666706,19.02,18.8683333333333,53.462333333333305,23.815,61.9313333333333,12.131333333333302,19.818666666666697,54.502333333333304,9.51,14.575999999999999,14.3216666666667,12.419095039367699,17.0392360687256,5.96568822860718,30.4515399932861,53.46916198730471,43.13371276855471,62.8080024719238,13.0263071060181,17.9936294555664,43.69868469238279,27.9064960479736,20.8356075286865,31.1582527160645,18.2589263916016,16.0074825286865,54.8952980041504,26.7651290893555,64.89559936523439,13.2467908859253,21.470628738403303,51.8654632568359,9.56322479248047,20.7244777679443,17.6573715209961
762,11.374666666666698,16.9813333333333,11.102666666666698,33.412,56.9506666666667,45.6223333333333,79.47766666666669,14.828666666666699,17.059333333333303,30.0863333333333,37.8706666666667,18.934,35.8056666666667,17.88,18.8406666666667,55.1023333333333,23.3176666666667,77.70666666666669,10.6116666666667,22.7566666666667,47.055666666666696,9.455,14.4816666666667,15.433,12.864709854126,17.737506866455103,5.7842097282409695,30.8087730407715,54.835201263427706,44.0682601928711,64.2907028198242,13.8142709732056,18.915735244751,42.6089363098145,30.292650222778303,21.4384231567383,32.6831207275391,19.496145248413104,18.1126403808594,56.7154197692871,28.597723007202102,71.70774841308591,13.4615116119385,22.913423538207997,52.8885917663574,10.014613151550302,21.004375457763697,18.4173488616943
763,11.498666666666699,15.682333333333302,9.546,35.6233333333333,58.942666666666696,46.5576666666667,72.4533333333333,16.044333333333302,18.928333333333303,27.341333333333303,39.3676666666667,19.0176666666667,33.473,22.134,18.060666666666698,56.0373333333333,27.949666666666698,82.21,10.938333333333302,21.14,33.6103333333333,9.066,14.065666666666699,13.371333333333302,12.952094078064,17.505661010742198,5.51806926727295,30.2442893981934,54.2140083312988,44.237709045410206,64.3514251708984,13.601103782653801,18.619430541992198,39.3097686767578,31.963354110717802,20.728946685790998,32.3341941833496,19.549818038940398,18.252094268798803,56.5365409851074,28.586366653442397,70.6870651245117,13.1615524291992,22.6152400970459,49.770469665527294,9.72238254547119,20.3281478881836,17.708408355712898
764,11.468,14.752,7.659,29.428333333333303,57.787666666666695,46.3363333333333,71.0693333333333,12.161666666666699,15.834666666666699,28.850333333333303,36.7966666666667,19.2556666666667,32.7723333333333,19.859,19.288,54.261333333333305,29.476999999999997,87.667,10.805333333333301,22.1733333333333,33.733000000000004,7.42733333333333,13.775666666666698,13.388,12.922544479370101,16.8716888427734,4.97869205474854,31.571613311767603,52.97908020019529,44.3335494995117,63.1026802062988,13.4463958740234,18.211978912353498,35.5604286193848,34.499237060546896,20.390823364257802,33.0841751098633,19.5726356506348,18.276836395263697,55.4545783996582,28.4047660827637,66.95068359375,13.3799562454224,21.675857543945302,46.0065803527832,9.29303073883057,19.3411540985107,16.5446491241455
765,11.664000000000001,14.992,6.862,30.946333333333303,58.703,44.333999999999996,71.4173333333333,14.210666666666699,15.7423333333333,32.6053333333333,37.8516666666667,18.7053333333333,32.999333333333304,20.320333333333302,18.783666666666697,55.6126666666667,27.0773333333333,86.024,9.80066666666667,19.403666666666698,32.7573333333333,7.22066666666667,14.131666666666698,14.273333333333301,12.9379405975342,16.432813644409197,3.7885496616363503,34.264450073242195,53.718841552734396,44.9795989990234,66.3615264892578,14.0404138565063,16.8408279418945,35.52732467651371,35.5790367126465,19.8794231414795,33.5548667907715,19.2504863739014,17.5845699310303,53.2216186523438,27.288692474365202,68.1119537353516,12.8897790908813,21.580369949340803,45.7815437316895,8.85935592651367,18.7842750549316,16.3600902557373
766,11.123,15.542333333333302,6.99733333333333,32.801333333333304,60.1993333333333,48.592,77.148,14.619333333333302,16.9396666666667,33.9793333333333,38.876999999999995,20.061,32.9863333333333,24.962,17.780333333333303,55.2116666666667,27.345,73.65,9.524,20.7933333333333,31.5616666666667,7.67566666666667,15.704666666666698,14.443,12.5916433334351,16.7127780914307,3.59960222244263,35.2401580810547,57.5889167785645,46.2031936645508,69.6628494262695,13.6724395751953,15.6255226135254,38.2905044555664,36.538745880127,19.4663906097412,33.2200965881348,18.9975738525391,16.2296390533447,53.6756172180176,27.0248641967773,70.66578674316409,12.0282936096191,21.331148147583,47.643802642822294,8.813253402709961,18.9579238891602,16.5710163116455
767,9.880333333333331,16.757,6.83266666666667,28.1086666666667,58.309,49.6293333333333,80.7463333333333,14.504666666666699,16.745333333333303,34.3583333333333,36.6476666666667,20.682666666666698,31.097333333333303,23.080666666666698,18.8806666666667,55.027,31.982,65.4313333333333,10.2083333333333,23.4623333333333,42.391999999999996,7.882000000000001,16.871,15.624333333333302,12.1918249130249,17.428363800048803,3.55693864822388,35.136501312255895,59.244300842285206,46.1419677734375,72.5313720703125,13.007474899292,15.363383293151902,42.014198303222706,36.3321418762207,19.1364574432373,32.906887054443395,18.7287216186523,15.410006523132301,53.23933410644529,28.0108795166016,69.9975662231445,11.9513511657715,21.1264610290527,50.34001159667971,8.91324234008789,19.1563091278076,16.9471778869629
768,11.778333333333302,18.596,6.35433333333333,24.981666666666698,60.631,46.7146666666667,78.8173333333333,12.986666666666698,14.336333333333302,35.658333333333296,37.513000000000005,19.4776666666667,30.672333333333302,20.187333333333303,17.382333333333303,57.3706666666667,30.815666666666697,87.4096666666667,9.311,21.726,56.887666666666696,8.77466666666667,18.1273333333333,16.429000000000002,12.285175323486301,18.9364013671875,4.64953804016113,34.0544624328613,60.326778411865206,48.1530609130859,77.06529235839841,13.5558481216431,16.1639995574951,43.165153503418,37.679595947265604,19.982742309570302,33.1987457275391,19.5719928741455,16.6211910247803,53.2065963745117,30.1263618469238,73.8963623046875,12.600134849548303,21.685194015502898,55.9977684020996,9.22963905334473,19.322904586792,17.7953567504883
769,13.109333333333302,22.842,6.563,30.7936666666667,60.4086666666667,46.4123333333333,81.1393333333333,12.923666666666698,15.037,32.408,40.6716666666667,19.5203333333333,30.5236666666667,23.6246666666667,17.931666666666697,58.936666666666696,26.940333333333303,75.563,9.54566666666667,27.9003333333333,44.5013333333333,11.961333333333302,16.369,19.2903333333333,12.3350191116333,20.9703121185303,5.32265424728394,31.3638019561768,60.88432312011721,50.274387359619105,81.1838684082031,13.7450914382935,16.3735427856445,41.747428894043004,37.636257171630895,20.661819458007802,34.0523681640625,20.017869949340803,17.206466674804698,53.420955657959006,30.8509540557861,69.8437042236328,12.981426239013699,22.2622718811035,51.77485656738279,9.44699478149414,19.802225112915,18.151441574096697
770,10.2913333333333,20.9623333333333,4.69366666666667,27.969666666666697,58.5683333333333,48.3823333333333,73.4513333333333,12.915333333333301,14.754000000000001,31.714666666666698,40.3223333333333,19.572,29.983333333333302,24.851999999999997,19.4173333333333,56.950333333333305,32.1053333333333,68.0646666666667,9.74,27.554666666666698,42.8606666666667,9.27833333333333,15.153333333333302,18.898,11.9426965713501,21.701688766479503,5.101582050323491,29.5498943328857,60.5236320495605,48.5198860168457,79.7543869018555,13.8258790969849,15.834528923034698,37.263278961181605,36.6035499572754,20.4978637695312,33.9284820556641,19.3436870574951,17.1897144317627,52.7644462585449,29.316951751709,61.959133148193395,12.358787536621099,22.3844108581543,47.645263671875,9.31835842132568,19.2015018463135,17.625289916992198
771,9.98966666666667,18.292,5.65966666666667,24.292666666666697,59.0793333333333,50.744,81.0366666666667,14.244333333333302,15.436333333333302,31.164,40.701,20.7413333333333,32.073,18.0476666666667,18.833666666666698,56.146,31.173000000000002,68.824,10.113666666666699,23.3983333333333,43.5933333333333,8.27,13.569,17.588666666666697,11.6895742416382,21.555793762207,4.963330268859861,29.9489421844482,60.0904655456543,48.2437934875488,80.940185546875,13.952892303466802,15.2210607528687,35.9895896911621,36.8566398620605,20.037063598632802,33.5687866210938,19.617603302002,16.8312015533447,52.1445732116699,29.2056827545166,59.812557220459006,12.365659713745101,22.3645172119141,44.566104888915994,9.42057037353516,18.2485675811768,17.466720581054698
772,13.713666666666699,19.8196666666667,5.13666666666667,37.385,58.262666666666696,53.211999999999996,80.775,15.472666666666699,17.341666666666697,29.713,38.64,16.9033333333333,31.796,20.578000000000003,19.1286666666667,53.6933333333333,32.426333333333304,73.2643333333333,10.3086666666667,21.406,43.927666666666696,8.662,13.878333333333302,17.6303333333333,11.5832996368408,21.957393646240202,5.56368446350098,32.7022361755371,60.8157081604004,49.535083770752,82.58274841308591,14.326752662658699,15.5093355178833,37.006233215331996,37.5372657775879,20.350666046142603,34.2801284790039,20.6529140472412,17.222785949707,52.3777275085449,30.9836406707764,61.3615951538086,12.8581218719482,23.176143646240202,46.1190338134766,9.758787155151369,18.4168949127197,17.9114723205566
773,12.163666666666698,19.675333333333302,5.44733333333333,39.646,59.059,54.1863333333333,89.3753333333333,14.971333333333302,15.281333333333302,27.94,41.225,14.144333333333302,32.275,23.34,20.822,56.162666666666695,30.963333333333303,63.183666666666696,9.533,19.545,43.622,8.395,13.488,19.035333333333302,11.3351182937622,22.2391757965088,5.23030662536621,33.665046691894496,60.649074554443395,49.3564262390137,82.6296157836914,14.8987712860107,15.0579166412354,35.488677978515604,37.313606262206996,20.4444179534912,34.291618347168004,20.7698535919189,17.613262176513697,52.767024993896506,30.299131393432603,60.787147521972706,13.031723976135302,23.713323593139602,47.03459167480471,9.78326320648193,18.396938323974602,18.610774993896502
774,10.094666666666699,17.879,1.348,39.6723333333333,58.608999999999995,54.2736666666667,94.04933333333331,14.6593333333333,14.86,32.7756666666667,39.9426666666667,16.138666666666698,33.2346666666667,21.429000000000002,24.013,59.735666666666695,28.514,59.346000000000004,11.029666666666698,18.751333333333303,40.021,8.679,13.902999999999999,17.487000000000002,11.3561344146729,22.2201881408691,5.076067447662349,33.814807891845696,60.700347900390604,48.660961151123,80.7861709594727,15.323296546936,14.367516517639197,36.3407974243164,36.5126457214355,20.7663555145264,34.2624931335449,21.3727016448975,17.8256053924561,53.017993927002,30.245094299316396,59.0995941162109,13.126042366027802,23.906906127929698,47.162349700927706,9.899721145629881,18.7073955535889,19.1365566253662
775,9.90633333333333,19.2326666666667,4.979,33.5956666666667,57.513999999999996,52.438,90.383,12.632,14.652333333333301,35.8643333333333,42.1146666666667,16.113,37.735,20.647,22.4913333333333,62.122666666666696,29.775666666666698,55.2683333333333,10.997333333333302,21.490666666666698,53.7406666666667,8.016,12.751,19.421,11.5758829116821,22.501853942871104,5.26420307159424,33.854564666748,61.980377197265604,48.7525787353516,80.010124206543,15.7029256820679,14.3985176086426,38.280342102050795,37.2789764404297,21.0726623535156,35.1441497802734,22.71044921875,18.0415725708008,52.7358245849609,30.5565299987793,60.604949951171896,13.1271886825562,24.0701503753662,50.189456939697294,10.0961380004883,18.885574340820302,19.600328445434602
776,9.36333333333333,20.544,5.1,31.0253333333333,58.644,54.2343333333333,76.2326666666667,13.509666666666698,16.428666666666697,38.648666666666706,40.9346666666667,17.2396666666667,36.0836666666667,24.0636666666667,18.5803333333333,60.183,30.638666666666698,60.721000000000004,9.43733333333333,23.5506666666667,48.923,9.302,11.846333333333302,19.7063333333333,12.2916097640991,22.6022090911865,4.76118040084839,31.0174999237061,61.461574554443395,49.3392944335938,80.29396057128909,16.1906356811523,14.2238292694092,38.3305206298828,37.568412780761705,21.077692031860398,35.611747741699205,22.7575416564941,18.019603729248,52.090248107910206,29.9127140045166,58.918949127197294,12.782163619995101,23.886949539184602,47.860687255859396,9.88707733154297,19.4320297241211,19.187541961669897
777,9.76933333333333,18.0116666666667,1.25733333333333,27.5006666666667,59.2676666666667,54.7413333333333,78.23899999999999,13.482666666666699,16.922333333333302,39.58,41.0066666666667,17.905666666666697,36.119333333333294,23.629666666666697,18.019000000000002,56.6253333333333,29.171999999999997,49.7453333333333,10.450999999999999,25.6396666666667,42.1046666666667,11.386,13.240333333333302,17.044,13.0409936904907,22.3684024810791,3.86935925483704,28.298484802246104,60.1586494445801,47.884037017822294,77.3757858276367,15.959556579589801,13.0184841156006,38.8275146484375,35.4699592590332,20.6212062835693,35.804893493652294,22.0670547485352,17.6724452972412,52.6840209960938,29.1066360473633,55.9594383239746,12.376357078552198,23.802494049072298,42.84181594848629,9.5598726272583,19.354320526123,18.4920768737793
778,8.76833333333333,19.12,1.4086666666666698,26.492666666666697,58.824,52.5976666666667,82.822,11.847999999999999,15.458666666666698,36.4443333333333,42.5203333333333,19.463666666666697,35.9563333333333,19.9016666666667,17.3406666666667,55.224,29.837,49.610666666666695,10.245,25.8526666666667,44.6536666666667,10.2696666666667,15.399333333333301,16.1686666666667,13.5621433258057,22.2422695159912,3.03105545043945,25.890943527221697,60.4753761291504,46.5265235900879,75.2891311645508,15.935564994812,12.396604537963901,39.3547592163086,35.7957649230957,20.242166519165,36.1453819274902,21.9922027587891,18.784267425537102,53.9987297058105,28.6806697845459,57.093589782714794,12.1860446929932,23.8897724151611,41.5527992248535,9.36365127563477,18.5700454711914,18.6373062133789
779,8.412333333333331,23.682666666666698,2.0353333333333303,26.4563333333333,58.4846666666667,53.5696666666667,79.2023333333333,12.469333333333301,14.972666666666699,36.613,40.506,18.042,34.3406666666667,20.2123333333333,19.727,57.448,33.746333333333304,52.7076666666667,9.82833333333333,24.6056666666667,43.24,7.74733333333333,17.373666666666697,15.290333333333301,13.7364492416382,22.9018936157227,2.5390603542327903,24.4704742431641,61.220951080322294,47.0547752380371,75.3994445800781,16.602424621582,12.8065404891968,37.6443939208984,39.449001312255895,19.9273853302002,36.422477722168004,22.1558475494385,20.061700820922898,55.4497146606445,28.346027374267603,54.056243896484396,11.845362663269,24.5462112426758,41.6864013671875,9.55036354064941,18.9109001159668,19.1187133789062
780,7.48466666666667,23.9246666666667,0.892666666666667,24.748333333333303,57.6556666666667,52.883,78.7526666666667,12.738333333333301,11.927,34.758,42.619,19.909000000000002,32.3826666666667,22.846333333333302,19.6896666666667,56.872666666666696,36.658333333333296,48.5666666666667,12.354333333333301,27.681666666666697,40.316666666666706,8.65966666666667,17.649,14.881333333333302,13.3102264404297,23.73606300354,2.2550044059753396,23.510488510131804,61.6972999572754,47.0449028015137,75.23834228515621,17.3841934204102,12.9547729492188,36.4086799621582,40.4977378845215,19.6796913146973,35.9849967956543,21.5978927612305,18.8425903320312,54.075626373290994,27.9686260223389,52.4083671569824,11.8358240127563,24.594856262207,42.063083648681605,9.70888996124268,19.2698135375977,19.4562034606934
781,10.4326666666667,27.1863333333333,0.496,27.883000000000003,59.1743333333333,52.6313333333333,74.8126666666667,11.4413333333333,10.3883333333333,31.114,41.618,21.652666666666697,31.364,23.3636666666667,19.012333333333302,56.605,35.5536666666667,54.7926666666667,11.763,26.888666666666698,40.3696666666667,7.49133333333333,18.696333333333303,15.356,12.9019193649292,24.0004711151123,2.88679242134094,23.910568237304698,62.708610534668,46.2220344543457,74.4831619262695,17.258075714111303,13.112918853759801,36.814811706543004,39.472682952880895,19.1039886474609,34.2553367614746,21.1021461486816,17.5748023986816,52.401283264160206,28.496639251709,54.2747001647949,12.3201751708984,24.4039001464844,45.409065246582,9.80891227722168,18.9327297210693,20.0836277008057
782,9.88,24.815666666666697,1.15033333333333,23.831,58.3036666666667,52.021,67.92699999999999,13.3803333333333,14.809333333333301,34.0936666666667,42.7763333333333,21.838,31.8866666666667,20.1803333333333,18.382333333333303,58.4123333333333,32.5263333333333,47.5486666666667,10.6433333333333,23.072,46.1976666666667,7.79,17.411666666666697,14.355333333333302,13.038439750671401,23.8884010314941,2.77544713020325,25.2828216552734,62.256908416748,45.261680603027294,71.476318359375,16.8989639282227,11.589701652526902,35.3853759765625,39.08958053588871,17.9736614227295,32.713127136230504,20.8570938110352,16.635492324829098,51.0965232849121,28.116796493530302,52.069087982177706,11.298058509826697,23.5419425964355,46.5081443786621,9.88947677612305,17.670513153076197,19.7421550750732
783,8.73666666666667,24.7433333333333,2.89466666666667,29.698333333333302,56.0846666666667,51.099,69.31,13.408,14.822333333333301,32.9906666666667,43.4573333333333,19.7416666666667,34.228,16.5233333333333,18.107,57.5363333333333,28.809333333333303,45.7863333333333,12.477,19.801,55.5046666666667,8.277000000000001,19.2236666666667,13.967,12.6806383132935,23.634634017944304,3.63747596740723,27.049413681030302,63.3831634521484,45.9268188476562,72.1457290649414,16.7629413604736,11.663633346557601,34.0050849914551,40.817344665527294,17.7039356231689,31.8848514556885,20.8425903320312,17.3425273895264,51.9221992492676,28.8367748260498,53.003303527832,11.006724357605,22.651710510253896,46.679325103759794,9.88810443878174,17.3325538635254,19.8351516723633
784,8.56433333333333,24.431666666666697,1.28533333333333,28.164333333333303,58.416000000000004,51.5953333333333,74.1023333333333,11.847999999999999,13.437999999999999,29.945999999999998,42.4486666666667,21.118666666666698,31.465,19.6716666666667,21.2843333333333,59.567,28.774,42.7333333333333,12.064333333333302,19.8236666666667,38.6086666666667,7.11233333333333,18.269666666666698,16.5406666666667,12.314588546752901,22.838993072509798,3.20291113853455,27.6698570251465,63.525016784668,45.781551361084006,71.0888900756836,16.2238368988037,10.5157012939453,33.6484031677246,38.7998695373535,17.0515117645264,31.005920410156197,20.3878288269043,16.3474102020264,50.808376312255895,28.230566024780302,52.5551605224609,10.076460838317901,21.4368667602539,46.174343109130895,9.67956638336182,16.1272068023682,18.9935474395752
785,7.922999999999999,23.3266666666667,1.023,29.396,58.2893333333333,52.6966666666667,73.1,11.500333333333302,8.73133333333333,29.316999999999997,41.1596666666667,22.2993333333333,32.138000000000005,19.285333333333302,19.6516666666667,54.432333333333304,25.906,43.1833333333333,10.884666666666698,22.115,36.969333333333296,8.07366666666667,18.730333333333302,18.725666666666697,12.211456298828098,21.962339401245103,2.98719382286072,29.2068939208984,62.0541191101074,45.625827789306605,71.0394515991211,15.2973222732544,9.78105068206787,33.0854530334473,37.417442321777294,16.6541156768799,30.3204917907715,19.7431259155273,15.4468297958374,49.957157135009794,27.797250747680696,51.1482620239258,9.83470916748047,20.5835494995117,46.7346801757812,9.43189430236816,15.6151599884033,18.3706951141357
786,8.55766666666667,19.893,1.203,29.2443333333333,56.1313333333333,51.1426666666667,75.9373333333333,11.838333333333301,9.42266666666667,30.0773333333333,42.1783333333333,21.5203333333333,28.6183333333333,19.3253333333333,17.033333333333303,57.7406666666667,25.2566666666667,46.1413333333333,11.250666666666698,20.4,35.786666666666704,7.647,15.182,11.137666666666698,11.225136756897,20.892742156982397,1.5596843957901,31.021802902221697,61.917121887207,45.659549713134794,72.7853622436523,14.682238578796401,9.039999008178711,32.7702026367188,35.249763488769496,15.7679195404053,29.224792480468803,18.350830078125,14.641387939453098,48.3825531005859,26.0968227386475,51.2201957702637,9.2480525970459,19.158250808715803,44.678340911865206,9.07412147521973,15.516657829284698,17.994195938110398
787,8.66366666666667,18.838333333333303,0.10033333333333301,33.0073333333333,60.218,53.332,73.9226666666667,13.55,10.4386666666667,29.5056666666667,40.951333333333295,18.841666666666697,28.8013333333333,19.632,16.471,57.633333333333304,24.993666666666698,47.6946666666667,11.667333333333302,18.292666666666697,39.1693333333333,7.362,14.416333333333302,10.5953333333333,11.0670614242554,20.485860824585,0.8570711016654972,32.4111747741699,61.4307746887207,46.339542388915994,73.9534378051758,14.5833730697632,9.20030117034912,33.8152351379395,35.6728668212891,15.545412063598599,29.3792018890381,17.3800888061523,15.2751150131226,49.2322578430176,25.517030715942397,51.7638664245605,8.80813598632812,18.0607662200928,46.170684814453104,9.2036018371582,15.821083068847699,17.7974414825439
788,9.221,18.7996666666667,-0.20966666666666697,31.129333333333303,57.166000000000004,47.139333333333305,70.752,13.234666666666698,8.63366666666667,30.8423333333333,32.3506666666667,19.0636666666667,27.053,16.106666666666698,16.1703333333333,57.369,27.851,48.8106666666667,10.126666666666699,19.814333333333302,40.5593333333333,7.627999999999999,17.401,9.982999999999999,11.5189046859741,19.7730026245117,0.383869737386703,32.326473236084,58.853580474853494,45.73686218261721,71.1693496704102,14.635468482971199,8.99395751953125,33.5858993530273,34.9344902038574,15.112997055053699,29.2299289703369,16.8454704284668,14.3379001617432,48.9071464538574,24.114427566528303,43.9280891418457,8.37176132202148,17.7196254730225,46.125885009765604,9.1663122177124,16.2496242523193,17.118537902832
789,8.379,21.1833333333333,1.4186666666666699,30.5193333333333,57.0163333333333,47.758,69.7853333333333,13.152333333333301,8.488999999999999,37.053000000000004,45.426,18.6503333333333,30.406,19.056666666666697,17.8103333333333,58.111000000000004,23.8513333333333,44.804333333333304,10.6516666666667,20.634,42.183333333333294,6.537000000000001,15.24,10.807,12.140419960022,20.7613220214844,1.36925673484802,31.5111389160156,60.233802795410206,46.821861267089794,72.0645294189453,15.539546012878402,10.706942558288599,34.0767669677734,39.2947120666504,16.2612342834473,30.984262466430696,17.836715698242198,16.0036964416504,51.6120414733887,24.5214729309082,38.7400550842285,9.05104351043701,18.365795135498,49.4816093444824,9.45273303985596,17.444646835327102,17.3737640380859
790,7.1956666666666695,23.1593333333333,0.649333333333333,28.5953333333333,57.4446666666667,47.3966666666667,66.0606666666667,13.0053333333333,9.40833333333333,35.684,44.299,18.0803333333333,33.0906666666667,20.208666666666698,18.0463333333333,60.2606666666667,24.2826666666667,33.8483333333333,10.033999999999999,19.5666666666667,56.941333333333304,8.76766666666667,14.413666666666698,8.30766666666667,12.3470783233643,20.6198406219482,1.83727502822876,29.6751823425293,61.140350341796896,46.8007965087891,70.3885116577148,16.0294876098633,11.9827976226807,33.9110145568848,41.113616943359396,16.6561279296875,31.966876983642603,18.404354095459002,16.493186950683597,51.7835922241211,24.0111103057861,35.116218566894496,9.57450771331787,18.8950729370117,49.560218811035206,9.47114562988281,18.1669807434082,17.627582550048803
791,6.813,21.054000000000002,1.08233333333333,26.1773333333333,58.383333333333304,47.965,65.7503333333333,13.048,9.387,34.8553333333333,41.763000000000005,15.1646666666667,35.0966666666667,21.1,16.596,59.27,23.638,33.932333333333304,8.381,20.703000000000003,43.3443333333333,9.28333333333333,14.616333333333301,15.5716666666667,12.471839904785199,19.943292617797898,1.61697053909302,27.1799640655518,62.60490417480471,45.342369079589794,67.7274856567383,16.190504074096697,11.6932640075684,35.838508605956996,38.1312828063965,16.484674453735398,32.069694519043004,18.381647109985398,14.821308135986301,49.7861213684082,23.3476676940918,31.367126464843803,9.65511798858643,18.4302806854248,49.2764663696289,9.21566295623779,17.7775058746338,17.407573699951197
792,6.73366666666667,18.1086666666667,0.301,23.9263333333333,57.157,46.05,69.745,11.355,10.929333333333302,34.463,29.573,15.546666666666699,31.397666666666698,20.7556666666667,18.346333333333302,56.2263333333333,21.824666666666698,34.499,10.638,18.6566666666667,39.59966666666671,12.589666666666698,13.927999999999999,12.24,9.523736000061039,19.305650711059602,0.0,24.8503723144531,59.4145851135254,42.2043571472168,61.628566741943395,14.5985441207886,6.2569065093994105,40.0214805603027,29.69215965271,14.621570587158198,29.869709014892603,16.4575443267822,16.5244731903076,49.7644653320312,22.6916351318359,44.3606300354004,7.41247987747192,18.187025070190398,43.3247566223145,9.14727306365967,14.8235177993774,19.318189620971697
793,7.9533333333333305,17.416,1.0859999999999999,24.5296666666667,57.3336666666667,44.288000000000004,65.5716666666667,11.471666666666698,10.052999999999999,31.945,27.1836666666667,15.920333333333302,30.397,21.5773333333333,16.2873333333333,54.9153333333333,26.309666666666697,48.743,10.801333333333302,16.733333333333302,37.484666666666705,11.503,13.248666666666699,15.120666666666699,9.360636711120609,18.6388206481934,0.0,24.227342605590803,60.165412902832,41.8264617919922,62.903324127197294,14.675178527832001,5.639596462249759,41.180881500244105,30.2051563262939,14.657299041747999,29.127445220947298,16.4429759979248,16.576219558715803,50.8120231628418,22.1719150543213,48.1707649230957,6.98217964172363,18.0885963439941,40.9363288879395,8.82369136810303,14.743570327758801,19.0832481384277
794,8.04866666666667,17.6073333333333,2.272,27.222666666666697,57.3113333333333,47.119,73.4873333333333,13.187999999999999,10.0896666666667,32.1546666666667,27.213666666666697,15.3483333333333,29.3393333333333,22.3116666666667,17.6726666666667,55.043,22.4246666666667,51.048,10.845333333333302,21.269666666666698,39.1123333333333,8.69,13.818333333333301,12.752666666666698,9.161845207214359,18.239244461059602,1.0222240686416602,24.452993392944304,60.094066619873,42.0033836364746,64.0294876098633,14.6947765350342,6.4930591583252,40.8084564208984,31.759408950805696,15.4802684783936,29.0931549072266,17.0970573425293,17.498924255371097,52.346858978271506,22.3323268890381,56.3516616821289,7.09943962097168,18.017126083374,41.2034111022949,8.79096508026123,15.1215534210205,19.0908298492432
795,8.24233333333333,17.36,1.78066666666667,27.016,58.353,48.5583333333333,66.8766666666667,14.071,9.13933333333333,29.9826666666667,28.105,16.736333333333302,30.6666666666667,23.5156666666667,16.9323333333333,53.681000000000004,21.2763333333333,56.745,11.2316666666667,21.3586666666667,39.372333333333295,8.914666666666669,13.815999999999999,16.467,9.395242691040039,17.5335273742676,1.39539074897766,24.138671875,59.85688781738279,41.641075134277294,64.3848495483398,15.040810585022,6.5642194747924805,39.547061920166,31.835706710815398,15.509753227233901,29.0347557067871,17.215799331665,17.6405658721924,53.1638107299805,21.485221862793,62.2979888916016,6.58017778396606,17.1921558380127,43.547157287597706,8.85494995117188,14.667581558227502,18.5994663238525
796,8.628,16.5753333333333,0.7829999999999999,26.3953333333333,56.288000000000004,45.752333333333304,65.9456666666667,13.123333333333301,8.568,29.683000000000003,31.620333333333303,15.929333333333302,32.2186666666667,23.721999999999998,16.704333333333302,50.822333333333304,20.63,52.2306666666667,10.756666666666698,20.3163333333333,37.203666666666706,7.87533333333333,13.958666666666698,9.103,9.05671405792236,17.1228847503662,1.13391351699829,23.36598777771,59.9037666320801,41.401458740234396,64.191780090332,13.9396495819092,5.91359090805054,38.885425567627,29.454021453857397,14.5258369445801,28.152042388916,17.4891490936279,15.502436637878402,51.022743225097706,20.4070739746094,53.00077819824221,5.863812446594241,16.7229118347168,43.0281982421875,8.714145660400389,13.497899055481,18.077983856201197
797,9.03133333333333,15.912666666666698,1.1159999999999999,21.966666666666697,57.2216666666667,46.0056666666667,68.0983333333333,11.940666666666699,8.37966666666667,30.051666666666698,29.9546666666667,14.347333333333301,26.7736666666667,21.127,16.980333333333302,53.9723333333333,21.1883333333333,38.8236666666667,10.6313333333333,17.695999999999998,40.895666666666706,8.041,13.038333333333302,7.624,8.53995895385742,16.6191501617432,1.64183044433594,23.057016372680696,57.8261795043945,41.488334655761705,61.806793212890604,12.4555082321167,6.7107853889465305,38.237617492675795,28.058044433593803,13.945649147033699,26.86696434021,18.192497253418,15.1161689758301,49.294849395752,20.3704109191895,42.784820556640604,5.922784805297849,16.5671234130859,39.1993446350098,8.68051147460938,12.8583345413208,18.107110977172898
798,7.28466666666667,17.373,2.0603333333333302,20.14,58.548,45.1096666666667,66.1523333333333,11.221666666666698,7.66266666666667,29.602333333333302,29.1153333333333,15.869000000000002,29.5446666666667,21.267,16.5586666666667,54.2863333333333,18.747,52.5986666666667,9.413,20.079333333333302,39.215,6.53633333333333,15.240333333333302,9.072000000000001,8.51928806304932,16.207971572876,2.7447919845581095,24.637460708618196,57.503482818603494,42.1420745849609,60.1186027526855,11.681015968322802,7.4599504470825195,38.6862182617188,28.684734344482397,14.304685592651401,26.2973098754883,19.3113098144531,16.5771656036377,51.47709655761721,21.4653911590576,45.6067085266113,6.896222114562991,16.8988075256348,39.659107208252,8.82000160217285,13.057387351989698,18.266269683837898
799,7.535,18.975,2.271,23.162,56.5403333333333,45.2563333333333,59.066,10.4946666666667,7.833666666666669,28.8163333333333,28.591666666666697,18.0813333333333,32.7293333333333,21.6546666666667,16.9683333333333,54.003,20.6383333333333,43.746333333333304,11.001333333333301,19.9963333333333,43.7366666666667,6.70833333333333,15.864666666666698,0.882,8.526721954345701,15.9071846008301,3.0383329391479506,25.2483730316162,56.6222152709961,41.833347320556605,57.9820556640625,11.269756317138699,7.1531720161438,38.866512298584,26.9376068115234,14.1777791976929,26.0866050720215,19.8556289672852,16.2614326477051,51.5348320007324,22.0003337860107,43.1284027099609,7.31227159500122,16.6939315795898,39.7213859558105,8.90082836151123,12.67333984375,17.8565273284912
800,7.57933333333333,15.642666666666699,5.9746666666666695,25.519666666666698,57.9686666666667,42.421333333333294,61.652,11.197000000000001,8.57766666666667,31.637333333333302,30.835666666666697,19.069000000000003,32.4476666666667,23.5663333333333,15.613666666666699,52.7886666666667,23.358,40.4346666666667,8.79166666666667,21.441,43.1403333333333,8.78266666666667,14.401333333333302,12.235333333333301,9.2648458480835,15.9622983932495,4.21172046661377,26.37353515625,56.5824584960938,41.951286315918004,56.2720756530762,12.3523693084717,8.55915069580078,38.692554473877,27.5941143035889,14.8767871856689,26.6520805358887,21.1608486175537,17.5874462127686,52.731693267822294,23.817081451416,48.1561508178711,8.38343715667725,17.2134380340576,41.7494010925293,9.11056327819824,12.7271728515625,17.9209232330322
801,8.34366666666667,14.509,5.757000000000001,27.1193333333333,58.2706666666667,42.9186666666667,57.626000000000005,11.265666666666698,8.87366666666666,29.855,33.173333333333304,17.230333333333302,32.290666666666695,25.5936666666667,15.107999999999999,53.4023333333333,27.7706666666667,38.581666666666706,8.87533333333333,21.116,42.9743333333333,8.226,14.461666666666698,11.102,9.76760768890381,16.1696949005127,5.433783054351809,26.3566722869873,55.469352722168,40.790245056152294,54.196983337402294,12.8367433547974,10.413339614868198,38.222938537597706,26.2972011566162,16.0332355499268,27.7838840484619,22.233690261840803,17.787467956543,52.0275802612305,25.576053619384798,44.948917388915994,9.75272274017334,18.2785797119141,40.629222869873,9.08967971801758,12.9438390731812,18.203176498413104
802,8.24766666666667,13.663666666666698,3.5439999999999996,23.701999999999998,56.413000000000004,42.857333333333294,58.769,11.721666666666698,8.129,30.0543333333333,34.6666666666667,18.8936666666667,32.0846666666667,26.553666666666697,16.959,52.1636666666667,24.4563333333333,36.568000000000005,10.499,21.6086666666667,41.5993333333333,7.17566666666667,13.908,11.81,10.0948114395142,15.9189615249634,6.69580173492432,26.320236206054698,54.096256256103494,38.4103202819824,52.056331634521506,12.947879791259801,11.944714546203599,38.679679870605504,25.481622695922898,17.1982517242432,28.651813507080103,22.462083816528303,17.1963329315186,50.8875198364258,26.5378360748291,40.6633148193359,10.420280456542999,19.1824054718018,39.624176025390604,8.85144329071045,12.880411148071301,17.7184944152832
803,8.312000000000001,13.478333333333302,5.15333333333333,24.900666666666698,56.9113333333333,43.9793333333333,61.5216666666667,11.801333333333302,8.58833333333333,29.731666666666698,37.533666666666704,18.189333333333302,32.5636666666667,25.129,15.856333333333302,53.5973333333333,24.574,42.351000000000006,9.252,19.972,39.682666666666705,6.472,15.309333333333301,11.623,10.1874217987061,16.5414943695068,7.09428215026855,28.1071376800537,55.024986267089794,38.355442047119105,51.7284164428711,13.293654441833501,13.6763210296631,38.1984901428223,27.8024559020996,18.0116062164307,29.104515075683604,22.4529190063477,17.706895828247102,51.2915382385254,26.619934082031197,43.0144538879395,10.5923700332642,19.598619461059602,38.783447265625,8.89560699462891,13.468363761901902,17.9209308624268
804,7.65733333333333,15.048,5.079,24.057666666666698,55.8896666666667,43.4496666666667,59.078,12.968333333333302,9.198,33.3793333333333,37.236,18.964000000000002,31.036666666666697,22.5326666666667,15.8216666666667,52.948,26.7236666666667,43.6816666666667,12.005999999999998,20.086666666666698,40.089,6.71466666666667,15.216333333333301,11.238,10.1091632843018,16.5116786956787,6.95406341552734,28.955621719360398,55.8675346374512,38.4806251525879,49.979427337646506,13.207420349121099,14.0026187896729,38.744438171386705,28.106002807617198,18.357250213623,29.4755363464355,22.0230369567871,18.3831405639648,52.624137878418,26.2311153411865,44.0619239807129,10.442103385925302,19.025333404540998,37.9240570068359,8.81512355804443,13.577400207519501,18.1369934082031
805,7.604,15.475333333333301,4.76066666666667,26.748333333333303,51.2833333333333,46.1266666666667,60.883333333333304,13.160333333333302,11.368,33.931,32.351666666666695,20.29,30.2366666666667,22.018333333333302,17.2596666666667,54.2436666666667,25.8453333333333,57.831,11.685333333333302,20.576,40.685666666666705,5.82266666666667,13.147666666666698,10.567,10.302547454834,16.220262527465803,6.66290616989136,30.4199485778809,55.3437614440918,39.204551696777294,49.1027717590332,13.4012060165405,15.3091106414795,38.5152931213379,29.5528221130371,19.6015529632568,31.1526908874512,22.0350532531738,19.6666851043701,53.7980613708496,27.1342830657959,46.770206451415994,10.498204231262198,19.5186729431152,40.154483795166,9.01152610778809,13.883337974548303,18.5587692260742
806,7.35666666666667,17.533,4.5013333333333305,28.541333333333302,50.993333333333304,48.8956666666667,57.461999999999996,11.7233333333333,12.027000000000001,31.79,28.121666666666698,19.348,29.228333333333303,24.5176666666667,18.175333333333302,54.593999999999994,26.6886666666667,53.268,10.5973333333333,22.539,41.664666666666704,6.16433333333333,13.664000000000001,4.65433333333333,10.3277168273926,15.328893661499,6.23328638076782,30.422950744628896,52.8751831054688,39.421630859375,46.458702087402294,13.4730796813965,16.053489685058597,37.76829147338871,27.802074432373,20.236019134521502,31.9195117950439,21.4617710113525,20.6482181549072,53.1336822509766,27.881895065307603,45.2858772277832,9.93735885620117,19.4733104705811,38.8905181884766,8.62844944000244,14.0786638259888,18.6599407196045
807,7.686,15.63,4.0889999999999995,24.244,71.5466666666667,48.0363333333333,55.52,11.704333333333302,10.274000000000001,34.523,28.918000000000003,17.0603333333333,27.3983333333333,21.585666666666697,17.74,54.421666666666695,23.862666666666698,52.656000000000006,10.277000000000001,22.287,43.071999999999996,6.6953333333333305,14.233333333333302,11.857333333333301,9.96196556091309,16.2167434692383,6.2421236038208,30.0445747375488,53.5958061218262,41.7054328918457,44.2131500244141,14.4015207290649,17.2426052093506,39.393726348877,26.9901313781738,21.5638256072998,33.2639350891113,21.6554164886475,21.5839996337891,53.81787109375,29.380920410156197,45.482395172119105,10.0023317337036,20.2693195343018,38.47813034057621,8.45581912994385,15.293725013732901,19.260532379150398
808,9.08933333333333,14.026,3.63266666666667,31.243666666666698,93.766,49.001000000000005,50.2713333333333,11.847333333333301,11.543,27.8456666666667,27.289,18.202666666666698,28.674,21.954333333333302,16.117666666666697,53.4696666666667,24.501333333333303,55.1933333333333,11.378333333333302,21.253,44.8853333333333,7.138,14.610666666666699,11.584000000000001,9.90518188476562,17.4042987823486,6.13337850570679,28.155052185058604,53.567588806152294,43.6531105041504,40.962089538574205,15.725213050842301,18.501146316528303,41.971897125244105,27.791318893432603,22.635700225830103,34.8193778991699,21.7460556030273,23.7202224731445,55.7440872192383,30.492698669433604,49.6131248474121,10.505623817443801,20.8602066040039,43.318210601806605,8.87172889709473,16.3412132263184,20.3629589080811
809,8.01833333333333,16.004333333333303,4.60266666666667,32.1553333333333,79.822,45.5506666666667,48.7473333333333,10.878,13.404333333333302,28.1043333333333,30.929666666666698,21.5086666666667,28.7336666666667,21.963,15.716,52.3006666666667,25.780666666666697,62.31,11.033666666666699,22.1986666666667,46.696999999999996,6.83933333333333,14.502666666666698,11.0876666666667,11.0212116241455,18.7397193908691,6.3296627998352095,25.4760437011719,50.633209228515604,43.6625175476074,36.913360595703104,16.308521270752,19.9529857635498,41.9467430114746,26.099098205566396,23.540710449218803,36.585262298584,21.1251754760742,25.258020401001,54.915924072265604,32.0017471313477,48.9253044128418,12.1904916763306,22.1983852386475,44.584987640380895,9.04686641693115,16.8362197875977,21.062419891357397
810,9.36366666666667,15.513333333333302,4.977,25.578000000000003,66.9023333333333,48.2856666666667,47.1473333333333,11.867666666666699,11.035333333333302,25.449,38.5926666666667,19.522666666666698,32.8596666666667,21.916,16.488,52.4676666666667,24.559,55.5696666666667,10.1243333333333,19.2596666666667,48.3156666666667,6.94633333333333,15.0213333333333,0.0,11.1562490463257,17.704425811767603,5.921673774719241,23.709745407104503,49.356903076171896,42.5199546813965,36.94008255004879,14.749274253845199,19.3031253814697,41.662670135498,23.969112396240202,22.670381546020497,35.38720703125,20.1777229309082,24.7403964996338,53.589534759521506,31.4871845245361,43.4857025146484,12.3445949554443,21.5755558013916,36.580493927002,8.50550365447998,16.908061981201197,19.6851768493652
811,9.9,17.151,5.40066666666667,20.9136666666667,65.2876666666667,47.307333333333304,44.232666666666695,11.291333333333302,11.333666666666698,24.765333333333302,37.165333333333294,17.735,31.691999999999997,21.714666666666698,16.379666666666697,54.5086666666667,25.785333333333302,50.5183333333333,10.552,19.9046666666667,57.4966666666667,10.937000000000001,15.454666666666698,0.0,11.2791481018066,17.9217319488525,5.941412448883059,22.9230136871338,49.2549629211426,43.1742820739746,37.0716781616211,14.4225730895996,20.3047561645508,39.82529830932621,24.3672199249268,22.531099319457997,35.296684265136705,20.364990234375,25.052307128906197,53.331947326660206,32.688690185546896,43.4058418273926,12.6688833236694,22.236198425293,35.30161666870121,8.45641422271729,17.4060363769531,19.3570861816406
812,9.672,18.55,5.70133333333333,26.710666666666697,67.6226666666667,42.7536666666667,44.836000000000006,11.531666666666698,12.432333333333302,27.541,37.243,17.713,33.9183333333333,22.0553333333333,16.6733333333333,55.270333333333305,28.424,37.3123333333333,11.742666666666699,20.044,58.2353333333333,10.1863333333333,15.231,0.0,10.5999803543091,18.5024509429932,5.582079410552981,22.7067699432373,50.672492980957,43.4061508178711,37.6030235290527,14.6799831390381,20.647418975830103,37.8701820373535,26.8958892822266,22.5368824005127,35.7497100830078,20.210035324096697,25.210496902465803,52.0686187744141,33.2859115600586,44.238216400146506,12.828268051147498,22.3924770355225,35.2219200134277,8.526050567626951,17.6137065887451,18.5673732757568
813,9.51133333333333,20.2416666666667,7.42,19.609666666666698,70.1923333333333,43.9466666666667,44.4543333333333,12.763,14.083333333333302,25.321666666666697,40.47166666666671,17.861,33.542,22.488000000000003,17.844,54.3166666666667,28.001333333333303,44.9953333333333,12.371666666666698,19.7083333333333,54.1083333333333,8.513,15.413333333333302,0.0,11.048029899597198,18.9094562530518,5.41111040115356,22.7489719390869,50.997867584228494,43.129886627197294,37.8490219116211,14.5057916641235,21.635633468627898,35.296760559081996,28.279712677002,22.7515335083008,36.5183563232422,20.5097274780273,25.2429695129395,51.5658645629883,35.1887664794922,46.3272895812988,12.7911891937256,23.585132598877,36.8615837097168,8.560132026672362,17.5718669891357,18.3357467651367
814,10.485999999999999,22.786333333333303,9.30333333333334,23.111,64.80233333333331,51.7103333333333,44.327,11.015333333333302,16.031,22.0936666666667,37.622,19.576,37.66066666666671,22.286666666666697,18.828,51.888999999999996,31.541333333333302,43.511333333333305,12.505666666666698,20.173,54.6923333333333,5.94633333333333,14.620333333333301,0.0,11.182520866394,19.6859169006348,5.21721839904785,22.336938858032198,52.076011657714794,42.0594520568848,36.661285400390604,14.4054889678955,22.4366779327393,34.9869956970215,29.9584903717041,23.702211380004897,37.665229797363295,20.4576644897461,25.690753936767603,51.5895385742188,37.390079498291,48.4106216430664,12.486069679260302,24.6147060394287,38.585746765136705,8.50178527832031,17.0328979492188,17.6445808410645
815,10.414000000000001,23.3166666666667,9.552,19.093,62.865333333333304,51.381,44.4236666666667,11.208333333333302,16.4933333333333,23.026,35.2693333333333,19.431333333333303,37.596,22.751333333333303,19.12,50.908,32.159,45.6976666666667,12.767000000000001,19.785333333333302,53.7943333333333,6.09133333333333,14.482999999999999,0.0,10.755835533142099,19.45139503479,4.34666585922241,23.4578742980957,52.79252624511721,41.016056060791,37.1348762512207,14.2293529510498,21.7833099365234,35.4304084777832,29.227144241332997,23.540067672729503,38.6702079772949,20.132877349853498,23.2073020935059,49.665523529052706,38.1658210754395,45.3448295593262,11.755206108093299,25.436532974243196,39.520565032959,8.026942253112791,16.4028224945068,17.271856307983402
816,10.4336666666667,21.693666666666697,8.623,18.330666666666698,63.9786666666667,44.967,43.756666666666696,11.428666666666699,17.254333333333303,22.7326666666667,33.3526666666667,19.629333333333303,33.5333333333333,25.0573333333333,21.2886666666667,53.318000000000005,34.488666666666695,41.15466666666671,14.240333333333302,20.6406666666667,54.9986666666667,6.38566666666667,15.964333333333302,0.0,10.6410655975342,20.3456974029541,4.3525671958923295,23.510822296142603,52.93733215332029,40.2690925598145,37.0728302001953,14.109625816345199,21.932020187377898,35.6686668395996,27.9197082519531,24.261548995971697,39.6167869567871,19.9386615753174,23.0711498260498,47.824123382568395,38.3725128173828,45.097721099853494,11.7962284088135,26.2802295684814,35.580348968505895,8.08067321777344,16.012689590454098,16.6830921173096
817,12.081,22.234,8.495,19.2586666666667,62.008333333333304,45.9483333333333,42.876000000000005,11.520333333333301,17.041,19.294,34.1613333333333,22.2493333333333,31.761,24.315333333333303,18.031,53.287666666666695,31.2006666666667,43.9586666666667,13.839,24.07,55.0946666666667,6.3843333333333305,17.261,0.0,11.228138923645,21.214714050293,4.76435995101929,23.149232864379897,51.9730415344238,39.607818603515604,35.9216194152832,14.325524330139197,22.531213760376,35.9405174255371,28.1700592041016,25.199449539184602,40.8403472900391,19.5595989227295,23.8559188842773,47.531795501709006,38.474704742431605,44.052215576171896,12.38330078125,26.822608947753896,31.7462997436523,8.1776180267334,15.936665534973098,15.8417482376099
818,11.301666666666698,25.5296666666667,9.91033333333333,24.460333333333303,54.7236666666667,47.4393333333333,42.1723333333333,11.169666666666698,18.6673333333333,20.094666666666697,33.244,21.7603333333333,34.1886666666667,24.498333333333303,20.2446666666667,55.252333333333304,30.411333333333303,49.494666666666696,14.625,25.3753333333333,53.6353333333333,6.428,18.6136666666667,1.905,12.064014434814501,22.183481216430696,5.7914400100708,24.0834312438965,52.6002731323242,39.361991882324205,36.2834701538086,14.690357208252001,23.294458389282198,36.33005905151371,29.516206741332997,26.8650341033936,42.0955467224121,19.9702224731445,25.2224521636963,48.39228820800779,39.058753967285206,46.244354248046896,13.0423164367676,27.362115859985398,30.4095268249512,8.0315637588501,16.7912445068359,15.641002655029302
819,11.812666666666699,26.9533333333333,9.55766666666667,21.0706666666667,55.7216666666667,49.816333333333304,41.22,11.782666666666698,19.0133333333333,19.294,35.558333333333294,23.236,35.1206666666667,26.1986666666667,24.355333333333302,55.331333333333305,34.512666666666696,47.131,15.734333333333302,25.8936666666667,50.3503333333333,6.32666666666667,18.977,7.55533333333333,12.6956453323364,23.916269302368196,7.1964006423950195,23.5185928344727,50.8073921203613,39.029712677002,35.211498260498,15.382617950439501,24.593046188354503,35.5540885925293,29.5419979095459,29.5130882263184,44.0521125793457,20.4795761108398,27.1224384307861,49.499485015869105,41.0649299621582,46.8142318725586,14.0010290145874,28.7551345825195,34.471755981445305,8.31994247436523,17.855638504028303,15.074565887451199
820,15.025333333333302,31.1673333333333,11.425666666666698,28.556666666666697,54.331333333333305,51.183666666666696,42.1113333333333,12.599333333333302,21.285333333333302,20.557666666666698,35.235,23.427,37.0593333333333,26.983333333333302,27.028666666666698,56.3213333333333,40.7326666666667,52.4696666666667,15.312666666666699,25.8176666666667,50.8593333333333,6.705,19.965,7.53133333333333,13.795325279235803,27.3961868286133,9.10867214202881,24.241601943969698,48.2600212097168,38.578987121581996,34.876087188720696,15.9690465927124,27.336534500122102,34.105113983154304,29.3364963531494,32.4007148742676,47.2232894897461,21.7801780700684,29.6007595062256,51.750057220459006,45.396633148193395,50.201087951660206,15.795334815978999,31.8106307983398,43.2811431884766,9.53977584838867,18.7131443023682,15.424556732177699
821,14.998333333333301,27.788333333333302,11.734000000000002,24.036333333333303,53.168,54.6966666666667,43.555666666666696,13.645666666666699,26.2856666666667,22.6163333333333,36.9806666666667,26.117666666666697,38.828666666666706,26.343000000000004,27.335666666666697,58.2956666666667,43.5973333333333,47.3063333333333,16.527,27.5956666666667,50.2896666666667,8.03166666666667,22.1153333333333,6.94466666666667,14.4921159744263,29.7920761108398,10.219069480896,25.256040573120103,45.9246139526367,36.7132110595703,33.9440231323242,15.9471769332886,28.849369049072298,33.0164604187012,28.1457786560059,33.816745758056605,48.727455139160206,22.2947826385498,30.146240234375,51.8359222412109,47.7766189575195,53.6620483398438,17.6327075958252,33.8452377319336,43.9536628723145,10.294397354126,19.2479248046875,15.4432687759399
822,13.704333333333302,29.288333333333302,10.810333333333302,23.847333333333303,54.2623333333333,53.635,43.2116666666667,14.494333333333302,29.1703333333333,20.491,38.891999999999996,28.535,43.5193333333333,20.842,26.555999999999997,60.44,46.375666666666696,49.8796666666667,20.8056666666667,33.0696666666667,53.1813333333333,10.2556666666667,25.1806666666667,16.244,15.7423543930054,32.402843475341804,11.647091865539599,26.0111522674561,43.2797698974609,36.3941307067871,32.193122863769496,16.4849739074707,31.947570800781197,32.6120948791504,29.397216796875,35.8871612548828,51.661373138427706,22.9549369812012,32.625339508056605,53.9937858581543,50.361331939697294,60.785816192627,20.2025928497314,36.6663818359375,45.9042778015137,11.755394935607901,20.553394317627,16.273920059204098
823,15.089333333333302,30.6533333333333,12.0396666666667,25.513,55.1326666666667,54.6803333333333,42.8756666666667,16.5553333333333,29.95,21.649,49.1323333333333,30.076333333333302,47.3646666666667,25.425333333333302,29.84,62.412,46.6253333333333,56.9146666666667,22.695,42.0106666666667,61.6616666666667,9.525,26.921,14.998666666666699,16.847965240478498,35.8007316589355,13.6643552780151,26.4275588989258,41.9611778259277,37.8218269348145,32.4504051208496,17.939739227294897,36.0262489318848,32.5369491577148,32.0718803405762,39.24379348754879,55.545860290527294,24.4903945922852,36.052726745605504,57.891300201415994,53.7663993835449,69.92014312744139,23.6391334533691,40.67213821411129,50.5126838684082,13.925982475280799,22.6222820281982,17.34494972229
824,15.698333333333302,33.4906666666667,12.492,25.471333333333302,55.093999999999994,59.318000000000005,41.058333333333294,15.541333333333302,31.9076666666667,21.4046666666667,44.9686666666667,32.5803333333333,48.6863333333333,26.303666666666697,29.765333333333302,64.9023333333333,47.485666666666695,56.723,27.038,44.908,65.3603333333333,10.581666666666699,27.0956666666667,17.7373333333333,17.673995971679698,37.8896255493164,14.370795249939,25.4137306213379,41.85546875,38.154266357421896,32.487003326416,19.413404464721697,37.051704406738295,28.799783706665,33.4396820068359,39.804347991943395,56.474735260009794,25.259109497070302,36.5628204345703,60.984771728515604,54.9095115661621,75.9326858520508,25.914129257202102,41.796070098877,58.7370414733887,15.1481332778931,22.3906078338623,17.1801509857178
825,15.005666666666698,32.0833333333333,11.5183333333333,23.054000000000002,54.218999999999994,54.2716666666667,38.337666666666706,16.6853333333333,30.5706666666667,20.7766666666667,45.5103333333333,36.654,48.834333333333305,25.991999999999997,28.2326666666667,61.4016666666667,47.0796666666667,53.6306666666667,26.667666666666697,39.180333333333294,65.3063333333333,11.877666666666698,25.836666666666698,12.186666666666698,16.6547870635986,35.781322479248,13.0980892181396,21.7453098297119,41.8020439147949,36.995025634765604,31.824781417846697,18.5640983581543,34.6841888427734,25.914794921875,32.472488403320305,37.0434417724609,52.9525566101074,23.9573574066162,33.8227348327637,60.471839904785206,52.9831771850586,67.0290374755859,27.935718536377,38.170482635498,67.7621383666992,14.132920265197802,20.7673091888428,18.052991867065398
826,14.898333333333301,33.6066666666667,9.27566666666667,19.199666666666698,54.498000000000005,47.8453333333333,35.365,16.8923333333333,29.490666666666698,21.704333333333302,42.3133333333333,33.975,47.216,22.0003333333333,26.571333333333303,59.429333333333304,46.7686666666667,54.148999999999994,26.810666666666698,36.997,66.7333333333333,13.255666666666698,23.634,13.365333333333302,16.1525173187256,32.957126617431605,12.7641592025757,18.862094879150398,37.9438819885254,36.370658874511705,29.1628036499023,17.5861835479736,34.257415771484396,23.7249431610107,30.663772583007802,35.4022636413574,49.8820724487305,22.4143753051758,33.2259941101074,59.606807708740206,51.2017478942871,62.3611030578613,32.4522514343262,36.8983879089355,67.30373382568361,13.1434488296509,20.5888175964355,19.6075286865234
827,15.439333333333302,34.611999999999995,10.0073333333333,15.097333333333301,53.2083333333333,49.3736666666667,35.367,18.050333333333302,30.6683333333333,20.693666666666697,39.045,29.527333333333303,45.9326666666667,23.2596666666667,28.751666666666697,57.838,52.741666666666696,57.3913333333333,27.057,34.301,64.462,12.088,22.1103333333333,13.41,15.638917922973599,31.7196483612061,13.196325302124,17.544536590576197,35.91640090942379,35.9170379638672,28.178768157959,16.9786128997803,34.303634643554695,22.629957199096697,28.911596298217802,34.9755363464355,49.218170166015604,21.493711471557603,33.571647644043004,59.6670417785645,50.3784980773926,61.6657638549805,35.315101623535206,37.4599113464355,65.29306030273439,12.5977840423584,21.213848114013697,20.7735328674316
828,15.802666666666699,31.4653333333333,11.327666666666698,14.603,51.7896666666667,50.4136666666667,35.954666666666704,18.3636666666667,27.6836666666667,23.781999999999996,39.283,29.9943333333333,41.7973333333333,25.5933333333333,32.088,59.7783333333333,51.1156666666667,53.826666666666696,29.305999999999997,33.3626666666667,64.9826666666667,11.671666666666699,18.957333333333303,13.472000000000001,14.611478805542,31.4872207641602,13.0986480712891,17.532161712646502,36.3173866271973,35.383460998535206,27.9670562744141,17.6448345184326,33.096736907959,23.489631652832,28.9200878143311,34.573654174804695,48.86579895019529,20.9124145507812,33.2620162963867,61.1837348937988,49.7494964599609,59.93659973144529,36.066459655761705,37.7175636291504,65.80770874023439,12.335132598877001,21.3988265991211,20.7347583770752
829,18.546,32.3796666666667,10.816666666666698,14.544666666666698,51.6766666666667,47.5353333333333,26.753333333333302,17.5236666666667,25.629333333333303,21.046,46.017333333333305,30.225666666666697,43.4453333333333,20.652666666666697,29.444000000000003,57.445666666666696,52.317666666666696,52.4066666666667,28.254333333333303,34.985666666666695,64.9386666666667,11.345999999999998,20.992333333333303,12.95,13.7355308532715,30.687921524047898,12.511854171752901,17.1415596008301,37.351535797119105,36.4637107849121,26.9803447723389,17.2618045806885,31.082405090332,24.191949844360398,29.3073291778564,33.1824798583984,47.204704284668,20.900690078735398,32.369140625,60.08146667480471,48.845554351806605,57.486232757568395,34.676586151123,36.902458190918004,66.5066452026367,11.908444404602099,21.247522354126,20.3593120574951
830,17.975666666666697,31.3393333333333,11.380666666666698,14.9336666666667,51.4576666666667,46.759666666666696,26.753,16.7676666666667,23.3333333333333,22.6063333333333,42.867,29.527333333333303,45.3123333333333,21.5036666666667,31.023000000000003,57.5403333333333,53.9043333333333,50.68600000000001,26.0023333333333,35.0956666666667,63.732666666666695,10.964333333333302,17.576333333333302,13.295333333333302,14.1732912063599,30.977354049682603,12.7570018768311,17.3020896911621,40.2353858947754,37.890926361084,26.5472106933594,17.1657371520996,29.575519561767603,23.2634773254395,30.9680061340332,32.4445381164551,46.286102294921896,21.834566116332997,31.1003036499023,60.12382507324221,47.949424743652294,55.1821060180664,31.8152122497559,35.798431396484396,67.8987655639648,11.6317920684814,21.247844696044897,19.314264297485398
831,16.19,30.2793333333333,11.222999999999999,14.504000000000001,49.2233333333333,45.341,23.829,17.291,22.884333333333302,22.0373333333333,41.948,28.0526666666667,38.993,24.187333333333303,29.6123333333333,55.652,50.236999999999995,41.6393333333333,24.8576666666667,34.5403333333333,65.223,9.68266666666667,15.695666666666698,16.06,14.8190660476685,30.7923145294189,12.288593292236301,16.157598495483402,43.7878074645996,37.6017646789551,25.707458496093803,17.6545581817627,25.8382053375244,20.645494461059602,32.880828857421896,31.3792896270752,45.6299896240234,22.118627548217802,27.9560222625732,58.4992752075195,45.7612152099609,50.891719818115206,25.976938247680696,32.3510322570801,64.0490798950195,11.109257698059098,19.9302196502686,16.46217918396
832,15.456,32.257,9.282,13.934666666666699,49.447333333333304,47.1236666666667,25.1543333333333,16.474333333333302,24.522,22.054666666666698,45.0453333333333,28.144000000000002,37.938,20.4333333333333,30.069000000000003,53.9273333333333,49.019,51.2126666666667,19.732,32.7896666666667,63.993333333333304,10.0256666666667,16.1473333333333,17.373,15.5989465713501,31.0158309936523,12.3430089950562,16.216558456420902,47.0537986755371,38.5551986694336,25.367717742919897,18.6209468841553,23.895633697509798,21.7052211761475,34.8414077758789,31.1815967559814,46.6405220031738,22.9685039520264,27.8012714385986,58.176998138427706,45.3604011535645,52.3017501831055,22.947397232055696,31.183172225952102,63.4771728515625,11.158392906189,20.0894374847412,16.199810028076197
833,16.332333333333303,32.740333333333304,8.349,13.767333333333301,47.1773333333333,46.070666666666696,25.5666666666667,15.0586666666667,23.379666666666697,23.1093333333333,41.792666666666705,26.6743333333333,40.273,19.716333333333303,31.025,54.0003333333333,48.494666666666696,45.569333333333304,20.35,32.564666666666696,61.3913333333333,8.699,14.907666666666698,15.975999999999999,15.845740318298303,29.3432807922363,12.036040306091301,15.957286834716802,47.356594085693395,39.1265068054199,25.2420711517334,18.5354022979736,23.4274921417236,21.865301132202102,36.6137084960938,30.324035644531197,44.9211273193359,23.1383247375488,27.122615814209,57.9750289916992,43.62060546875,48.6296920776367,22.169006347656197,29.6209983825684,56.751304626464794,10.922496795654302,19.449836730957,15.9208536148071
834,17.585,31.4536666666667,9.81166666666667,13.905999999999999,47.183,42.746,24.9886666666667,14.671333333333301,20.871666666666698,20.518333333333302,42.71733333333329,28.6853333333333,43.194333333333304,21.6426666666667,29.351999999999997,53.5533333333333,46.496333333333304,44.0396666666667,23.197,29.998333333333303,51.5086666666667,8.031,15.071333333333301,16.213666666666697,15.8542890548706,27.876352310180696,12.031402587890598,14.913813591003402,45.089630126953104,39.3302154541016,24.4699440002441,17.603796005249,24.141357421875,21.7278232574463,36.0346565246582,30.044855117797898,43.787036895752,22.715318679809602,27.113714218139602,57.7340698242188,43.5953178405762,45.5881500244141,22.327081680297898,29.134113311767603,53.070285797119105,10.9216365814209,19.3221645355225,16.58278465271
835,14.214333333333302,30.2933333333333,11.046666666666699,12.956333333333301,44.9063333333333,42.840666666666706,23.635,15.152666666666699,21.475,22.7126666666667,46.115333333333304,25.446666666666697,40.9956666666667,18.7813333333333,27.1406666666667,51.9053333333333,45.7946666666667,45.7163333333333,23.7006666666667,26.465999999999998,61.6623333333333,8.76033333333333,16.9323333333333,16.022000000000002,15.3291826248169,27.292039871215803,12.1138114929199,15.382835388183599,43.969608306884794,39.631320953369105,23.749402999877898,16.682842254638697,24.723392486572298,22.33154296875,35.426727294921896,29.5550937652588,43.1125144958496,22.4384059906006,27.065294265747102,58.059574127197294,43.60322570800779,44.3174247741699,22.192411422729503,28.936559677124,54.10697937011721,10.976664543151902,19.5169143676758,17.2938575744629
836,13.057333333333302,26.9156666666667,14.665666666666699,14.274666666666699,46.3716666666667,41.286666666666704,24.823,16.4733333333333,21.3816666666667,22.623,43.653,24.9446666666667,41.0286666666667,20.051666666666698,22.7873333333333,50.988666666666695,44.073666666666696,31.862666666666698,20.605,29.11,58.6473333333333,8.363999999999999,16.226,16.0846666666667,15.4100694656372,26.104627609252898,11.130944252014197,14.292311668396001,43.5429878234863,38.6359519958496,20.907056808471697,16.151424407959002,23.9935035705566,24.6188106536865,36.206573486328104,27.928176879882802,41.678150177002,21.8464660644531,26.081340789794897,57.667781829834006,42.377960205078104,38.488494873046896,20.815608978271502,27.1125469207764,51.7487945556641,10.6208438873291,18.124248504638697,17.4141330718994
837,12.633,24.9166666666667,12.577,20.252,46.527,38.047,23.069000000000003,17.497,18.7126666666667,21.934666666666697,39.927333333333294,23.289333333333303,39.1866666666667,24.0026666666667,24.4903333333333,59.43899999999999,43.2606666666667,27.216333333333303,19.7183333333333,25.498,53.4543333333333,7.98333333333333,15.154666666666698,14.7576666666667,14.916001319885302,26.0446262359619,10.940432548522901,12.2986011505127,42.0559959411621,37.9887275695801,19.117166519165,15.5235376358032,24.797109603881804,27.424976348877,37.6211814880371,26.5033283233643,40.8442611694336,21.3805027008057,26.1417026519775,57.5310173034668,43.0598640441895,33.2120933532715,19.4503078460693,26.501859664917003,50.9905395507812,10.4968318939209,17.1068553924561,17.5687408447266
838,11.639333333333301,23.935666666666698,11.908,12.783,45.162666666666695,37.8706666666667,23.007666666666697,15.700666666666699,19.6976666666667,21.131,34.891,24.756333333333302,38.331666666666706,21.0313333333333,27.138666666666698,61.669,43.1953333333333,26.631,19.9856666666667,23.5826666666667,53.81,8.77966666666667,15.987333333333302,14.673,14.226329803466802,25.1233425140381,11.0266370773315,11.809078216552699,41.844566345214794,37.220851898193395,20.9652347564697,15.099999427795401,23.9293022155762,26.343618392944304,36.674125671386705,25.8432540893555,39.3354034423828,21.0999870300293,26.1242523193359,57.139976501464794,40.7406044006348,32.050685882568395,19.012845993042,26.01291847229,47.072940826415994,10.1818704605103,16.4783134460449,16.5359020233154
839,12.636666666666699,23.868666666666698,11.548666666666698,13.219333333333301,46.2086666666667,36.9923333333333,23.6223333333333,16.2916666666667,18.344666666666697,22.803,32.9286666666667,24.1396666666667,37.1453333333333,16.979,28.1486666666667,61.4543333333333,43.703333333333305,26.1733333333333,19.746,24.847666666666697,47.9966666666667,8.776,14.793333333333301,14.313333333333302,13.420525550842301,24.556848526001,11.429840087890598,12.5094165802002,40.9560317993164,37.0335350036621,23.3506183624268,14.7538843154907,24.141662597656197,24.8820114135742,35.320499420166,25.8344421386719,38.4454383850098,20.759677886962898,26.6241664886475,56.774196624755895,38.7589836120605,32.2327728271484,18.726383209228498,26.1079158782959,43.3020706176758,10.074894905090302,16.325515747070302,15.7204084396362
840,11.949333333333302,24.1353333333333,12.177,13.222000000000001,46.0776666666667,34.4986666666667,23.769000000000002,16.687666666666697,17.3133333333333,20.815666666666697,33.85,22.5813333333333,31.348000000000003,18.348,26.3693333333333,59.8186666666667,41.8243333333333,26.725333333333303,21.016,22.947,34.251,9.073,15.954,15.056666666666699,12.431027412414599,22.4298820495605,11.060112953186,12.5682849884033,38.0844383239746,35.4520416259766,24.7821731567383,13.1107778549194,23.5724239349365,23.01926612854,33.0542678833008,24.172254562377898,35.55238723754879,19.4620361328125,24.803457260131804,54.5776557922363,35.5185661315918,31.740732192993196,19.7417602539062,25.444711685180696,39.823356628418004,9.5088996887207,15.867439270019501,15.5516691207886
841,11.352666666666698,21.701,11.651,13.078333333333301,36.094333333333296,33.399,21.5523333333333,15.594000000000001,21.306333333333303,21.679666666666698,30.3133333333333,22.6136666666667,30.763,19.391666666666698,24.0133333333333,57.173,43.151,60.312,29.9933333333333,25.2843333333333,33.339,7.64266666666667,16.3563333333333,16.036666666666697,12.004791259765598,21.5016193389893,11.677258491516099,12.2759141921997,35.2535514831543,34.8596725463867,24.6931686401367,12.6399803161621,26.1459903717041,22.8276538848877,33.1006889343262,24.6389999389648,35.331691741943395,18.757150650024396,26.8053417205811,55.1196632385254,36.34840774536129,37.083740234375,25.9665126800537,27.0655117034912,46.9774284362793,9.56870937347412,17.808702468872102,19.023962020874
842,12.513333333333302,20.4046666666667,11.09,12.830666666666698,36.012333333333295,35.6696666666667,22.219,15.119333333333302,26.476,21.693,28.954333333333302,21.874000000000002,30.565666666666697,15.839333333333302,27.0476666666667,57.6503333333333,40.943000000000005,63.706,28.785,28.512333333333302,34.5836666666667,8.85333333333333,19.6346666666667,19.8953333333333,11.8060483932495,20.7589416503906,12.0643301010132,12.115465164184599,33.550140380859396,35.155055999755895,25.5913467407227,13.4987506866455,27.068296432495103,22.616468429565398,33.9396095275879,24.839017868042003,34.457332611084,18.3137092590332,28.1264801025391,55.54118347167971,36.360256195068395,48.103675842285206,28.7527713775635,28.0687141418457,47.9408988952637,9.47035121917725,19.000560760498,20.8656616210938
843,12.778666666666698,20.187,9.85766666666667,12.350333333333301,35.384333333333295,33.5743333333333,21.238000000000003,15.077333333333302,25.434666666666697,19.840999999999998,26.774333333333303,21.910999999999998,31.7023333333333,14.538666666666698,24.6086666666667,58.283,42.27966666666671,41.6786666666667,27.900666666666698,27.397,45.6736666666667,7.49766666666667,20.5833333333333,20.523000000000003,11.0849027633667,20.0565586090088,11.590404510497999,12.420746803283699,31.6631736755371,33.9493560791016,25.7587738037109,13.378882408142099,26.2152996063232,21.028039932251,31.5546684265137,23.0544605255127,32.6655502319336,17.6652984619141,26.1235179901123,53.4312858581543,35.327121734619105,45.959690093994105,28.326778411865202,27.833955764770497,46.754508972168,9.00577545166016,18.847583770752,20.7705230712891
844,10.36,20.2036666666667,9.79733333333333,12.888,35.5413333333333,34.768,20.783666666666697,14.279333333333302,24.91,22.3453333333333,28.613000000000003,19.7266666666667,33.677666666666696,16.736,23.2386666666667,58.603,43.2763333333333,37.207666666666704,27.649,33.1053333333333,37.461999999999996,7.2860000000000005,18.282333333333302,19.472333333333303,10.9415273666382,19.9566822052002,11.0874977111816,13.2790632247925,30.398164749145497,33.8244285583496,25.35373878479,14.264059066772498,26.0885334014893,21.114101409912102,30.6115989685059,22.1132793426514,32.098117828369105,17.5421848297119,26.391996383667003,51.247955322265604,36.328067779541,43.5892486572266,27.1214771270752,28.348203659057603,44.093235015869105,8.97818470001221,18.9907073974609,21.327129364013697
845,10.7896666666667,19.76,8.41933333333333,12.641666666666698,35.6506666666667,32.7656666666667,19.832333333333303,13.489,26.086666666666698,20.095,26.865,19.525666666666698,33.5443333333333,15.572666666666699,23.448333333333302,56.1223333333333,37.2393333333333,51.015,25.9836666666667,29.443666666666697,46.8886666666667,7.382999999999999,19.0476666666667,18.4243333333333,10.815103530883801,19.2284049987793,10.153359413147,14.362049102783198,30.5781192779541,34.5088310241699,26.453432083129897,14.299092292785598,25.0986652374268,24.0359764099121,29.121898651123,21.0689945220947,30.5911693572998,17.0932693481445,25.5264587402344,51.302490234375,36.058876037597706,45.7559394836426,26.5602321624756,27.279983520507802,44.495334625244105,8.94069290161133,18.2837028503418,21.9335880279541
846,10.395,19.1503333333333,7.528,12.2576666666667,33.3976666666667,31.010666666666697,20.837,13.188666666666698,22.5313333333333,21.754666666666697,25.1793333333333,19.3786666666667,33.84,12.844000000000001,28.6793333333333,55.8063333333333,39.1716666666667,51.868,25.406999999999996,28.443666666666697,56.922,6.71333333333333,16.535,17.9683333333333,10.9523658752441,18.559127807617198,10.0432758331299,13.8055505752563,30.9918785095215,34.119396209716804,26.5910110473633,14.687784194946301,24.0742492675781,24.907495498657198,29.2758636474609,20.8387470245361,30.7084655761719,16.7834777832031,25.1412792205811,51.9414253234863,35.296623229980504,49.1656341552734,26.471254348754897,26.817756652832,44.1964111328125,8.7495174407959,18.3330860137939,22.1784992218018
847,10.1846666666667,18.3326666666667,6.99766666666667,12.612,33.823666666666696,30.404,21.109666666666698,14.437999999999999,21.0296666666667,20.873,23.1366666666667,18.112666666666698,32.875666666666696,13.921,25.508000000000003,55.179333333333304,36.632,45.672,23.516666666666698,26.6686666666667,48.403999999999996,6.48766666666667,14.594666666666699,16.993666666666698,10.909417152404801,17.448043823242198,9.59734153747559,12.9012699127197,30.235374450683604,32.543224334716804,24.8409156799316,14.415843963622999,21.696475982666,25.4765453338623,28.332799911499,19.6474761962891,29.7296314239502,16.0836334228516,23.6965656280518,50.1660690307617,33.4984474182129,42.5580177307129,25.4484004974365,25.479032516479503,41.6731414794922,8.21680641174316,17.4742469787598,20.641315460205103
848,9.97466666666667,17.5143333333333,6.46766666666667,12.966333333333301,34.2496666666667,29.7966666666667,21.381999999999998,15.687000000000001,19.528,19.9916666666667,21.094,16.847333333333303,31.911666666666697,14.998,22.3363333333333,54.5523333333333,34.092,39.475,21.626333333333303,24.893333333333302,39.885,6.26266666666667,12.654333333333302,16.0186666666667,10.5922422409058,15.9592962265015,9.05669593811035,12.3085041046143,29.5988788604736,30.4150218963623,23.167943954467802,13.493988990783699,19.5904560089111,26.020170211792003,25.3318939208984,18.1696720123291,28.038763046264602,15.4081478118896,22.044828414917003,47.8451271057129,31.135789871215803,39.20582962036129,24.2573928833008,23.8955059051514,40.020622253418004,7.4618234634399405,16.5960960388184,19.0585861206055
849,9.34333333333333,15.893666666666698,5.46,12.538666666666698,33.7126666666667,29.805999999999997,21.615,11.1966666666667,16.794333333333302,20.9946666666667,23.5446666666667,16.804000000000002,30.934666666666697,12.861333333333302,20.7626666666667,53.9686666666667,31.609666666666698,36.4583333333333,21.3116666666667,27.3683333333333,37.841,6.39733333333333,11.907333333333302,13.538333333333302,10.837024688720698,15.165053367614698,8.82318210601807,12.5812568664551,29.6619300842285,29.3927402496338,22.3927879333496,12.9578495025635,17.9393482208252,27.447998046875,22.881326675415,17.1956253051758,26.496191024780302,15.127979278564501,20.6041278839111,45.5551223754883,29.891109466552702,34.8763656616211,23.2166404724121,23.1133308410645,40.454685211181605,7.002384185791019,16.2874965667725,17.9665851593018
850,9.133,14.351666666666699,4.83966666666667,11.9336666666667,34.6446666666667,31.456,20.713666666666697,11.392666666666699,17.838,20.7673333333333,22.0263333333333,16.7663333333333,26.8786666666667,12.352,24.3646666666667,52.5863333333333,30.469666666666697,44.729666666666695,22.04,25.709,51.5606666666667,6.68366666666667,11.944666666666699,11.083333333333302,10.919390678405799,15.049288749694801,8.803182601928711,13.845457077026401,29.417459487915,29.6107692718506,22.2451553344727,13.7137117385864,18.132980346679698,28.826837539672898,22.9182624816895,17.4505596160889,26.2102756500244,14.961275100708,21.022808074951197,46.3503341674805,29.9740371704102,37.0597801208496,23.329111099243196,22.990659713745103,47.326866149902294,7.27654695510864,16.4238128662109,18.298791885376
851,8.79366666666667,13.2873333333333,4.353,13.068333333333301,32.955,28.96,19.214000000000002,11.308,18.239333333333303,18.7733333333333,19.935,16.358,22.963666666666697,14.288,27.5143333333333,49.648333333333305,32.49,45.591,21.6533333333333,23.831,37.5656666666667,7.0333333333333306,10.613666666666699,11.709666666666699,10.407489776611301,13.9909324645996,8.30671787261963,14.029381752014197,27.727651596069304,28.199100494384798,19.9230270385742,12.7425203323364,17.6358757019043,27.4393329620361,21.7329883575439,16.8989753723145,24.587842941284197,13.977169036865199,21.6197700500488,45.0164909362793,28.1064300537109,32.8662147521973,23.2875995635986,21.3973293304443,41.7559242248535,7.0286550521850595,15.551354408264197,18.3646602630615
852,8.624,13.885,3.551,12.651333333333302,34.376,28.868666666666698,20.2123333333333,10.2576666666667,16.4106666666667,20.390333333333302,24.0526666666667,16.1993333333333,24.193666666666697,17.440666666666697,27.4243333333333,50.1843333333333,33.0613333333333,51.4406666666667,22.024,21.397,36.3766666666667,6.197,10.5486666666667,10.288,10.075944900512699,14.1443042755127,8.15712547302246,14.6936941146851,27.9291076660156,29.910964965820302,18.894443511962898,13.3846282958984,18.543289184570302,27.873594284057603,21.5687828063965,17.5099391937256,24.6209506988525,13.5620822906494,23.533258438110398,46.118766784668,29.0579566955566,32.179801940918004,23.785181045532198,21.0601863861084,46.5439529418945,7.3620171546936,15.9929981231689,19.7019481658936
853,7.567666666666669,13.001,6.037000000000001,12.2926666666667,35.0523333333333,27.288333333333302,19.469666666666697,9.41633333333333,15.756333333333302,18.1056666666667,24.6823333333333,15.075,22.086,14.358666666666698,28.358333333333302,50.671666666666695,30.093000000000004,33.0193333333333,20.4963333333333,21.761,50.2586666666667,6.17533333333333,10.1383333333333,13.116,10.015642166137699,13.919734954834,7.4108767509460405,14.6686401367188,28.5348930358887,30.2097988128662,18.459299087524396,13.2096128463745,18.1151275634766,26.787956237793,21.7455673217773,17.1829662322998,24.2765960693359,13.264513969421401,24.082384109497102,46.0912971496582,28.3966503143311,25.164850234985398,22.914260864257802,19.6194381713867,45.8246269226074,7.2870078086853,14.8517360687256,19.098072052002
854,7.78766666666667,11.983333333333302,7.447,11.5076666666667,34.4123333333333,26.1726666666667,20.3866666666667,9.37933333333333,16.134333333333302,18.865,27.492666666666697,14.6013333333333,20.003,12.487333333333302,28.2976666666667,50.322333333333304,28.987,35.861999999999995,20.068333333333303,18.1986666666667,53.067666666666696,6.80233333333333,10.345,11.443666666666699,9.99467086791992,12.863977432251,6.99237298965454,14.797891616821301,27.6387557983398,30.4990615844727,18.1299934387207,13.195237159728999,17.6370487213135,27.619722366332997,22.3113842010498,16.9447441101074,23.1744747161865,12.773024559021001,24.714300155639602,46.3376998901367,27.2785720825195,23.9014701843262,22.616291046142603,18.5331802368164,47.9922981262207,7.1480393409729,14.009029388427699,18.8751239776611
855,7.895,12.063333333333302,7.90933333333333,12.970999999999998,34.3643333333333,26.4093333333333,19.6103333333333,9.38966666666666,13.154333333333302,21.586666666666698,27.814333333333302,13.722333333333301,19.4836666666667,12.654333333333302,26.774666666666697,50.341,30.441999999999997,44.2693333333333,20.466666666666697,18.704,46.0353333333333,5.777,11.459000000000001,11.183,10.412419319152802,12.4390287399292,7.0943465232849094,15.416583061218299,27.692102432251,31.0057678222656,18.888961791992198,13.573769569397,17.3361740112305,28.0456199645996,23.970100402832,17.1899833679199,23.3907909393311,12.793571472167999,24.92453956604,47.0802116394043,27.200166702270497,23.4117107391357,22.580186843872102,18.1914501190186,46.0331954956055,7.17475175857544,13.7206859588623,18.947927474975604
856,8.84266666666667,14.346666666666698,5.822,12.744333333333302,34.8406666666667,25.829,19.091666666666697,8.24566666666667,13.151333333333302,17.713666666666697,28.3726666666667,14.131666666666698,20.2083333333333,17.4196666666667,24.406999999999996,50.478,28.393333333333302,48.1036666666667,19.605999999999998,16.779,31.608,5.87,11.097333333333301,10.2586666666667,10.1165466308594,12.6833324432373,6.86028385162354,15.4309558868408,26.500257492065398,30.115015029907198,19.1831893920898,13.1771688461304,16.8785743713379,26.4944152832031,24.428419113159197,16.8966426849365,23.5512809753418,12.762791633606,24.0689907073975,46.0060920715332,26.696575164794897,15.256281852722198,21.7939605712891,18.0670948028564,43.5464668273926,6.97421789169312,12.986487388610803,17.949876785278303
857,8.85866666666667,12.773333333333301,3.6860000000000004,12.716333333333301,34.643,28.498,19.192333333333302,8.293,16.1183333333333,19.832,27.06,12.405,18.813,11.523,23.989333333333303,50.1756666666667,26.7523333333333,38.091,19.742666666666697,17.416333333333302,41.596000000000004,5.29533333333333,11.647,10.6693333333333,9.79470157623291,12.2930011749268,6.28121423721313,14.612700462341301,28.037181854248,29.5782032012939,18.7236232757568,13.025279998779302,15.900906562805199,25.665586471557603,24.931076049804698,16.295335769653303,23.396800994873,12.915020942688,23.4356899261475,46.02046203613279,25.2820224761963,15.130490303039599,20.2610034942627,17.7662563323975,44.0106620788574,6.89428281784058,12.1142292022705,17.031963348388697
858,7.71833333333333,11.434000000000001,3.25233333333333,11.785333333333302,33.4896666666667,28.471333333333302,20.005,8.026,17.062666666666697,18.064,22.329,12.776,18.4996666666667,9.27466666666667,18.9426666666667,49.6306666666667,25.083000000000002,33.737333333333304,20.0613333333333,17.349,40.6693333333333,5.551,11.057666666666698,9.124,9.20055866241455,11.8876399993896,5.44964408874512,14.384439468383801,28.1545581817627,28.5535736083984,18.8343143463135,11.5938806533813,14.402576446533198,25.9758415222168,22.8281097412109,15.175029754638699,22.108318328857397,12.472675323486301,20.7623310089111,46.266330718994105,22.6465148925781,16.062030792236303,17.803293228149396,16.3843746185303,38.6973648071289,6.60522317886353,11.0772294998169,14.867089271545401
859,9.85233333333333,11.5906666666667,2.7306666666666697,12.892999999999999,35.552333333333294,27.8253333333333,18.783333333333303,8.097000000000001,15.425999999999998,19.1316666666667,21.8316666666667,12.745333333333301,17.654,12.930333333333301,20.000999999999998,49.360666666666695,25.1223333333333,33.944333333333304,19.4476666666667,15.3696666666667,35.179,5.343999999999999,8.94266666666667,9.924,8.96222686767578,11.622278213501,4.88177537918091,14.2077741622925,27.5907497406006,29.338609695434602,19.3837871551514,10.5963621139526,14.365769386291499,26.9300327301025,19.8229122161865,14.6568756103516,21.2394199371338,11.8830242156982,20.160213470459002,47.0879135131836,22.014554977417003,19.6527042388916,16.3241386413574,15.2239980697632,41.27781295776371,6.59537410736084,11.021879196167,14.1823177337646
860,9.13166666666667,11.573,2.3916666666666697,11.335666666666699,33.8936666666667,27.7626666666667,19.155666666666697,9.11033333333333,14.079333333333302,16.2403333333333,18.719,12.626333333333301,17.861,16.876333333333303,20.3866666666667,48.9046666666667,23.608,48.1443333333333,19.976,12.857333333333301,33.107,5.51333333333333,7.458666666666669,8.532,8.61493015289307,11.126323699951199,4.58338212966919,13.770570755004899,27.460201263427702,30.2359046936035,19.385591506958,9.85569381713867,13.566157341003402,27.019956588745103,18.3094100952148,14.036506652832001,20.213064193725604,11.5931882858276,19.8662891387939,48.191410064697294,21.3889217376709,21.982534408569304,15.521593093872099,13.807239532470698,47.294528961181605,6.3194108009338406,10.6333904266357,12.996356964111301
861,7.207000000000001,10.995,4.57633333333333,11.5236666666667,37.8653333333333,26.41,21.332333333333303,9.34933333333333,14.422333333333302,14.096666666666698,20.4153333333333,12.550666666666698,17.451,12.381666666666698,14.14,50.9936666666667,23.934666666666697,41.634333333333295,17.338333333333303,13.273333333333301,47.39,4.92566666666667,7.297999999999999,9.323,8.0273265838623,11.0625095367432,4.58585834503174,13.490358352661099,27.2659759521484,30.0230178833008,18.3861923217773,9.288330078125,13.6863851547241,26.7707901000977,15.810188293457001,14.1129512786865,20.122150421142603,11.6735286712646,19.5032348632812,48.9581718444824,21.532751083374,24.349378585815398,16.1676445007324,13.9430150985718,49.9850921630859,6.27612400054932,10.899961471557601,12.3811836242676
862,7.94933333333333,11.871666666666698,5.05233333333333,12.672333333333302,34.3276666666667,27.780666666666697,21.538,8.51166666666667,14.094000000000001,16.876666666666697,20.781,11.819,16.923,7.54433333333333,14.397666666666698,51.878666666666696,22.476,47.9466666666667,16.092,12.543,51.4843333333333,4.891,7.462999999999999,11.991333333333301,7.9959597587585405,11.257932662963901,4.97466850280762,13.962197303772,27.839473724365202,30.4183158874512,17.7526531219482,8.35226345062256,14.1797647476196,25.454158782959,13.352322578430199,13.8512563705444,19.641357421875,12.0056209564209,17.8235816955566,50.9401054382324,22.5676212310791,32.1140670776367,16.4225273132324,14.027712821960401,49.629425048828104,6.3396463394165,11.1614217758179,11.9886159896851
863,7.85433333333333,11.755,6.656000000000001,12.469333333333301,35.0593333333333,34.228,20.4503333333333,8.02033333333333,12.494000000000002,16.3593333333333,18.620666666666697,12.904000000000002,17.595,8.96666666666667,15.3696666666667,51.358999999999995,21.952666666666698,51.296666666666695,15.982333333333301,12.628333333333302,43.7956666666667,4.8923333333333305,7.1770000000000005,12.537,8.380298614501951,11.181986808776902,4.6515383720397905,14.0162000656128,30.222093582153303,30.406015396118196,17.834926605224602,7.79361772537231,13.591777801513699,23.8387889862061,11.6631031036377,13.3582029342651,19.2964916229248,11.8841028213501,16.2794551849365,52.6898384094238,22.2355690002441,37.0032615661621,15.906288146972699,12.744222640991199,50.6023941040039,6.05589151382446,10.6771965026855,11.185510635376
864,7.31133333333333,10.9976666666667,3.9126666666666696,11.571333333333301,32.711,29.603333333333303,19.403666666666698,7.60933333333333,14.118666666666698,18.5813333333333,17.160999999999998,12.723666666666698,18.2373333333333,14.094333333333301,13.860333333333301,50.093999999999994,21.21,45.1283333333333,13.542333333333302,12.83,36.8313333333333,4.82466666666667,6.9376666666666695,11.704,9.17745399475098,9.007927894592289,4.859289169311519,13.4005765914917,33.8846092224121,27.9065284729004,19.8257465362549,8.91476249694824,11.125480651855499,27.824104309082,16.8652095794678,11.846118927002001,16.129562377929698,11.632189750671401,14.0481729507446,48.872501373290994,15.932002067565902,42.969478607177706,12.230618476867699,9.32100009918213,41.513496398925795,4.98445653915405,9.055256843566891,11.6286611557007
865,7.22566666666667,11.665333333333301,3.2146666666666697,11.687333333333301,35.0836666666667,27.4996666666667,19.4686666666667,7.55033333333333,13.6676666666667,16.724333333333302,19.163,12.994000000000002,17.097,10.963333333333301,14.112333333333302,49.662666666666695,19.3836666666667,46.938,14.26,11.432666666666698,48.9113333333333,4.93833333333333,6.6953333333333305,11.985666666666699,9.20635890960693,9.17026996612549,4.80935382843018,13.892356872558599,34.0836601257324,28.470289230346697,21.1028099060059,9.58339977264404,11.057003021240199,27.4214248657227,19.655588150024396,12.375567436218299,16.4106826782227,11.971707344055199,13.7269821166992,48.722354888915994,16.0569744110107,45.0026741027832,10.894394874572802,9.05739212036133,43.2802963256836,5.156161785125731,8.72536563873291,11.408938407897901
866,7.25166666666667,11.684666666666699,2.65033333333333,12.554333333333302,34.1096666666667,34.360666666666695,19.225,8.180666666666669,13.562999999999999,18.783333333333303,24.5636666666667,12.514000000000001,17.988,11.83,13.350999999999999,49.429333333333304,21.2583333333333,39.052333333333294,11.222000000000001,11.63,35.727,4.919,6.73666666666667,11.5823333333333,9.51155090332031,9.66137599945068,4.62328386306763,14.101811408996598,34.5831451416016,29.259336471557603,22.1756649017334,9.64294052124023,11.150260925292999,25.6631927490234,20.741657257080103,12.8486490249634,17.7466831207275,12.024573326110803,12.490084648132301,48.6186752319336,16.995532989502,40.280937194824205,9.77121162414551,9.09562397003174,37.776611328125,5.04795026779175,9.11700916290283,11.5636701583862
867,7.2806666666666695,10.6053333333333,3.888,13.050999999999998,33.3973333333333,32.0776666666667,18.88,7.5543333333333305,12.520666666666699,16.338333333333303,24.887333333333302,12.485333333333301,18.0356666666667,11.585666666666699,13.007,49.778999999999996,21.647,34.9643333333333,11.822666666666699,12.759666666666698,32.5786666666667,4.95033333333333,6.77133333333333,12.3086666666667,9.73440361022949,10.0060606002808,4.65071105957031,13.3936262130737,33.992580413818395,29.3763122558594,23.2745704650879,8.766970634460451,11.1366605758667,25.236351013183604,18.7724323272705,12.783905029296902,18.0320320129395,11.8178033828735,11.6659259796143,48.4412727355957,17.25510597229,33.344409942627,9.479185104370119,9.10676860809326,35.6490707397461,4.79995059967041,9.46602630615234,11.7001781463623
868,7.7806666666666695,10.5636666666667,3.383,12.185,34.188,26.585666666666697,19.652333333333303,8.627,12.799666666666699,19.0403333333333,23.961,11.818,16.798666666666698,15.890666666666698,13.713,49.6996666666667,22.263666666666698,32.3926666666667,12.275333333333302,11.791333333333302,32.411,5.0543333333333305,6.46833333333333,15.843333333333302,9.795599937438961,9.86070919036865,4.56854629516602,13.1577062606812,33.9903717041016,30.1467342376709,23.1418781280518,8.854736328125,11.413310050964402,26.181713104248,18.2231521606445,12.799750328064,17.9169960021973,11.688793182372999,11.4528970718384,48.731075286865206,18.088710784912102,32.643142700195305,9.01599502563477,10.0152835845947,34.6812896728516,4.818700790405269,9.95363807678223,11.858602523803699
869,7.90266666666667,11.368,3.9076666666666697,13.040333333333301,32.8926666666667,29.878,19.7616666666667,9.93,11.701333333333302,17.100666666666697,17.645,11.4626666666667,16.448333333333302,11.958333333333302,15.265,49.3783333333333,22.6303333333333,48.691333333333304,10.767666666666699,13.407,44.327,4.761,6.312,12.39,10.378791809082001,9.995076179504391,4.73356437683105,12.709379196167,34.382640838623,31.571435928344698,24.2941551208496,9.56380462646484,12.2409181594849,26.404129028320302,19.1521816253662,12.8485260009766,18.3219051361084,11.9898319244385,12.0865421295166,48.0348777770996,19.2741680145264,38.0972442626953,10.890473365783699,10.9591455459595,37.305393218994105,4.8592247962951705,10.0770530700684,13.0296964645386
870,7.667999999999999,11.169333333333302,3.87933333333333,12.238666666666699,33.6443333333333,26.635,20.155666666666697,8.183,10.880666666666698,18.553333333333303,20.761,11.658333333333301,16.304666666666698,11.154666666666698,12.716333333333301,46.9213333333333,21.8316666666667,35.1536666666667,11.234333333333302,13.468666666666698,52.276,4.76666666666667,6.52033333333333,9.83,9.95142364501953,9.8532657623291,4.53977870941162,11.943943977356,32.5463829040527,30.9141063690186,24.1737384796143,9.32350063323975,12.2844085693359,23.683572769165,17.9626216888428,12.0182428359985,17.5490856170654,12.4103145599365,12.009777069091802,45.8592872619629,18.6923789978027,35.537326812744105,10.341019630432099,10.7243499755859,38.824951171875,4.74670886993408,9.337175369262699,12.9221811294556
871,9.71633333333333,10.1783333333333,4.376,12.8986666666667,34.1923333333333,27.394000000000002,18.730333333333302,7.709,11.464,17.317999999999998,23.7463333333333,11.595666666666698,16.759333333333302,11.0183333333333,13.141666666666698,47.9453333333333,22.3116666666667,31.714000000000002,12.005666666666698,12.079666666666698,40.635999999999996,4.7513333333333305,6.31466666666667,9.47266666666667,9.51493740081787,10.0990104675293,4.269873142242431,11.7549571990967,31.333307266235398,29.7292137145996,23.6816749572754,9.267680168151859,12.048546791076697,21.5307235717773,17.6103630065918,11.6274871826172,17.4851570129395,12.429483413696301,11.6501922607422,43.57560729980471,18.1834392547607,36.52223587036129,9.65857887268066,10.959714889526401,37.9694862365723,4.5147390365600595,8.99380397796631,12.738607406616199
872,11.080333333333302,10.6153333333333,3.78,13.332666666666698,32.461,28.053,19.8313333333333,7.93133333333333,12.217666666666698,18.64,24.611,11.377,16.495,15.105666666666698,13.77,48.4663333333333,21.6316666666667,34.153,9.94866666666667,12.144333333333302,31.945999999999998,4.852,9.93333333333333,11.288666666666698,9.66943264007568,10.551267623901401,4.51226997375488,11.9387845993042,32.0789375305176,28.9773864746094,24.3378601074219,9.397257804870609,12.1572208404541,20.4108638763428,17.4292888641357,11.394976615905799,17.5002288818359,13.082125663757301,10.714241027832001,42.080604553222706,18.132480621337898,40.641284942627,9.04036235809326,10.895234107971199,41.062873840331996,4.52175188064575,8.88663005828857,12.8044776916504
873,8.123,11.751666666666699,4.035,12.7446666666667,34.891999999999996,28.975666666666697,19.121666666666698,7.9216666666666695,11.986333333333302,17.875,27.158,11.687000000000001,16.717666666666698,11.715,12.892000000000001,48.4876666666667,20.535333333333302,56.848,10.1823333333333,13.093333333333302,32.503666666666696,4.92266666666667,10.0363333333333,12.044666666666698,9.894853591918949,10.697110176086401,4.98789644241333,13.323860168457001,33.6845550537109,29.4490642547607,25.439073562622102,10.038893699646,12.1379289627075,23.027051925659197,18.0230407714844,11.6732168197632,18.128107070922898,13.359642982482901,11.1116533279419,42.4093055725098,18.6609573364258,46.8995590209961,9.32599449157715,10.823371887207001,44.6945190429688,4.60304737091064,8.89087677001953,12.980281829834
874,7.52333333333333,11.9626666666667,3.838,12.395666666666699,34.684,27.320999999999998,19.681333333333303,8.062999999999999,10.905,16.642,26.368666666666698,10.4813333333333,16.992333333333303,11.061,13.568333333333301,48.726666666666695,20.675333333333302,48.945666666666696,11.289333333333301,12.578666666666699,32.3956666666667,5.513999999999999,10.0613333333333,10.926333333333302,9.35789489746094,10.6067266464233,5.09166717529297,13.995924949646001,33.364559173584,28.515018463134798,24.564073562622102,9.51882266998291,11.986664772033699,24.083499908447298,17.2563915252686,11.656579017639197,18.0133056640625,12.8961668014526,10.6664037704468,41.8209991455078,19.2805461883545,42.130275726318395,9.68593692779541,10.8084077835083,40.4693603515625,4.61255025863647,8.73655700683594,12.511878967285199
875,7.5329999999999995,12.505999999999998,4.52433333333333,11.735999999999999,32.5963333333333,27.533,19.370333333333303,7.593999999999999,13.07,18.780333333333303,25.291333333333302,10.411666666666699,17.198,11.055333333333301,12.524333333333301,48.256666666666696,21.051666666666698,33.315,10.5606666666667,11.637,31.9793333333333,5.07666666666667,10.5606666666667,11.9573333333333,9.2200345993042,10.9300193786621,5.18277978897095,13.8156394958496,33.3818702697754,27.472196578979503,24.263717651367198,9.32190704345703,12.6002674102783,24.5591506958008,17.7156734466553,11.893409729003901,18.230182647705103,12.8463935852051,10.2255725860596,42.1652793884277,20.305133819580103,33.2215805053711,10.4139842987061,11.7569313049316,32.382457733154304,4.67433738708496,9.08518218994141,12.719618797302198
876,7.093999999999999,12.084000000000001,4.755,13.004333333333301,34.181,26.503,19.3466666666667,8.85333333333333,12.152999999999999,18.326,24.297333333333302,10.672,18.3546666666667,15.052,12.415666666666699,46.738,19.715,36.1746666666667,11.564333333333302,12.929,32.6103333333333,4.934,10.424000000000001,10.5853333333333,8.8135347366333,11.0540456771851,5.60143375396729,14.404285430908198,33.3745651245117,27.330259323120103,24.5397052764893,9.98598766326904,13.483069419860803,24.441930770874,18.7816753387451,12.2789793014526,18.6674480438232,13.087998390197802,10.8131189346313,42.426544189453104,21.1873340606689,30.427553176879897,11.215207099914599,12.7808675765991,30.703584671020497,4.78524351119995,9.13945579528809,13.4204807281494
877,7.22966666666667,12.879000000000001,4.708666666666669,12.595333333333302,34.459333333333305,29.123333333333303,23.4596666666667,9.29533333333333,11.054666666666698,18.5203333333333,24.906999999999996,12.720333333333302,17.596333333333302,11.126666666666699,14.956666666666699,37.659333333333294,21.106666666666698,27.216666666666697,12.080666666666698,12.371333333333302,48.845,4.77733333333333,11.982333333333301,13.375666666666698,9.21927547454834,11.144294738769501,6.00907897949219,14.231530189514197,33.645519256591804,29.2293376922607,28.282878875732397,10.715235710144,13.8335771560669,24.053407669067397,20.134126663208,12.429788589477502,18.95139503479,13.526039123535199,11.9147701263428,42.638767242431605,21.5141925811768,28.276914596557603,12.504823684692399,13.0785007476807,31.927375793457,4.85467195510864,9.279133796691891,13.692169189453098
878,7.01166666666667,11.777333333333301,5.89733333333333,11.497,32.5943333333333,29.2753333333333,26.763666666666698,8.49733333333333,12.623666666666699,18.774333333333303,23.4563333333333,10.437333333333301,17.060666666666698,11.488,15.364,37.323333333333295,22.1986666666667,45.885,14.63,14.357333333333301,50.271,4.8919999999999995,11.632,11.044,9.62165927886963,10.6541013717651,6.47146081924438,13.563714027404801,34.9462203979492,31.985361099243196,33.871608734130895,10.6888732910156,13.779145240783699,22.730726242065398,23.1862945556641,12.408975601196301,19.0017414093018,14.661606788635302,13.3847236633301,42.5827217102051,20.968214035034197,37.159431457519496,12.7557973861694,12.609421730041499,33.83251953125,4.62040424346924,9.53300762176514,13.430138587951697
879,8.05733333333333,10.6383333333333,5.917999999999999,12.806666666666699,33.6976666666667,28.6086666666667,27.5603333333333,7.57933333333333,12.402999999999999,18.0893333333333,19.814,10.41,16.446666666666697,11.8,13.477,37.493666666666705,22.725333333333303,32.112333333333304,13.499333333333302,15.329666666666698,42.976000000000006,4.98366666666667,9.90333333333333,12.156666666666698,9.11143589019775,9.93163776397705,6.4311318397522,14.0412588119507,35.0065231323242,31.215932846069304,31.328201293945302,9.87367248535156,13.4318151473999,21.2890796661377,23.586206436157198,11.7187824249268,18.181198120117198,15.0269327163696,12.432037353515598,41.771053314209,20.0636920928955,28.616985321044897,12.223381996154801,12.095264434814501,28.6032733917236,4.738911151885991,9.71646404266357,13.1878175735474
880,9.236,11.344666666666699,4.587,11.831666666666699,34.2203333333333,26.761999999999997,28.3133333333333,7.67533333333333,13.372,16.4963333333333,18.926666666666698,10.794333333333302,16.536333333333303,16.2916666666667,13.098666666666698,38.432666666666705,21.131,27.867333333333303,16.4203333333333,15.966,31.336666666666698,5.04266666666667,9.58066666666667,8.75433333333333,9.32671356201172,9.906304359436039,6.4715070724487305,12.626365661621099,33.6726913452148,30.7892894744873,30.6907749176025,9.273369789123539,13.365778923034698,20.0997276306152,23.0702266693115,11.4628620147705,17.5757179260254,15.066199302673303,11.329613685607901,40.204803466796896,19.5769004821777,26.6785697937012,11.499254226684599,11.8308706283569,28.3643913269043,4.52041339874268,9.72265911102295,13.0987987518311
881,7.64566666666667,11.6173333333333,5.14366666666667,12.445666666666698,32.122,27.922333333333302,28.498333333333303,7.52666666666667,12.608333333333302,19.751333333333303,17.43,13.4016666666667,16.363,14.125666666666698,13.67,39.554,22.3616666666667,25.135666666666697,14.758666666666699,13.507333333333301,34.2496666666667,5.75966666666667,10.0833333333333,11.875,9.06327056884766,9.58148765563965,6.10983037948608,10.9392614364624,35.044197082519496,31.848936080932603,30.9295959472656,8.69730854034424,13.356056213378901,21.023227691650398,22.9524879455566,11.2856779098511,17.1194133758545,15.4136343002319,10.326099395752,40.690422058105504,19.1750259399414,29.2807636260986,10.614511489868198,11.6444272994995,30.778396606445302,4.4351506233215305,9.76505088806152,13.1288175582886
882,7.06733333333333,12.262333333333302,5.052,12.547666666666698,33.516,32.633,28.741999999999997,8.42133333333333,12.992666666666699,17.602,19.222333333333303,11.54,17.4063333333333,13.275666666666698,14.792333333333302,38.235333333333294,23.215,37.953,13.423333333333302,11.9733333333333,31.9886666666667,5.80833333333333,10.5776666666667,10.795,9.05551910400391,9.72990798950195,6.361242771148679,11.1926097869873,35.093254089355504,33.3167152404785,30.717716217041,8.85778427124023,14.2088804244995,20.870792388915998,23.562057495117198,12.1636409759521,17.832599639892603,15.8006181716919,11.1001415252686,41.4310150146484,20.3001022338867,29.7624130249023,10.8113565444946,12.3337488174438,32.9070053100586,4.70290327072144,10.3045701980591,13.543437957763699
883,8.191,12.065333333333301,8.117,12.122,34.235,32.3476666666667,29.761999999999997,9.364333333333331,11.027333333333301,18.582,23.5986666666667,11.854333333333301,18.2626666666667,15.960666666666699,15.187000000000001,38.819666666666706,22.56,34.7343333333333,14.79,12.5396666666667,32.652,6.21833333333333,11.4176666666667,11.434666666666699,9.215635299682619,10.069666862487802,6.59618997573853,11.5788097381592,36.399261474609396,35.017166137695305,33.274612426757805,9.37262535095215,14.2849569320679,21.2759475708008,25.7371311187744,12.6813879013062,18.720773696899396,16.3803310394287,12.2189044952393,41.701454162597706,21.2578620910645,32.6880226135254,11.658912658691401,12.6542348861694,31.7017040252686,4.8947634696960405,10.4538717269897,13.732603073120101
884,8.99366666666667,11.546333333333301,7.722,11.704666666666698,32.2896666666667,32.127333333333304,30.303333333333303,9.056000000000001,12.221666666666698,17.555999999999997,23.582333333333303,11.798666666666698,19.057000000000002,14.649333333333301,13.905,38.372,22.693666666666697,46.0453333333333,17.553,12.626333333333301,30.945,5.77733333333333,11.201333333333302,9.93266666666667,9.34289073944092,10.045323371887198,6.711322784423831,12.852971076965302,37.282863616943395,35.273841857910206,33.4962768554688,9.57294082641602,13.8395576477051,23.050666809082,26.572481155395497,12.663717269897498,19.2037143707275,16.167171478271502,12.2313804626465,42.120185852050795,21.934440612793,32.667282104492195,12.081157684326199,12.6285581588745,29.253595352172898,5.12851905822754,10.5489625930786,13.9775123596191
885,9.16566666666667,12.68,7.612,11.880666666666698,33.9316666666667,31.796999999999997,28.357,7.72133333333333,12.605,18.112666666666698,23.496666666666698,12.145333333333301,19.1793333333333,13.779333333333302,12.525333333333302,38.715,25.846333333333302,50.065,19.924,13.270999999999999,25.521333333333303,5.667999999999999,10.6886666666667,12.402999999999999,9.3726110458374,10.2813835144043,6.89302492141724,14.1435556411743,36.736232757568395,35.5215263366699,31.5848445892334,10.027017593383801,14.0918922424316,23.8096561431885,26.9679985046387,12.741678237915002,19.736373901367198,16.0844459533691,12.5369338989258,43.145137786865206,22.6017246246338,29.763545989990202,13.2014894485474,12.864625930786099,30.0735740661621,5.49229288101196,10.4871044158936,14.0265779495239
886,9.308666666666669,12.169666666666698,7.122000000000001,13.779000000000002,33.509666666666696,36.983000000000004,31.4703333333333,8.071,11.671666666666699,19.999000000000002,23.272,10.8986666666667,20.691,15.521666666666698,14.827666666666698,37.7723333333333,23.859,43.935333333333304,20.125,13.8056666666667,26.5036666666667,5.5623333333333305,10.862666666666698,11.686,9.47772216796875,10.9058132171631,7.16926670074463,12.807026863098098,35.6830177307129,35.944862365722706,34.299327850341804,10.2257080078125,14.252387046814,25.0164470672607,25.940673828125,12.7374887466431,20.165540695190398,15.8832340240479,13.3385000228882,42.5675849914551,22.7283535003662,31.609821319580103,14.3944854736328,12.8766260147095,30.1017360687256,5.6333732604980495,10.4350910186768,14.5000486373901
887,11.499333333333302,13.981,7.268,12.925666666666698,32.783,34.9763333333333,47.5796666666667,7.4670000000000005,11.363333333333301,17.7763333333333,22.053666666666697,11.749666666666698,22.008000000000003,18.169,16.974,37.3853333333333,25.2933333333333,50.4693333333333,18.054666666666698,13.462333333333302,26.729,5.82233333333333,11.041666666666698,12.165,9.54062557220459,12.299215316772498,7.91348600387573,12.6584482192993,35.8613319396973,36.9807739257812,42.5404624938965,10.069252014160199,15.187823295593299,25.3527126312256,25.304162979126,13.3182315826416,21.635684967041,15.997706413269,14.537113189697301,42.684974670410206,23.678014755249,37.017539978027294,15.581565856933599,13.596447944641099,30.496341705322298,5.67118835449219,10.924115180969201,14.4877233505249
888,11.167333333333302,15.384666666666698,8.46966666666667,21.524666666666697,34.109,32.04,41.983000000000004,8.15566666666667,13.027666666666699,18.730333333333302,23.097666666666697,12.285,22.3346666666667,14.182,16.3786666666667,35.723333333333294,23.8273333333333,46.8946666666667,16.727,14.129666666666699,26.729,5.174333333333331,11.761666666666699,10.993666666666698,9.379754066467289,13.2839870452881,7.899643421173099,13.486082077026401,33.7574234008789,36.6250419616699,40.988731384277294,9.51760864257812,15.4659910202026,25.0102272033691,23.8851490020752,13.922987937927198,22.2610874176025,15.0373201370239,14.6916017532349,42.323638916015604,23.912063598632802,36.173126220703104,15.043360710144,13.9776000976562,32.0760345458984,5.68023014068604,11.080318450927699,13.6653366088867
889,9.677999999999999,14.815333333333301,8.10266666666667,19.702,36.564,35.114000000000004,46.581333333333305,7.867000000000001,13.454333333333302,18.843,30.7873333333333,14.04,22.023000000000003,14.645999999999999,17.584,39.967,24.2336666666667,78.8723333333333,16.567999999999998,14.806,31.9776666666667,5.394,12.092,11.1676666666667,8.94906902313232,15.020956039428699,8.32773590087891,14.6828298568726,37.7352523803711,38.58225631713871,51.6965103149414,10.3607969284058,17.269037246704098,21.684371948242198,27.6030216217041,15.5453586578369,24.5303649902344,16.272281646728498,18.4181137084961,42.8455848693848,24.5177898406982,57.9470443725586,14.589243888855,15.9599103927612,33.108978271484396,5.37248086929321,11.8627214431763,13.6242008209229
890,9.40833333333333,14.953,2.2876666666666696,17.7783333333333,41.666000000000004,34.0166666666667,59.8486666666667,9.356,12.559000000000001,20.000999999999998,31.4333333333333,13.448,22.754666666666697,18.4493333333333,18.234666666666698,39.7523333333333,23.1436666666667,59.8926666666667,17.122,15.952333333333302,31.0666666666667,5.23,13.434333333333301,10.3016666666667,8.60706424713135,14.6420984268188,7.98587846755981,17.381027221679698,39.13572311401371,37.7268104553223,54.8543548583984,9.974101066589359,17.3998680114746,23.6337833404541,27.8251056671143,15.6256256103516,24.5398731231689,16.4055061340332,18.5163269042969,42.72629928588871,23.856943130493196,52.0002632141113,14.1910562515259,16.3682746887207,30.383602142334,5.1871843338012695,11.8869972229004,13.551233291626
891,9.714,13.777999999999999,8.442,17.045,43.067,32.077,58.570666666666696,9.641,13.354333333333301,18.1656666666667,34.9063333333333,14.329333333333302,24.169333333333302,17.8223333333333,15.8513333333333,39.917666666666705,25.3743333333333,62.4096666666667,16.2233333333333,15.299666666666699,32.3336666666667,5.41833333333333,13.492666666666699,11.69,9.05883502960205,14.700572967529302,7.89180469512939,18.5912857055664,39.4569053649902,37.35988235473629,54.9404830932617,10.7176246643066,18.1257629394531,24.0551433563232,29.645883560180696,16.425029754638697,25.395696640014602,16.745952606201197,19.9083194732666,42.6131935119629,24.523704528808604,53.04072570800779,14.181170463562,16.9781227111816,33.140125274658196,5.45920896530151,11.817028999328599,13.5331516265869
892,10.936666666666698,14.383,5.83866666666667,18.160333333333302,43.486999999999995,31.969,53.811666666666696,11.251666666666699,17.340999999999998,21.3226666666667,33.1846666666667,16.9203333333333,26.031,15.489666666666698,19.7723333333333,40.516,25.534000000000002,48.535,18.076,16.009333333333302,32.662,5.435,13.921666666666699,12.040999999999999,10.0761032104492,15.2459888458252,7.79505920410156,17.4730224609375,40.07542037963871,36.803504943847706,54.9387092590332,11.286336898803699,18.8120002746582,23.3335113525391,28.753076553344698,17.0011692047119,26.516939163207997,16.9416351318359,20.168996810913104,42.1571273803711,25.101924896240202,45.9193534851074,14.754688262939501,17.573846817016598,33.4636764526367,5.67670011520386,12.3013219833374,13.810814857482901
893,11.449000000000002,14.344000000000001,6.47266666666667,14.512333333333302,45.0696666666667,36.073,60.2503333333333,10.607000000000001,17.8543333333333,20.275666666666698,29.728333333333303,17.452666666666698,28.621,16.6136666666667,22.008000000000003,42.2913333333333,24.553,52.2716666666667,18.8423333333333,17.277666666666697,33.3406666666667,5.999,14.229333333333301,12.396666666666698,10.649516105651902,15.8121700286865,8.13544750213623,18.7890644073486,41.859199523925795,37.6384887695312,60.3889656066895,11.9718265533447,20.064397811889602,23.149545669555696,28.5807189941406,17.919387817382802,28.3148365020752,17.4705600738525,21.209035873413104,42.4111976623535,25.890687942504897,44.476016998290994,15.4676151275635,18.9874897003174,34.6461791992188,5.9811749458313,13.505611419677699,14.0869626998901
894,12.974333333333302,14.421,7.63933333333333,16.723,43.824,36.210666666666704,64.6636666666667,10.804666666666698,16.9593333333333,18.213666666666697,32.054333333333304,16.9076666666667,29.208000000000002,20.1913333333333,23.0953333333333,44.341,26.94,62.1646666666667,19.6073333333333,20.6016666666667,33.8826666666667,6.4216666666666695,14.019333333333302,12.627666666666698,11.072498321533198,17.283655166626,8.73585414886475,18.4403991699219,43.067008972168,38.2105598449707,63.435451507568395,13.4052209854126,22.3038330078125,23.169248580932603,29.95334815979,19.7970085144043,31.0457611083984,18.019729614257802,23.694692611694304,43.6816177368164,27.5683059692383,49.2381172180176,16.8336219787598,20.7227382659912,34.0111961364746,6.539232730865481,15.244753837585401,14.1410255432129
895,13.1143333333333,17.2733333333333,9.35433333333333,17.8466666666667,45.6876666666667,38.8583333333333,60.6036666666667,11.267333333333301,18.921,26.516666666666698,35.53133333333329,16.953,29.2923333333333,15.753,22.4963333333333,45.7153333333333,28.803,55.2526666666667,18.335,21.792666666666697,38.0496666666667,6.23166666666667,14.356,15.087333333333302,11.432814598083501,17.9972915649414,9.06946754455566,19.9077930450439,45.2238616943359,38.4459228515625,65.3166656494141,13.9479627609253,23.4273376464844,23.5986385345459,30.448175430297898,20.801425933837898,32.7237205505371,17.9010620117188,24.271995544433604,45.95747375488279,28.3128814697266,47.4432792663574,17.430343627929698,21.6266021728516,34.5144004821777,6.8689751625061,16.9300956726074,14.633917808532699
896,13.233666666666698,18.562,9.51133333333333,19.018,45.756,39.908666666666704,64.681,11.031666666666698,21.502,23.995,37.626999999999995,18.1376666666667,31.405666666666697,16.082,22.3623333333333,46.7956666666667,30.9426666666667,50.79,18.687,19.7556666666667,37.184,6.56666666666667,17.715,17.19,11.6597814559937,18.5408535003662,9.44822788238525,20.3712005615234,47.1352195739746,37.9499015808105,68.8303680419922,14.0514373779297,23.504259109497102,24.294231414794897,30.818738937377898,21.5458965301514,33.1452140808105,17.75172996521,24.482446670532198,47.3650970458984,27.3643684387207,46.6974945068359,17.4417572021484,21.391527175903303,36.6712608337402,7.051194190979,18.387161254882802,14.8028573989868
897,13.448666666666698,17.99,8.542,18.388666666666698,48.9466666666667,49.2756666666667,65.1906666666667,10.658666666666699,21.1246666666667,26.7066666666667,38.635,17.824666666666698,29.976,20.609666666666698,21.2373333333333,48.156000000000006,30.472666666666697,46.691333333333304,19.2003333333333,19.826333333333302,39.617,7.1476666666666695,22.8433333333333,16.974,12.1465902328491,18.870708465576197,9.83139419555664,20.788141250610398,47.6277084350586,38.5605621337891,67.69744873046879,15.134053230285598,23.6080112457275,26.2887916564941,31.371997833252,22.821786880493196,34.4695167541504,17.5232028961182,25.5817337036133,49.7863655090332,27.925085067749,49.298709869384794,17.8279304504395,21.543306350707997,40.644645690918004,7.55434703826904,19.6961421966553,14.946518898010302
898,14.179666666666698,16.41,9.46233333333333,18.1863333333333,50.0323333333333,54.165666666666695,63.4363333333333,11.0373333333333,22.974333333333302,26.702666666666698,34.6146666666667,19.795666666666698,30.7386666666667,19.088666666666697,20.2753333333333,50.8393333333333,29.571666666666697,45.1443333333333,19.8486666666667,20.1396666666667,40.517666666666706,7.34333333333333,20.9493333333333,19.850666666666697,12.0966243743896,19.258136749267603,9.372922897338869,20.409347534179698,47.6375312805176,40.6391372680664,66.19321441650389,14.8593044281006,22.432794570922898,28.0248184204102,31.9123153686523,22.4831047058105,33.9572143554688,16.7597942352295,24.970623016357397,51.643314361572294,27.308012008667003,52.84980773925779,17.2273540496826,20.487562179565398,44.294303894043,7.70980262756348,19.747503280639602,14.449921607971199
899,11.4016666666667,19.4293333333333,9.679,20.7123333333333,50.1313333333333,51.622666666666696,67.7366666666667,11.747,22.123333333333303,31.2906666666667,33.6203333333333,20.9383333333333,37.7433333333333,17.91,18.0996666666667,52.3483333333333,29.693,67.0616666666667,18.614333333333303,17.6243333333333,40.15633333333329,7.037999999999999,19.597,22.222333333333303,12.402690887451199,20.1692008972168,9.14577865600586,20.350387573242198,50.019962310790994,43.4509124755859,71.4370498657227,14.8115520477295,21.5599880218506,33.1547508239746,32.7190170288086,23.0292778015137,34.8423004150391,17.3057041168213,25.3476123809814,53.1246871948242,28.031793594360398,63.2109489440918,17.0310134887695,20.534389495849602,46.8253784179688,8.02772045135498,20.2485313415527,14.709567070007301
900,10.722000000000001,19.993666666666698,8.13866666666667,25.670666666666698,54.2043333333333,50.287666666666695,70.683,11.013666666666698,20.030666666666697,28.944000000000003,35.703666666666706,19.507333333333303,32.7683333333333,20.6563333333333,20.472,52.714,30.2006666666667,57.26,17.762999999999998,20.939,43.871,8.02333333333333,17.5223333333333,18.9613333333333,12.383053779602099,20.117961883544897,7.86362552642822,21.409912109375,49.7434425354004,46.35502624511721,72.3169708251953,14.2265968322754,19.7066535949707,35.50439453125,32.2540245056152,21.7080783843994,33.1544799804688,16.315013885498,22.0704154968262,53.0003776550293,28.922706604003896,63.6547966003418,17.1620502471924,19.965595245361303,47.0412521362305,8.1876049041748,19.7943286895752,15.235915184021001
901,10.1993333333333,17.598,8.553333333333331,22.7953333333333,53.426,48.8603333333333,74.95666666666669,12.474666666666698,20.6773333333333,29.828000000000003,39.489000000000004,21.572,31.436999999999998,18.268,20.814333333333302,54.0983333333333,28.660333333333302,65.9803333333333,18.1346666666667,21.953000000000003,44.2486666666667,8.19866666666667,18.501333333333303,19.0513333333333,12.316876411438,20.5054340362549,7.3831038475036594,25.6291351318359,51.157405853271506,47.48466491699221,76.90838623046879,14.5504627227783,18.9378929138184,37.2331886291504,33.3091621398926,21.6276149749756,33.2489738464355,16.0736522674561,20.5083961486816,52.6506958007812,28.9862766265869,65.344612121582,17.355646133422898,20.800363540649396,47.549278259277294,8.40413379669189,20.3108749389648,15.327900886535598
902,9.96966666666667,17.689,9.058666666666669,30.403000000000002,52.9683333333333,47.17100000000001,72.09,14.039000000000001,20.3516666666667,27.553333333333303,40.963,22.5296666666667,32.4253333333333,16.820333333333302,21.279,55.6513333333333,28.7093333333333,67.0386666666667,15.562999999999999,22.1883333333333,43.1413333333333,7.093999999999999,19.1656666666667,17.8756666666667,11.679779052734402,20.711181640625,7.12596988677979,26.47265625,53.215484619140604,46.660285949707,78.59205627441409,14.8424949645996,17.9366817474365,37.906307220459,34.3331909179688,21.1654014587402,32.8071632385254,16.1710472106934,19.425241470336896,52.7612800598145,27.005558013916,67.95645141601561,16.920101165771502,21.0167064666748,45.6912307739258,8.4247579574585,20.7389698028564,15.3869104385376
903,9.61366666666666,17.024666666666697,7.87333333333333,33.8016666666667,54.8346666666667,48.3363333333333,76.9126666666667,12.606333333333302,20.9946666666667,26.6976666666667,37.8623333333333,20.489333333333303,30.8816666666667,18.313,23.979,56.7863333333333,28.233,57.8493333333333,16.0523333333333,23.7816666666667,40.91,7.70166666666667,19.1456666666667,15.165666666666699,11.5590305328369,20.827341079711896,7.01761674880981,26.4585018157959,54.5536117553711,45.214752197265604,74.5179901123047,14.941132545471199,17.2122783660889,36.103523254394496,34.6273231506348,21.1657218933105,32.5711135864258,16.1040859222412,19.0045490264893,52.8995475769043,26.348669052124,69.1359939575195,16.039136886596697,21.3473129272461,48.439060211181605,8.66773319244385,20.6535472869873,14.880166053772
904,11.383666666666699,16.6973333333333,7.528,28.408666666666697,54.913000000000004,51.0316666666667,77.14699999999999,14.452666666666698,21.9596666666667,26.439333333333302,36.7206666666667,19.1213333333333,36.463,20.868666666666698,20.5796666666667,53.89,28.752,79.251,14.450999999999999,25.5186666666667,49.207,7.716,19.529,15.395,11.5727186203003,21.2575073242188,7.00465488433838,29.1743278503418,56.913425445556605,45.4684257507324,74.6515579223633,15.167485237121598,17.940719604492198,36.7164306640625,33.821460723877,22.1660556793213,33.8464164733887,17.1654758453369,19.5458889007568,54.5815773010254,26.7717666625977,76.5051727294922,15.5176124572754,22.246526718139602,58.698978424072294,9.11547088623047,21.249576568603498,15.194794654846199
905,9.59266666666667,16.559666666666697,7.307,28.1406666666667,56.2753333333333,50.866666666666696,84.3193333333333,14.251333333333301,22.714666666666698,25.817333333333302,38.343,20.348,31.897,16.941,20.46,55.256666666666696,27.5296666666667,79.2983333333333,11.873,27.3803333333333,47.5906666666667,7.63633333333333,17.6956666666667,16.5543333333333,11.2493410110474,20.7967586517334,6.725585460662839,28.352357864379897,57.7602310180664,45.5262107849121,74.84776306152341,14.749095916747999,17.6645011901855,37.5010414123535,33.8600883483887,22.149023056030302,33.6676445007324,17.6975917816162,18.4071998596191,54.9232330322266,26.4536952972412,78.2374954223633,14.5036964416504,22.5658264160156,56.709285736084006,9.24892616271973,21.560621261596697,15.1931591033936
906,9.92,14.743333333333302,6.194,27.973000000000003,56.805,47.614,74.5263333333333,13.950999999999999,21.101999999999997,24.469,36.171,20.036333333333303,28.0026666666667,17.1916666666667,18.849333333333302,52.153999999999996,27.2843333333333,79.2183333333333,10.7713333333333,25.43,42.099,7.127999999999999,20.149333333333303,17.6566666666667,11.2216472625732,19.8120746612549,6.08222246170044,25.7813987731934,58.0967788696289,44.430908203125,71.8761825561523,14.347161293029801,17.1406383514404,36.377372741699205,33.079738616943395,21.4087810516357,32.0233383178711,17.749681472778303,16.6011028289795,53.04158020019529,26.451246261596697,68.7022171020508,13.1714935302734,22.3024845123291,50.170440673828104,9.07124710083008,21.0323047637939,15.2657566070557
907,9.49266666666667,13.745666666666699,5.62933333333333,26.145,58.604,43.9466666666667,77.4056666666667,14.8216666666667,18.091666666666697,21.225,38.557666666666705,21.1686666666667,30.226,24.645,19.649,53.5136666666667,30.875,73.033,10.44,20.5296666666667,43.8196666666667,7.30333333333333,18.413,15.690999999999999,11.615814208984402,19.4234027862549,5.84543895721436,24.2375469207764,58.158805847168,44.067718505859396,70.1966400146484,14.983644485473599,17.1194000244141,35.072502136230504,34.1878242492676,21.444759368896502,32.0581398010254,18.4035339355469,16.724872589111303,52.0546989440918,27.333703994751,68.3542404174805,12.493326187133801,22.8005905151367,50.679141998290994,8.95841598510742,20.4603576660156,16.024188995361303
908,10.3876666666667,16.320333333333302,6.792999999999999,26.6803333333333,58.928999999999995,47.2103333333333,77.946,15.552999999999999,15.176333333333302,25.1733333333333,41.5416666666667,21.725666666666697,30.2416666666667,21.230333333333302,21.8713333333333,53.215,28.153000000000002,78.902,10.470999999999998,22.1566666666667,41.828,8.29933333333334,19.536666666666697,19.253333333333302,11.634533882141099,18.7849082946777,5.26526784896851,25.5472927093506,58.81022644042971,45.011344909668,71.1997604370117,15.6422758102417,17.6573314666748,34.4808349609375,35.022205352783196,21.6435546875,33.6451263427734,19.5315093994141,17.8985824584961,52.0787582397461,28.2242870330811,74.7233200073242,11.8476076126099,23.4452095031738,54.9870376586914,9.030294418334961,20.1411190032959,16.9478225708008
909,9.253,14.882,5.53466666666667,28.693666666666697,58.101000000000006,48.3486666666667,72.137,15.315,14.356,29.810666666666698,40.090666666666706,18.894666666666698,33.5666666666667,18.3653333333333,18.3593333333333,54.486000000000004,31.6673333333333,93.525,10.1733333333333,24.538333333333302,41.361000000000004,7.72166666666667,20.344333333333303,15.136,11.411320686340302,17.8624572753906,4.55346012115479,29.639375686645497,60.54072570800779,45.268928527832,75.2436981201172,15.8840484619141,17.3469944000244,34.7990951538086,36.80348587036129,21.203899383544897,33.817863464355504,19.572435379028303,17.6221332550049,51.8698501586914,27.347681045532198,74.3922348022461,11.3465995788574,22.733081817627,53.9218215942383,8.98446083068848,19.8727130889893,16.943536758422898
910,9.08033333333333,13.136,4.17766666666667,28.629,59.7166666666667,47.242,76.561,14.573,13.690666666666699,31.875,44.9666666666667,19.4273333333333,29.2816666666667,22.2526666666667,16.7476666666667,57.9103333333333,29.9416666666667,64.8056666666667,11.529333333333302,24.809333333333303,40.1936666666667,8.42366666666667,20.5116666666667,15.571,11.1464681625366,16.8652248382568,3.96691799163818,31.9256649017334,60.8060073852539,44.8614158630371,73.6391067504883,15.367022514343299,15.850670814514197,35.803073883056605,37.371467590331996,20.256555557251,33.056182861328104,19.4460983276367,16.5669040679932,50.3726921081543,27.0689907073975,68.5850143432617,11.4993534088135,21.2824478149414,47.736270904540994,8.88977909088135,18.7559566497803,16.970966339111303
911,10.749,14.102666666666698,4.76,32.607,58.7886666666667,46.79,79.4916666666667,12.76,13.988666666666699,31.032333333333302,42.946999999999996,19.713,29.8723333333333,20.7816666666667,17.280333333333303,56.564666666666696,34.7466666666667,68.218,13.124,21.916999999999998,43.2193333333333,7.69733333333333,18.274,15.1066666666667,11.133659362792999,17.0018348693848,4.320472717285161,34.0162734985352,60.137332916259794,44.110866546630895,72.0788345336914,15.878698348999,16.1953544616699,37.1206932067871,37.1696624755859,20.4025592803955,33.6387710571289,20.1621875762939,15.977203369140598,50.8792114257812,28.809371948242198,68.69968414306639,12.210155487060499,21.2524509429932,49.8564872741699,9.01705741882324,18.2661533355713,17.7162494659424
912,8.249,15.9916666666667,5.90533333333333,28.4203333333333,58.3646666666667,47.897,85.044,11.679666666666698,16.1563333333333,34.183,41.1243333333333,21.1853333333333,31.125,17.542666666666697,17.469666666666697,54.501000000000005,30.205666666666698,63.067666666666696,13.063666666666698,25.705,53.869666666666696,8.137,20.112666666666698,16.771,11.1838989257812,17.0800476074219,4.98737525939941,34.395950317382805,59.5452728271484,45.077213287353494,73.2589492797852,15.8181610107422,16.861497879028303,36.9907569885254,36.8254241943359,21.040340423584002,34.6741790771484,21.1629848480225,16.0884304046631,52.18733215332029,30.156612396240202,68.37295532226561,12.4015789031982,21.9056549072266,53.969783782959006,8.94253826141357,17.9553165435791,17.9680099487305
913,8.43566666666666,18.6733333333333,8.257,29.3256666666667,59.942,48.0986666666667,82.0593333333333,12.062666666666699,16.7613333333333,35.393,42.1363333333333,23.0893333333333,31.3853333333333,18.7736666666667,17.789666666666697,55.6603333333333,28.0906666666667,63.391999999999996,13.572000000000001,29.24,40.9593333333333,8.5,17.0266666666667,14.162666666666698,11.156919479370101,19.473831176757802,5.0599646568298295,30.7553558349609,60.97065734863279,47.0795974731445,76.0621795654297,15.8955535888672,16.4176940917969,35.6166534423828,37.9474601745605,21.1254386901855,34.6160888671875,20.8840217590332,16.521192550659197,52.903507232665994,28.794160842895497,65.09523773193361,11.874281883239698,22.3428592681885,52.131961822509794,9.198507308959961,18.4572658538818,17.373855590820302
914,8.00066666666667,19.527333333333303,7.6770000000000005,24.9443333333333,59.5186666666667,49.851000000000006,82.7033333333333,12.945666666666698,15.745,36.6453333333333,41.603333333333296,22.131333333333302,32.105,23.0553333333333,19.4076666666667,53.6546666666667,27.4806666666667,58.778,12.414333333333301,26.213666666666697,43.389333333333305,8.61566666666667,17.7673333333333,18.9456666666667,11.7543439865112,21.557571411132802,5.19309139251709,26.3929958343506,64.0094451904297,48.9912300109863,80.40203857421879,15.465902328491199,15.7158145904541,35.4648208618164,37.8229751586914,21.4560298919678,34.368034362793004,20.5055885314941,16.3009128570557,53.9509506225586,27.479469299316396,62.28874206542971,11.4785890579224,22.0582714080811,49.9770088195801,9.34583282470703,19.3374118804932,16.971700668335
915,7.72966666666667,20.644666666666698,7.5386666666666695,27.305999999999997,57.591,48.636,85.2856666666667,14.102,14.8643333333333,34.5803333333333,40.893666666666704,19.0433333333333,32.9,18.3043333333333,19.344,53.005333333333304,26.7566666666667,65.5503333333333,11.356,24.807,40.1056666666667,7.54766666666667,15.87,18.733333333333302,11.372910499572802,22.4413032531738,4.81894207000732,25.6690654754639,63.415374755859396,48.882728576660206,80.70741271972659,15.456651687622099,15.044829368591301,33.5174179077148,37.2009620666504,20.7958087921143,33.7764015197754,20.3112258911133,16.359394073486303,53.7768135070801,27.334238052368196,61.642604827880895,11.5038642883301,22.136510848999,46.8687744140625,9.306074142456051,18.557580947876,17.0927753448486
916,7.6476666666666695,22.129,5.96566666666667,31.085333333333303,60.0403333333333,47.0243333333333,80.61,11.622,12.171666666666699,34.819,43.7086666666667,19.6276666666667,34.8183333333333,20.671999999999997,17.9213333333333,57.5893333333333,31.974333333333302,69.7113333333333,12.075999999999999,22.726,41.761666666666706,7.3286666666666695,13.684000000000001,21.3606666666667,10.767923355102502,23.296165466308604,5.28031015396118,28.5575389862061,62.131065368652294,50.011402130127,81.2855529785156,16.255615234375,15.5844812393188,33.0360832214355,37.959556579589794,20.904941558837898,34.1626358032227,20.797784805297898,17.1536502838135,53.72538757324221,28.3579025268555,63.5634346008301,11.754783630371099,23.0426216125488,48.297420501709006,9.72565269470215,18.6736335754395,17.7755222320557
917,8.24266666666667,18.5966666666667,5.6396666666666695,32.8136666666667,59.31100000000001,51.7423333333333,85.7056666666667,12.124,13.437666666666699,33.5276666666667,40.652333333333296,20.365666666666698,33.9596666666667,22.9883333333333,19.451333333333302,58.6766666666667,35.24,60.785,12.487666666666698,23.091666666666697,40.091666666666704,6.90066666666667,14.397666666666698,18.510666666666697,11.0875759124756,24.179960250854503,5.778851509094241,29.2812900543213,62.525539398193395,50.6002311706543,82.23338317871091,16.5859909057617,14.9665050506592,32.855983734130895,38.2585868835449,20.7625694274902,33.713039398193395,20.6263790130615,17.2177696228027,52.9868049621582,28.469202041626,63.1897468566895,12.4273319244385,22.761693954467802,44.646800994873,9.87039661407471,18.4002895355225,17.5937385559082
918,9.55333333333334,20.289666666666697,7.023,35.0793333333333,57.125,48.438333333333304,86.038,13.227666666666698,14.783333333333301,34.2483333333333,39.415333333333294,19.1926666666667,32.758333333333304,20.9553333333333,18.7566666666667,55.063,30.934666666666697,62.1396666666667,12.171,24.201999999999998,41.6423333333333,11.350333333333301,13.261333333333301,20.22,11.526242256164599,24.4458503723145,5.625450611114499,31.0563888549805,62.908229827880895,50.395336151123,80.9942626953125,16.972732543945302,13.8004789352417,33.8037109375,38.4732780456543,20.4210319519043,33.493137359619105,20.8806228637695,17.215934753418,52.753879547119105,27.4879550933838,61.6152114868164,12.0962591171265,22.6474990844727,43.3969039916992,10.011088371276902,18.1759033203125,17.7789211273193
919,7.579,18.9553333333333,5.03533333333333,31.1423333333333,59.148,47.473,92.14133333333331,13.455,14.649333333333301,35.9293333333333,41.1236666666667,17.6606666666667,34.711,21.460666666666697,17.068666666666697,55.426,30.5466666666667,63.9706666666667,12.984666666666698,23.7703333333333,53.3916666666667,12.083333333333302,14.850999999999999,18.7876666666667,11.935420989990199,23.763929367065398,5.594713687896731,31.97629737854,64.0847320556641,50.5680732727051,80.3752059936523,17.929584503173803,13.841794967651401,34.138660430908196,38.67844772338871,20.867111206054698,34.1214981079102,22.0124664306641,17.9965896606445,53.6753044128418,27.652462005615202,63.9458236694336,11.9203224182129,22.2917747497559,49.5063896179199,10.290848731994599,18.3986530303955,18.8322792053223
920,7.325666666666669,18.033,6.247000000000001,32.8753333333333,57.9696666666667,45.301333333333304,83.6526666666667,13.282666666666698,16.1853333333333,37.4036666666667,40.7996666666667,19.25,35.082,25.898000000000003,20.8363333333333,54.0853333333333,30.2936666666667,55.9643333333333,12.548,24.146,45.7633333333333,9.63533333333333,15.929,19.3343333333333,11.701122283935499,23.2875328063965,4.9751701354980495,30.311199188232397,63.858470916748,50.414768218994105,80.0678634643555,17.517557144165,12.9905614852905,34.287181854248,38.952297210693395,20.6086750030518,33.6445274353027,22.111791610717802,18.0209732055664,53.0862808227539,26.592065811157198,61.5448722839355,11.392322540283198,22.4691219329834,45.2663764953613,9.79254627227783,18.0445537567139,18.5896301269531
921,8.08366666666667,16.7693333333333,6.27966666666667,27.156,58.0806666666667,49.4333333333333,85.9616666666667,13.456,16.604,37.764,41.28266666666671,19.207333333333303,38.634,25.9873333333333,19.917666666666697,56.9403333333333,30.366999999999997,53.6416666666667,15.437333333333301,27.5036666666667,40.7023333333333,8.42266666666667,20.2966666666667,16.474,11.640704154968299,22.781225204467802,4.95370960235596,28.789554595947298,64.3159713745117,50.0185661315918,80.3498611450195,17.7249355316162,13.6374568939209,35.002975463867195,39.7745819091797,20.7449798583984,33.8216514587402,22.980812072753896,18.5814056396484,54.2645950317383,27.5630321502686,63.772762298584006,11.5570430755615,23.0841064453125,45.1815872192383,9.7814416885376,18.2202110290527,19.2014122009277
922,8.03366666666667,17.762333333333302,6.78566666666667,22.809333333333303,57.87,48.879,78.4886666666667,13.614,15.2523333333333,35.099000000000004,42.14,20.234,38.183333333333294,20.8436666666667,21.8666666666667,56.943000000000005,27.786666666666697,57.9983333333333,15.456666666666699,29.214666666666698,40.204333333333295,9.088,20.9776666666667,17.8546666666667,11.3660144805908,22.1228523254395,4.19030141830444,25.2268600463867,63.77888488769529,48.56037902832029,77.41065979003909,17.6311149597168,12.9746599197388,35.627368927002,39.9252166748047,20.6200122833252,34.0770606994629,22.843822479248,19.30397605896,54.487232208252,27.8554172515869,62.5375862121582,11.2557640075684,23.512559890747102,44.4232788085938,9.399129867553711,17.8757553100586,18.9703369140625
923,7.33233333333333,19.117333333333303,5.932333333333331,23.2496666666667,58.0746666666667,48.2993333333333,74.1143333333333,14.731,14.442,33.7766666666667,41.938,22.021333333333303,37.164666666666704,21.327666666666698,19.4426666666667,59.561666666666696,32.633333333333304,52.1236666666667,16.588666666666697,30.311999999999998,41.43,9.12666666666667,16.5663333333333,19.626333333333303,11.5111522674561,22.129997253418,3.7332241535186803,23.4243984222412,63.840183258056605,49.196506500244105,77.0091018676758,17.898614883422898,12.8153619766235,34.1407470703125,42.2822418212891,20.542812347412102,34.7331123352051,22.3246669769287,19.8552284240723,55.1974411010742,27.281551361084,59.6843605041504,10.6265439987183,23.3720169067383,44.019256591796896,9.0400390625,18.9365673065186,18.6287307739258
924,8.83833333333333,20.77,2.71666666666667,22.930999999999997,56.9843333333333,46.13399999999999,78.9193333333333,14.188666666666698,13.9093333333333,28.5773333333333,44.571000000000005,20.2846666666667,35.4766666666667,25.4306666666667,18.659000000000002,57.4646666666667,35.307666666666705,54.51,13.956333333333301,24.693333333333303,41.451333333333295,12.41,18.1273333333333,18.556666666666697,12.283588409423801,23.2685356140137,3.7056584358215297,22.260612487793,62.71952819824221,49.026927947998,75.63722229003909,18.4692420959473,13.2007474899292,32.361354827880895,42.4676055908203,20.465284347534197,35.828544616699205,21.9333000183105,20.082500457763697,55.5342483520508,27.4958515167236,56.832088470459006,10.7151250839233,23.760990142822298,43.3796501159668,9.18422698974609,19.5451564788818,18.402025222778303
925,10.993,23.398000000000003,5.78466666666667,28.443666666666697,59.0893333333333,46.9896666666667,76.1993333333333,17.144000000000002,16.0026666666667,30.6136666666667,42.4806666666667,21.563000000000002,36.469666666666704,25.0903333333333,20.6916666666667,55.18,33.2046666666667,57.174,13.806333333333301,22.6916666666667,40.1136666666667,10.2363333333333,20.719666666666697,16.8226666666667,12.3064918518066,25.096338272094698,4.61511898040771,23.3289470672607,63.184722900390604,49.199188232421896,76.7718811035156,18.7947158813477,14.1404676437378,30.9757194519043,43.58251953125,20.7285556793213,35.760814666748,22.0252742767334,20.8336143493652,55.844722747802706,28.6849098205566,59.090938568115206,11.7328844070435,25.0571804046631,43.359226226806605,9.57658290863037,20.496028900146502,19.4115619659424
926,10.019,24.511,5.585,30.4613333333333,56.299666666666695,50.040666666666695,77.002,18.217,14.929,28.7433333333333,42.482,20.1713333333333,31.666333333333302,19.756,19.96,52.41,31.7053333333333,53.9703333333333,15.012666666666698,24.3373333333333,41.206666666666706,7.732,17.1703333333333,14.933333333333302,12.0425357818604,24.4405307769775,3.6800508499145494,24.1954879760742,60.9753952026367,46.839328765869105,74.690055847168,18.3866500854492,12.3446569442749,30.6612720489502,41.7796783447266,19.2906551361084,34.3085517883301,20.9678955078125,20.163064956665,55.1966361999512,26.8442230224609,57.7228775024414,11.3279609680176,24.146455764770497,44.3109283447266,9.53340911865234,19.8345222473145,19.3434791564941
927,11.312000000000001,21.9516666666667,4.023,25.4873333333333,58.437,49.1026666666667,81.8153333333333,15.109000000000002,16.4263333333333,29.6683333333333,40.87,19.6303333333333,33.646,22.8433333333333,20.1413333333333,52.0246666666667,33.3346666666667,48.2256666666667,13.073,21.521666666666697,48.198,8.32533333333333,15.013333333333302,16.5663333333333,11.5758304595947,23.593317031860398,3.2963244915008505,25.142023086547898,62.9474754333496,45.576019287109396,75.2188034057617,18.170124053955103,10.913890838622999,32.1795043945312,41.5610466003418,18.1735935211182,32.8247413635254,20.6625061035156,19.828546524047898,55.1533126831055,25.0557460784912,60.8130912780762,10.528292655944801,22.4207382202148,44.736686706543,9.41326332092285,18.7917461395264,19.3766403198242
928,11.11,20.1026666666667,5.073,26.748666666666697,58.770333333333305,47.7716666666667,71.0686666666667,12.409,11.324000000000002,30.391666666666698,42.6213333333333,20.926666666666698,33.639,21.9806666666667,20.578000000000003,54.3413333333333,30.2493333333333,44.566,11.831,22.161333333333303,36.814333333333295,8.02866666666667,15.097999999999999,14.5533333333333,11.246516227722198,21.730115890502898,2.18927955627441,25.4603443145752,62.87300109863279,44.5862007141113,73.39410400390621,17.2623081207275,8.866841316223141,33.5531196594238,38.3442268371582,16.8187885284424,31.4590663909912,19.6506271362305,17.145866394043,53.2395629882812,23.6973438262939,57.9681587219238,8.749645233154299,20.6277694702148,41.138988494873,9.01156234741211,17.150520324707,17.8447799682617
929,10.5033333333333,19.171,5.61866666666667,25.810666666666698,56.9273333333333,46.8493333333333,70.559,13.58,12.026333333333302,25.3006666666667,44.781000000000006,15.618666666666698,35.478,21.533,20.9806666666667,55.629,32.285,41.973333333333294,12.169,22.666999999999998,39.1726666666667,8.47,15.665666666666699,14.378666666666698,10.987220764160199,21.388248443603498,2.24023175239563,25.5386428833008,62.0799407958984,44.0878372192383,72.7098617553711,17.2969017028809,9.02414417266846,32.8657188415527,37.810508728027294,16.5616092681885,31.2979049682617,19.037654876709002,17.059747695922898,53.153404235839794,24.015352249145497,56.6208610534668,8.76945304870605,20.2821197509766,42.2073516845703,9.07441997528076,16.5892868041992,17.6944942474365
930,8.88666666666667,20.733,3.74233333333333,25.397666666666698,58.9526666666667,46.456333333333305,70.9546666666667,13.978333333333302,9.09966666666667,27.268333333333302,42.226000000000006,15.3673333333333,32.8673333333333,16.5283333333333,19.5493333333333,55.1706666666667,31.714666666666698,43.1813333333333,9.56,20.1833333333333,36.841,9.17666666666667,13.480666666666698,16.053666666666697,10.3879823684692,20.439401626586896,1.4798082113266,25.562423706054698,61.7560844421387,43.031120300293,70.7797012329102,17.2861289978027,7.97535848617554,33.5192184448242,36.5545806884766,15.795773506164599,30.2983455657959,17.88987159729,16.142230987548803,52.0695304870605,22.783906936645497,54.588596343994105,8.141115188598631,18.8829650878906,40.5566368103027,8.80208206176758,15.7518224716187,17.3459091186523
931,8.55166666666667,16.8586666666667,2.39633333333333,28.9493333333333,57.375666666666696,48.2443333333333,73.8763333333333,13.536666666666699,8.959,29.632666666666697,42.835333333333296,16.603333333333303,29.996,18.614333333333303,20.795,57.0913333333333,28.6256666666667,43.038000000000004,8.496,19.953,38.251999999999995,8.235,13.993333333333302,15.572000000000001,9.94040584564209,19.880178451538104,1.0721218585968002,24.9134407043457,62.751617431640604,43.235595703125,69.4409027099609,17.0322589874268,8.18108177185059,33.0074119567871,37.6582908630371,15.7181491851807,29.8941478729248,17.5047950744629,16.7080688476562,52.4110984802246,22.3935375213623,54.8084526062012,8.46054840087891,18.407772064209002,43.750057220459006,8.674136161804201,15.7167797088623,17.6648540496826
932,8.012,18.0036666666667,1.217,29.9246666666667,57.701666666666696,47.044,81.05,13.9496666666667,12.283333333333301,30.359,45.1996666666667,17.528666666666698,29.2706666666667,19.902333333333303,20.146,55.212333333333305,31.2246666666667,44.421666666666695,8.85,18.544,40.4263333333333,8.176,15.480333333333302,14.458666666666698,9.68936061859131,20.582201004028303,1.6896066665649399,26.3696556091309,64.6998977661133,44.539737701415994,70.7883758544922,17.070724487304698,8.83542251586914,32.6399421691895,39.8316688537598,15.983006477356,29.8104934692383,17.626398086547898,16.7074127197266,53.216339111328104,22.6185569763184,55.5854263305664,8.55600547790527,19.170101165771502,46.1555671691895,8.87651062011719,16.6841430664062,18.045051574707
933,7.35633333333333,17.5453333333333,4.459,29.3006666666667,58.9133333333333,47.2166666666667,77.888,14.114666666666698,13.702666666666698,31.378,45.2276666666667,20.850333333333303,30.396333333333303,20.234666666666698,17.836666666666698,55.5733333333333,31.426,43.0333333333333,10.3106666666667,16.6073333333333,41.262333333333295,9.285,15.578,12.392999999999999,9.79327964782715,20.0935897827148,1.83188199996948,27.1810092926025,63.9870681762695,44.2410011291504,69.6458206176758,16.7572364807129,9.389180183410641,34.257396697998,39.6406135559082,15.246195793151902,29.3432540893555,17.739521026611303,17.029464721679698,53.422027587890604,21.240158081054698,57.208526611328104,8.74687194824219,19.024982452392603,49.4565544128418,8.96827793121338,16.2300186157227,18.3338241577148
934,7.67866666666667,16.9796666666667,2.958,31.4793333333333,57.9436666666667,47.7176666666667,65.8846666666667,15.556666666666699,16.455666666666698,36.903,42.503,22.6563333333333,34.0563333333333,21.6793333333333,17.6773333333333,54.93600000000001,32.2823333333333,40.723333333333294,10.770333333333301,19.129333333333303,55.892333333333305,7.906000000000001,14.830666666666698,13.6623333333333,10.0778026580811,19.9470176696777,2.8668439388275098,28.153955459594698,63.955413818359396,44.5540885925293,67.3707809448242,16.766973495483402,11.1368770599365,35.1608238220215,40.925254821777294,15.5257024765015,30.327320098877,18.850170135498,17.9968357086182,55.3727340698242,21.5920143127441,57.2860260009766,9.69739151000977,19.8245487213135,54.1018943786621,9.23211669921875,16.6141700744629,18.8643016815186
935,9.17933333333333,17.6543333333333,1.913,27.6153333333333,56.051333333333304,48.581,64.8283333333333,14.030999999999999,14.2,37.2016666666667,46.5153333333333,18.0476666666667,36.62,16.038,18.2783333333333,56.6113333333333,29.105,34.8053333333333,11.426333333333302,22.0753333333333,42.6153333333333,7.974,16.704,14.852,10.014491081237802,19.0803852081299,2.2941884994506805,26.722887039184602,64.60736083984379,43.581912994384794,64.34405517578121,17.1638431549072,9.5338020324707,36.5710487365723,38.7977256774902,15.3053684234619,30.6538429260254,19.1223983764648,14.7111730575562,53.5283889770508,20.1096572875977,49.4609527587891,9.01583003997803,19.192777633667,53.8780364990234,8.976640701293949,16.2331104278564,17.7138404846191
936,8.08333333333333,13.745999999999999,3.5389999999999997,25.092666666666698,58.0366666666667,44.8226666666667,62.8686666666667,15.581,15.385,35.327,43.9616666666667,18.922,36.335,20.701999999999998,18.354,58.226000000000006,26.7906666666667,31.439333333333302,14.049000000000001,20.7236666666667,40.21733333333329,6.21966666666667,15.960666666666699,18.3073333333333,9.744829177856449,18.7199935913086,2.07532215118408,25.3414363861084,66.87253570556639,43.1855049133301,60.839725494384794,17.4628276824951,8.35954284667969,37.8281707763672,37.386077880859396,15.8080348968506,31.1324977874756,19.464557647705103,13.038685798645,51.766902923584006,19.858263015747102,45.2418022155762,9.04171466827393,18.7326278686523,51.966251373290994,8.59763336181641,16.0874805450439,17.8894271850586
937,8.13266666666667,16.975,3.4036666666666697,28.466666666666697,57.075333333333305,44.448666666666696,63.1543333333333,16.1703333333333,13.261666666666699,35.5383333333333,42.597333333333296,17.879,35.199,20.500999999999998,17.2066666666667,58.5303333333333,27.785,31.5266666666667,13.230333333333302,21.2016666666667,40.449,6.7193333333333305,14.481333333333302,15.491333333333301,9.26836109161377,18.5574226379395,1.6444184780120803,25.425853729248,67.25418090820311,42.540618896484396,61.3427543640137,17.6698303222656,8.06188201904297,38.503044128418004,37.37192916870121,16.3744945526123,32.0702247619629,19.7478408813477,13.417854309082001,51.176830291748,20.8368530273438,46.157108306884794,9.75949382781982,18.8497333526611,48.2161140441895,8.47313976287842,15.5613145828247,17.0651988983154
938,8.23766666666667,15.805333333333301,5.48066666666667,26.056666666666697,55.894,50.1276666666667,61.8433333333333,17.21,12.987666666666698,35.795,42.1316666666667,14.719666666666699,31.778666666666698,23.022666666666698,17.6863333333333,54.772,27.0876666666667,31.3683333333333,11.65,17.533666666666697,40.347333333333296,6.949,13.920333333333302,14.136333333333301,8.35341167449951,17.037353515625,1.25387525558472,25.1453971862793,67.2612686157227,41.156276702880895,62.964839935302706,17.5591201782227,7.51565027236938,39.370719909668004,37.5108795166016,15.606409072876,30.3960800170898,19.7938957214355,13.3132314682007,50.223541259765604,19.1218700408936,48.466678619384794,9.9409818649292,17.20387840271,45.5589065551758,8.163317680358888,14.7533674240112,16.0947685241699
939,8.87633333333333,16.275,5.08933333333333,19.402,57.398333333333305,47.444333333333304,62.034,17.574666666666698,15.203333333333301,34.5163333333333,41.84233333333329,16.541,32.5933333333333,21.778666666666698,18.614,53.5246666666667,27.145,31.765,11.809333333333301,19.2293333333333,41.332,7.96333333333333,13.647,17.762999999999998,7.956079006195071,16.3145313262939,1.17791247367859,25.2256031036377,66.0720596313477,40.883636474609396,65.1638641357422,17.3615474700928,8.17378616333008,37.967903137206996,40.3589363098145,14.886688232421902,28.9975318908691,19.6410064697266,13.5094890594482,49.5380668640137,18.0482292175293,53.5507583618164,10.1148643493652,16.2479629516602,45.9484329223633,8.052211761474611,14.5036087036133,15.5761661529541
940,7.93166666666667,19.3483333333333,1.87566666666667,23.346,56.963,47.0063333333333,61.586000000000006,18.595,11.888,35.274333333333296,45.7806666666667,16.278,35.1503333333333,19.197,15.969000000000001,53.384666666666696,23.927,27.3633333333333,10.482333333333301,18.0586666666667,42.628,6.438,12.709000000000001,14.998,8.19945335388184,15.774027824401902,1.2656717300415001,23.690139770507802,67.07196044921879,41.070827484130895,64.74325561523439,17.2118721008301,7.79400110244751,36.024196624755895,38.9952621459961,14.807445526122999,28.7268962860107,19.763774871826197,11.9181432723999,48.6441841125488,16.6841678619385,50.8058586120605,9.04312992095947,15.733118057251,45.8927421569824,7.642756462097171,14.4022207260132,15.629147529602099
941,7.37333333333333,18.931333333333303,2.3040000000000003,26.724333333333302,54.391999999999996,45.912666666666695,62.0846666666667,18.3696666666667,12.023333333333301,30.538333333333302,43.9596666666667,17.2006666666667,33.9793333333333,17.9686666666667,16.553666666666697,53.1013333333333,20.033333333333303,28.7673333333333,9.817,17.352999999999998,40.2003333333333,6.63833333333333,12.061333333333302,13.7766666666667,8.63947296142578,16.0468769073486,1.40621590614319,21.956111907959,67.4233856201172,41.5303916931152,64.4225006103516,17.1796703338623,7.72161340713501,34.229305267334,37.243381500244105,14.474768638610803,28.7021808624268,19.747869491577102,10.9772214889526,48.2928314208984,15.339658737182601,44.036014556884794,8.17092895507812,15.6140623092651,44.8607330322266,7.410324573516849,14.369626045227099,15.5659265518188
942,8.09533333333333,17.004,1.8926666666666698,27.109666666666698,57.2026666666667,46.1666666666667,63.1456666666667,17.262333333333302,11.767000000000001,36.204666666666704,40.8816666666667,15.844000000000001,35.356333333333296,20.118,17.605999999999998,52.801333333333304,21.4746666666667,54.4093333333333,12.865,17.190666666666697,40.484,7.29233333333333,12.452,15.950999999999999,9.52431488037109,16.1027221679688,1.91796362400055,23.1345233917236,67.8185653686523,42.5819664001465,67.02499389648439,17.065862655639602,9.1382360458374,32.6607894897461,39.1363868713379,15.134386062622099,29.5182399749756,20.318813323974602,12.932208061218299,50.4110641479492,16.3156356811523,58.229217529296896,8.48712062835693,15.9976711273193,53.0392646789551,7.21178483963013,15.1235904693604,15.770216941833501
943,8.34866666666667,17.343,1.6580000000000001,23.080666666666698,57.1203333333333,44.3703333333333,60.17100000000001,17.807000000000002,12.061333333333302,32.3356666666667,31.853333333333303,15.655666666666699,35.447666666666706,20.0773333333333,18.108333333333302,53.165666666666695,24.3546666666667,32.899,15.815999999999999,18.262333333333302,38.967,9.964,11.9413333333333,16.6486666666667,8.98271179199219,17.6242713928223,2.28358030319214,22.798978805542003,66.2348709106445,41.3787498474121,63.090461730957,15.9437761306763,7.5695285797119105,32.1522064208984,35.1377296447754,14.6097564697266,28.8556613922119,19.9702682495117,11.0693197250366,48.2044258117676,15.7520923614502,46.237697601318395,8.48575973510742,16.3291187286377,52.4597091674805,7.0976252555847195,14.9160575866699,15.6386203765869
944,7.882000000000001,15.107000000000001,6.34366666666667,19.916333333333302,55.6873333333333,41.7446666666667,61.383333333333304,18.2813333333333,11.508666666666699,31.310666666666698,28.8806666666667,15.474333333333302,32.8126666666667,23.4563333333333,18.8043333333333,52.4723333333333,23.2063333333333,31.695,14.36,21.1716666666667,39.76,7.3763333333333305,10.071,17.3286666666667,9.23511123657227,18.3270263671875,3.80669665336609,24.607130050659197,64.222785949707,40.739295959472706,57.404727935790994,15.0908145904541,7.2843332290649405,33.0023880004883,31.9921360015869,14.653949737548801,28.038703918457,20.7270603179932,10.6993103027344,47.4209976196289,17.1159782409668,40.2080039978027,9.03661823272705,17.6359272003174,52.9585494995117,7.02799320220947,14.4647216796875,16.3069820404053
945,7.46633333333333,17.645,5.922999999999999,18.446666666666697,56.4083333333333,39.7403333333333,60.394,17.379333333333303,13.095999999999998,29.003333333333302,27.36,15.536666666666699,30.330666666666698,24.081,18.4043333333333,52.657,23.8636666666667,36.880666666666706,12.816666666666698,25.5783333333333,39.222333333333296,6.98566666666667,10.902333333333301,19.509333333333302,8.38401126861572,17.5708541870117,4.906702041625981,26.2038230895996,61.4482955932617,40.910858154296896,54.946414947509794,14.7709321975708,9.2805757522583,34.474193572998,31.6820335388184,14.7587404251099,27.8392124176025,22.456844329834,11.253849029541,47.7772445678711,18.3423824310303,42.406402587890604,9.62647724151611,18.5371170043945,49.285160064697294,7.12717342376709,14.170413017272901,16.7448577880859
946,7.385,16.475,6.48933333333334,20.059,56.1826666666667,41.381333333333295,58.806000000000004,16.530666666666697,12.593,31.004666666666697,27.337,16.9123333333333,33.13,17.1623333333333,18.857,53.208999999999996,23.991999999999997,37.297,11.613333333333301,26.0186666666667,43.1473333333333,7.656000000000001,12.373333333333301,13.448,8.37447547912598,16.5675830841064,6.295124053955081,28.641231536865202,58.775173187255895,40.856971740722706,52.25907897949221,14.8408889770508,10.5239286422729,34.970947265625,30.6433963775635,15.828695297241199,29.1153964996338,23.5174713134766,11.574644088745101,47.682586669921896,19.5266895294189,43.525238037109396,10.1836948394775,18.91921043396,45.5077705383301,7.11560153961182,14.0381193161011,16.3342914581299
947,7.202000000000001,16.4363333333333,5.2170000000000005,21.981666666666698,58.043,42.34233333333329,57.681000000000004,16.1336666666667,10.6596666666667,30.413333333333302,29.1076666666667,15.504000000000001,32.750666666666696,18.033333333333303,19.600333333333303,51.128666666666696,26.158333333333303,35.5803333333333,12.215333333333302,22.4673333333333,48.3943333333333,6.8923333333333305,11.303666666666699,2.9566666666666697,8.31439208984375,15.8265905380249,6.59877872467041,29.0871963500977,57.363132476806605,40.4116706848145,50.60197448730471,14.097719192504899,10.165415763855,35.354152679443395,29.3661804199219,16.4343585968018,29.9172019958496,23.5674724578857,11.948977470397901,47.08149719238279,18.9802265167236,42.066463470459,9.71517848968506,18.154878616333,44.6191253662109,6.85650300979614,14.015704154968299,15.205204010009801
948,7.60633333333333,16.934333333333303,5.086,27.9226666666667,58.6983333333333,43.0906666666667,49.4813333333333,16.600333333333303,12.378666666666698,33.508333333333304,28.8283333333333,16.637333333333302,28.939333333333302,24.307,18.5283333333333,52.2273333333333,22.527333333333303,39.335666666666704,11.172,21.729,49.5923333333333,6.57766666666667,12.118333333333302,10.919,8.1659984588623,16.0388050079346,7.10475206375122,29.967885971069304,59.28166198730471,39.9828491210938,49.0880813598633,13.749924659728999,10.5004053115845,37.4532585144043,30.1154460906982,17.349998474121097,30.167282104492198,23.316297531127898,12.2579689025879,47.99809265136721,18.8788890838623,49.061672210693395,9.67179775238037,18.2248764038086,47.4019546508789,6.97255802154541,14.2475004196167,15.427806854247999
949,9.01333333333333,18.5736666666667,5.487,31.089000000000002,56.4393333333333,43.651,51.6906666666667,16.2796666666667,12.704666666666698,35.101666666666695,26.9156666666667,15.569,33.236999999999995,20.304666666666698,18.1806666666667,51.0933333333333,23.486,50.36600000000001,11.435333333333302,21.740666666666698,52.6463333333333,8.86833333333333,11.817333333333302,4.04433333333333,8.33616638183594,16.281061172485398,7.15342044830322,31.494779586792003,61.174655914306605,39.4797973632812,50.075740814209006,13.705150604247999,11.265532493591301,37.465259552002,31.2309036254883,18.1799087524414,30.470361709594698,22.864538192749,12.646932601928699,49.2026596069336,19.513713836669897,55.0104293823242,9.54023838043213,18.1274700164795,48.959835052490206,7.04663610458374,14.1178398132324,16.2393436431885
950,9.47533333333333,19.8816666666667,4.3919999999999995,23.403666666666698,56.673333333333304,45.961000000000006,54.2253333333333,15.991333333333301,11.743,35.1473333333333,26.9126666666667,15.246333333333302,32.3686666666667,16.436,17.5736666666667,50.0703333333333,25.86,47.6,11.101666666666699,19.879,49.378,7.3363333333333305,11.421,4.042,7.99446439743042,15.823595046997099,6.27178812026978,30.806661605835,60.221229553222706,38.663536071777294,47.1248893737793,13.723888397216802,11.551640510559098,35.7226600646973,30.930601119995103,18.0729923248291,29.1139354705811,21.4301357269287,12.9606761932373,48.1180076599121,19.8278923034668,54.3790473937988,9.68671607971191,17.3332767486572,46.6473617553711,7.0268230438232395,13.1755018234253,16.3223514556885
951,8.599,19.785,3.08133333333333,25.344,55.9296666666667,45.683666666666696,53.1326666666667,15.720333333333302,12.232333333333301,33.8583333333333,27.876333333333303,16.885666666666697,31.153000000000002,21.447,17.654,51.7776666666667,24.688000000000002,44.365333333333304,12.486666666666698,19.7153333333333,48.8306666666667,7.293666666666669,15.001333333333301,3.90666666666667,7.7127370834350595,16.4099807739258,6.03766107559204,29.4483852386475,59.3724708557129,39.1990623474121,46.886505126953104,14.157388687133801,12.2319784164429,34.7599678039551,34.7782363891602,18.546781539917,28.9637851715088,20.637155532836896,14.374210357666,48.8247222900391,19.5370464324951,57.2579956054688,10.0071382522583,16.8902225494385,43.6763496398926,7.36907815933228,13.531521797180199,16.2788429260254
952,8.28433333333333,17.585666666666697,3.00366666666667,24.373333333333303,54.3933333333333,42.9426666666667,49.391000000000005,15.748,14.710666666666699,31.499000000000002,25.6716666666667,16.023,31.17,22.5376666666667,20.291,52.2496666666667,24.555,40.165333333333294,12.008,17.9043333333333,43.1906666666667,7.202000000000001,15.072333333333301,4.35166666666667,8.18405151367188,16.5582904815674,5.6450719833374,27.4985370635986,53.2968826293945,37.8621406555176,41.2965660095215,13.7972402572632,13.7080392837524,32.9175796508789,33.904754638671896,18.487163543701197,29.3605117797852,20.0046501159668,16.0649833679199,49.4474678039551,20.7257022857666,48.3122138977051,11.3974666595459,17.031814575195302,41.7169227600098,7.979558944702151,13.3217239379883,16.771795272827102
953,7.42333333333333,16.2613333333333,2.75533333333333,20.531,56.04600000000001,44.6536666666667,49.048333333333304,16.451333333333302,14.767666666666699,29.8343333333333,28.129666666666697,14.915333333333301,30.405666666666697,22.3433333333333,22.033,51.9326666666667,27.013,42.0753333333333,11.3773333333333,17.428,43.8586666666667,6.685,14.332666666666698,3.5433333333333303,7.91283321380615,16.5313568115234,5.829270362854,26.677303314209,50.680324554443395,37.561561584472706,37.2324562072754,14.131227493286099,15.198524475097699,32.656749725341804,35.1015129089355,19.1922836303711,30.7911720275879,19.8328037261963,17.4795265197754,50.170413970947294,22.242650985717802,48.193874359130895,11.938073158264197,17.9969749450684,41.1852149963379,8.24724292755127,13.5857152938843,17.4554805755615
954,7.56466666666667,17.6383333333333,2.67266666666667,24.2306666666667,55.644,44.7346666666667,47.3976666666667,17.088666666666697,14.915,29.1273333333333,28.312666666666697,14.755999999999998,31.4793333333333,22.642,20.073,55.693999999999996,25.9643333333333,42.0016666666667,12.858666666666698,17.6886666666667,48.2066666666667,6.314,13.169,2.13133333333333,7.75704050064087,16.823736190795902,5.987895965576169,26.6434116363525,52.490695953369105,38.5826377868652,34.6559677124023,14.5033931732178,16.258956909179698,34.402679443359396,35.822360992431605,19.572332382202102,31.871290206909197,19.5329570770264,17.8027267456055,51.0485687255859,22.419075012207,48.867893218994105,11.992768287658699,18.0671062469482,41.2067909240723,8.41327476501465,14.0142107009888,17.8659610748291
955,8.63866666666667,18.5526666666667,3.3396666666666697,30.210666666666697,55.2593333333333,46.1696666666667,46.6813333333333,16.653666666666698,13.860666666666699,25.4613333333333,28.4656666666667,16.293,34.5093333333333,23.210666666666697,18.4643333333333,53.8463333333333,28.4993333333333,42.151,11.627,18.111,53.295,7.7353333333333305,14.255999999999998,12.186,8.19010639190674,18.5541896820068,7.5241584777832005,27.0273361206055,53.828239440918,41.023933410644496,33.9062995910645,14.658137321472198,18.835428237915,35.80409622192379,35.6392669677734,21.1702613830566,33.8725242614746,20.2432746887207,19.0641918182373,52.390907287597706,25.049989700317397,48.8916511535645,12.650096893310499,20.0024566650391,44.493503570556605,8.61946773529053,15.766720771789599,18.6192646026611
956,8.99733333333333,18.62,5.026,27.0236666666667,55.2306666666667,45.8903333333333,45.262666666666696,16.5636666666667,14.592,24.002,27.5933333333333,15.8353333333333,30.6916666666667,22.561999999999998,19.298666666666698,53.91,27.735,58.89,13.148333333333301,17.1713333333333,52.4776666666667,9.525,12.029666666666698,13.265333333333302,8.490451812744139,19.8730583190918,8.024721145629881,26.266553878784197,53.0569076538086,42.158596038818395,33.0713043212891,15.0240116119385,20.229722976684602,35.5622138977051,35.3177528381348,21.8261833190918,35.1396980285645,20.213314056396502,20.0576267242432,52.5136604309082,26.6347980499268,48.3155326843262,13.2176036834717,21.4814128875732,45.318229675293,8.9027681350708,16.025560379028303,18.969284057617198
957,9.70633333333333,20.730999999999998,5.48233333333333,24.6666666666667,54.586999999999996,42.46733333333329,45.4376666666667,16.3406666666667,15.898333333333301,30.128,28.068333333333303,17.7446666666667,30.565333333333303,22.161666666666697,18.7476666666667,53.3503333333333,32.609,62.2096666666667,12.88,18.933,52.0713333333333,8.26766666666667,12.161666666666699,15.640333333333302,8.54701614379883,20.9975357055664,9.16751480102539,25.9125595092773,52.318721771240206,43.765506744384794,34.4409980773926,15.263922691345199,22.1628818511963,34.4539985656738,35.066295623779304,22.713695526123,36.0009346008301,20.4230785369873,20.632167816162102,52.456569671630895,28.775142669677702,48.693603515625,14.188777923584,23.568506240844698,46.38871765136721,9.00277328491211,16.8324012756348,19.4529418945312
958,8.69066666666667,18.3573333333333,6.27366666666667,21.044,56.826,50.2213333333333,45.3126666666667,16.8753333333333,15.3376666666667,30.866999999999997,29.132666666666697,18.527333333333303,34.042,21.022666666666698,18.381333333333302,52.331,35.3586666666667,50.3616666666667,13.707666666666698,20.5893333333333,51.8336666666667,6.706333333333331,12.950333333333301,14.35,8.67109203338623,21.6398410797119,9.877875328063961,23.988521575927702,50.525814056396506,45.316925048828104,34.2085151672363,15.853796005249,23.374444961547898,32.2306480407715,33.644397735595696,22.8468532562256,35.872241973877,20.4505405426025,21.2825889587402,52.8996047973633,30.270191192627,47.7404975891113,14.4286251068115,24.503728866577102,44.0797729492188,9.06077671051025,17.2427253723145,19.1020488739014
959,8.510666666666669,21.589000000000002,6.1583333333333306,19.637999999999998,56.4806666666667,48.208999999999996,45.8523333333333,15.344666666666699,17.677,30.3746666666667,29.384333333333302,20.629333333333303,37.7093333333333,22.483,19.754333333333303,53.81,32.684,59.369,15.419333333333302,20.8433333333333,49.7103333333333,7.23166666666667,12.471666666666698,14.687999999999999,9.034975051879881,22.823413848877,10.2871522903442,23.4336967468262,50.7956314086914,46.944065093994105,36.0120086669922,16.9151992797852,24.643722534179698,29.9885768890381,34.318145751953104,23.3067302703857,36.7667808532715,21.2379379272461,22.8839492797852,53.4365653991699,32.2535781860352,49.42472839355471,15.418402671814,25.480211257934602,43.727443695068395,9.53580474853516,17.4210166931152,19.3894309997559
960,10.389666666666699,20.8943333333333,5.83166666666667,22.735,56.288000000000004,46.1573333333333,45.7526666666667,15.436666666666698,18.5493333333333,30.379333333333303,26.751333333333303,19.926666666666698,33.0446666666667,23.952666666666698,19.893333333333302,55.848,33.5666666666667,55.8783333333333,16.647000000000002,22.62,52.3986666666667,7.30033333333333,16.691,14.622333333333302,9.5230073928833,24.2010612487793,10.170433044433599,22.2817649841309,51.3271827697754,47.6416206359863,37.356014251709,17.4940452575684,25.0179138183594,28.5849609375,35.3551254272461,23.658088684082,37.4156837463379,21.1571369171143,23.6553249359131,53.4411964416504,34.3434829711914,47.3316879272461,16.2204608917236,25.9569625854492,41.3846549987793,9.86832427978516,17.5690784454346,19.246038436889602
961,11.905999999999999,20.69,6.15733333333333,21.934666666666697,54.553999999999995,47.297,45.052,14.378333333333302,18.692999999999998,28.87,25.0386666666667,21.1336666666667,36.0833333333333,23.7293333333333,19.3633333333333,53.483999999999995,35.457666666666704,53.875666666666696,15.945,24.5103333333333,50.6133333333333,9.31366666666667,16.918,14.137,11.0292978286743,24.5367240905762,9.80726909637451,19.944158554077102,50.368991851806605,46.951236724853494,36.922088623046896,17.6573123931885,24.3265228271484,28.967725753784197,34.858371734619105,23.854793548584,37.72265625,20.8870239257812,24.1696434020996,53.683528900146506,35.043708801269496,45.5387992858887,16.327440261840803,25.599233627319304,40.5412101745605,10.008319854736301,17.6389007568359,18.546407699585
962,12.4176666666667,21.9973333333333,6.369,20.763666666666698,55.769,48.3003333333333,43.6,14.665999999999999,18.4476666666667,27.0263333333333,27.495,19.838333333333303,37.0436666666667,25.1106666666667,21.035,54.928999999999995,37.84666666666671,62.0836666666667,15.677,26.167666666666697,51.7746666666667,8.14666666666667,19.0613333333333,11.086333333333302,12.0431251525879,26.565973281860398,10.015606880188,21.1563491821289,49.7552261352539,46.257537841796896,36.2411994934082,17.6800975799561,25.372014999389602,28.907823562622102,36.4379768371582,25.657262802124,39.598716735839794,20.922327041626,25.811754226684602,53.763343811035206,36.9280433654785,45.719211578369105,17.6561069488525,26.8748569488525,42.5897560119629,10.5524959564209,18.4858303070068,18.4005146026611
963,11.330666666666698,22.163333333333302,8.459,23.996,55.8613333333333,48.6596666666667,42.459666666666706,13.661666666666699,19.527333333333303,25.882666666666697,27.0346666666667,21.1726666666667,38.3373333333333,26.789,21.030333333333303,54.745,39.446999999999996,58.101000000000006,16.748333333333303,27.046,51.7646666666667,8.77633333333333,20.1393333333333,13.7873333333333,13.162740707397498,27.5700511932373,9.91409397125244,22.0054874420166,50.1305656433105,45.6286392211914,37.5285148620605,17.1114635467529,25.2251625061035,28.7705402374268,36.5373191833496,26.852472305297898,40.50754928588871,20.8312015533447,26.3643608093262,54.569221496582,39.4308586120605,42.96830749511721,18.2642383575439,28.0821514129639,42.6280364990234,10.8675174713135,18.8216152191162,17.9147834777832
964,10.767333333333301,25.4546666666667,10.082,23.2936666666667,54.089,47.7763333333333,44.5243333333333,16.692,25.23,26.752,27.1533333333333,24.525,41.547,25.986333333333302,24.5616666666667,55.020333333333305,39.34233333333329,56.537666666666695,18.316,31.1703333333333,51.2713333333333,12.567666666666698,21.310666666666698,12.929666666666698,14.393665313720698,29.1409645080566,10.258462905883801,21.3862323760986,50.8420639038086,46.087459564209006,37.320652008056605,17.790819168090803,25.6733093261719,29.341028213501,36.5514373779297,29.3013038635254,43.665611267089794,21.972478866577102,28.7839622497559,56.8896141052246,43.372249603271506,42.8927001953125,18.7877140045166,30.0436363220215,46.3623161315918,11.636855125427198,19.381414413452102,17.731887817382802
965,11.73,28.4166666666667,10.6013333333333,24.65,54.943999999999996,46.9713333333333,44.645,12.634333333333302,25.931333333333303,28.114,26.98,28.326333333333302,41.7493333333333,25.567333333333302,26.205,58.2896666666667,41.6883333333333,52.93899999999999,22.6803333333333,35.7613333333333,52.6013333333333,13.3666666666667,21.438000000000002,10.3463333333333,15.419175148010302,30.3761672973633,10.3862056732178,22.3282775878906,50.669464111328104,46.5020980834961,38.568840026855504,16.9339866638184,26.5471496582031,29.812664031982397,37.5186996459961,30.781696319580103,45.172946929931605,22.5724258422852,30.394971847534197,58.409309387207,44.8798904418945,44.7785491943359,19.732345581054698,31.8123264312744,44.7953567504883,12.0479402542114,20.0374908447266,18.617727279663104
966,11.8483333333333,30.934666666666697,9.59266666666667,25.416,54.0046666666667,47.9076666666667,45.8933333333333,13.511,25.8466666666667,26.507666666666697,30.3526666666667,30.585,45.537,25.0466666666667,26.2356666666667,63.271,43.8063333333333,58.8676666666667,24.972333333333303,34.741,48.81,12.0373333333333,23.132333333333303,10.4033333333333,15.9046363830566,31.667259216308604,10.5262861251831,22.281793594360398,50.37480163574221,47.2292366027832,38.89243698120121,16.7892246246338,27.5026073455811,31.543119430542003,39.088981628418004,31.903001785278303,46.700775146484396,23.297498703002898,31.774112701416,60.1385917663574,44.6976470947266,49.8234710693359,20.712734222412102,33.190399169921896,43.6266021728516,12.5921077728271,21.064031600952102,19.3207092285156
967,13.015666666666698,39.249666666666705,12.387,25.344333333333303,53.7483333333333,55.9676666666667,46.515,15.345666666666698,25.1393333333333,26.7953333333333,32.4653333333333,33.624,49.1813333333333,24.405666666666697,28.105,62.435333333333304,48.9146666666667,60.2903333333333,29.481666666666698,38.461,52.0576666666667,11.712333333333302,24.934666666666697,11.0,16.7300930023193,35.4609413146973,11.9412527084351,23.1877460479736,49.7756118774414,48.800106048584006,37.053638458252,18.115037918090803,30.1610622406006,35.0949363708496,40.811305999755895,34.9741249084473,51.3793067932129,24.811840057373,34.209808349609396,61.9256172180176,48.214027404785206,53.7102737426758,23.3444766998291,36.547306060791,46.2867546081543,13.8358545303345,23.6920223236084,20.728467941284197
968,13.694,37.773,11.480333333333302,25.9866666666667,55.0643333333333,58.3326666666667,42.9096666666667,16.164333333333303,25.818333333333303,28.8013333333333,30.725666666666697,32.929333333333304,50.248000000000005,22.359,34.7803333333333,62.123000000000005,51.6953333333333,51.948666666666696,31.112666666666698,36.5623333333333,54.726666666666695,11.931,27.0193333333333,13.382,17.4864253997803,36.791175842285206,12.5584802627563,22.507526397705103,49.0874710083008,48.5529594421387,34.3065986633301,18.5167388916016,30.035665512085,36.4771118164062,39.778049468994105,35.169281005859396,52.241569519043,25.0302791595459,34.337657928466804,61.8187675476074,48.9546241760254,52.9899826049805,24.557674407959,37.181434631347706,48.8076362609863,13.7943439483643,24.133934020996104,21.2137718200684
969,12.713,38.2663333333333,11.585999999999999,21.584,54.0333333333333,55.194333333333304,43.7836666666667,16.108333333333302,31.438000000000002,27.339000000000002,28.6956666666667,31.355333333333302,47.5146666666667,25.019666666666698,33.7423333333333,62.319333333333304,51.0193333333333,51.9136666666667,32.7043333333333,32.3783333333333,53.8446666666667,12.411666666666699,27.109,14.432,17.3090896606445,36.7198371887207,12.294872283935499,20.2431869506836,46.91706848144529,46.7555618286133,32.4873275756836,18.4953842163086,29.690126419067397,37.247127532959,37.5625,33.710540771484396,51.2652168273926,24.379154205322298,33.639083862304695,59.9839935302734,48.9166107177734,52.9337577819824,25.5093841552734,36.0261459350586,51.9933090209961,13.557124137878402,22.78125,21.959983825683604
970,13.381666666666698,41.5353333333333,11.83,20.5636666666667,53.1636666666667,56.265,42.136,16.0773333333333,30.076333333333302,24.988000000000003,29.916,29.4516666666667,48.395333333333305,26.118666666666698,33.2763333333333,62.6406666666667,50.5123333333333,49.8506666666667,30.948333333333302,31.475333333333303,55.2746666666667,11.727333333333302,23.918000000000003,11.684000000000001,17.5820636749268,36.3316307067871,12.4072914123535,18.742986679077102,44.49711608886721,44.962833404540994,30.5616188049316,18.630012512207,29.426513671875,36.5303955078125,34.3032455444336,33.6685218811035,50.263671875,23.954444885253896,33.436618804931605,59.3932571411133,49.5149612426758,51.1114082336426,26.196363449096697,35.083156585693395,55.4330177307129,13.328982353210401,21.8027229309082,21.605936050415
971,14.732999999999999,43.1703333333333,12.8323333333333,16.928,50.7886666666667,55.856,39.899,15.144333333333302,26.394000000000002,25.213666666666697,27.683000000000003,25.8373333333333,46.025,24.143333333333302,31.1426666666667,61.1063333333333,49.7396666666667,51.488666666666695,29.628,30.8136666666667,53.656000000000006,14.618,25.7736666666667,11.836666666666698,17.833196640014602,35.1298599243164,11.743755340576199,17.9079513549805,43.9356803894043,42.756065368652294,30.104398727417003,18.1766109466553,28.0255241394043,37.567066192627,31.093042373657198,32.5458564758301,48.3917655944824,23.402074813842802,31.319505691528303,57.4233627319336,48.285064697265604,50.7940254211426,25.697872161865202,33.4295616149902,57.1842842102051,12.854115486145,20.1658935546875,21.225294113159197
972,13.6433333333333,39.3683333333333,12.062000000000001,23.768,52.536,48.8506666666667,39.544000000000004,16.280333333333303,27.907333333333302,26.1733333333333,27.4076666666667,25.2506666666667,46.647,19.969,30.265333333333302,63.354666666666695,47.9626666666667,51.03,30.4136666666667,29.528000000000002,54.566,11.615666666666698,25.569000000000003,13.443333333333301,17.6932697296143,34.3172569274902,11.3728828430176,18.1371974945068,46.6889038085938,42.6424522399902,29.6372146606445,18.225418090820302,26.626365661621104,38.68153762817379,32.509147644043004,31.741003036499,47.0254936218262,22.759202957153303,29.429090499877898,57.4756202697754,47.7607345581055,50.109134674072294,24.783329010009798,31.881420135498,58.651485443115206,12.4487152099609,19.8238639831543,20.300640106201197
973,16.7356666666667,36.609333333333296,3.7413333333333303,21.9203333333333,53.0433333333333,46.208999999999996,29.5786666666667,16.641666666666698,26.3846666666667,25.4963333333333,34.0263333333333,26.0266666666667,44.790666666666695,24.6383333333333,29.1426666666667,62.2383333333333,45.931999999999995,49.727,30.2373333333333,32.1766666666667,53.0156666666667,10.4106666666667,23.7416666666667,13.138666666666698,17.0669555664062,33.0621490478516,10.316633224487301,17.5142402648926,47.569694519043,42.320762634277294,26.7410869598389,17.684476852417,25.1475524902344,40.1989097595215,34.921630859375,30.101028442382802,44.954681396484396,21.569557189941396,26.674865722656197,56.2710456848145,46.9440231323242,47.428596496582,24.191102981567397,29.607322692871104,57.9570655822754,12.071679115295401,19.4448318481445,20.113695144653303
974,17.4916666666667,32.6873333333333,3.4560000000000004,17.567999999999998,50.4463333333333,48.8526666666667,28.5466666666667,18.076,23.691999999999997,26.443,33.3783333333333,27.8053333333333,45.3573333333333,22.882666666666697,30.3803333333333,60.3093333333333,45.681000000000004,46.5826666666667,27.786333333333303,32.895333333333305,52.4543333333333,10.996666666666698,24.768333333333302,14.212333333333302,16.3644142150879,31.7052955627441,9.86370468139648,16.5873680114746,46.812961578369105,41.5125503540039,26.6549015045166,17.18505859375,24.3642501831055,38.9932861328125,36.9590492248535,29.167901992797898,43.59196472167971,21.3648242950439,26.297058105468803,55.94181823730471,45.4550857543945,47.0104103088379,24.4771347045898,28.6963577270508,58.1519966125488,11.7058000564575,18.9865779876709,20.0553016662598
975,16.705,27.975,2.6310000000000002,17.7693333333333,50.828,44.7656666666667,27.205666666666698,18.021,23.1756666666667,25.9476666666667,33.9683333333333,29.0706666666667,46.4346666666667,18.151,30.778000000000002,58.5216666666667,46.3793333333333,44.6606666666667,20.745666666666697,34.469,50.2143333333333,9.57066666666667,22.536333333333303,13.654000000000002,15.744793891906701,29.2986888885498,9.34323883056641,16.7290325164795,46.7466888427734,40.8513031005859,26.2813320159912,16.2870788574219,22.897272109985398,38.3265533447266,37.237091064453104,27.7549934387207,41.7991600036621,20.8890361785889,23.7504768371582,55.6864433288574,44.189624786377,43.7326431274414,23.531202316284197,27.1621913909912,54.094573974609396,11.0079126358032,18.481388092040998,19.7758712768555
976,16.0786666666667,27.7816666666667,2.338,17.9823333333333,49.814666666666696,43.5476666666667,26.0966666666667,22.879333333333303,21.882666666666697,26.527666666666697,32.299,26.8316666666667,43.740333333333304,18.745666666666697,28.314333333333302,57.372666666666696,49.3,52.8776666666667,20.189333333333302,33.006,51.7763333333333,9.45766666666667,21.1256666666667,13.764666666666699,15.2976417541504,28.8601417541504,9.0110969543457,15.1503257751465,47.1497077941895,39.5241241455078,25.7874813079834,16.5034713745117,22.1899299621582,39.1715316772461,38.959156036377,27.373102188110398,41.8561782836914,20.807664871215803,25.578115463256804,56.52595520019529,44.148998260498,43.9222221374512,23.6493110656738,26.953147888183604,55.157100677490206,10.8232755661011,18.224346160888697,19.807773590087898
977,15.546,27.34,2.89,14.739666666666698,47.187,42.0873333333333,26.2263333333333,20.237000000000002,20.525,27.199666666666698,32.4876666666667,25.865666666666698,45.948666666666696,22.3666666666667,26.1546666666667,56.6643333333333,47.610666666666695,34.8563333333333,20.133,32.4206666666667,50.7133333333333,10.630999999999998,21.3713333333333,13.318666666666699,15.341810226440401,28.0609836578369,8.62031650543213,14.148773193359402,44.9396896362305,36.65443801879879,24.285583496093803,16.2648773193359,21.2884216308594,35.6101112365723,37.8043251037598,26.1539134979248,40.3167572021484,20.1208591461182,25.3883419036865,54.6725463867188,43.1476821899414,42.0423583984375,22.7163352966309,26.2506370544434,50.771656036377,10.1695070266724,17.1852607727051,19.8296184539795
978,14.216666666666699,28.429666666666698,2.76633333333333,15.108333333333302,47.099,41.453666666666706,27.504333333333303,21.4546666666667,20.448333333333302,25.2336666666667,30.693333333333303,26.8373333333333,38.567,20.5583333333333,25.0933333333333,55.499333333333304,42.9133333333333,39.1393333333333,21.791999999999998,31.533333333333303,53.6496666666667,10.6573333333333,24.0416666666667,13.745666666666699,15.1654043197632,27.953853607177702,8.53568363189697,14.1507482528687,43.2556228637695,35.7801628112793,23.220521926879897,16.4993934631348,21.847126007080103,34.356800079345696,38.237373352050795,25.7459774017334,39.966892242431605,19.466480255127,25.317617416381804,53.794059753418,42.9591255187988,42.750419616699205,22.930480957031197,26.295785903930696,50.638633728027294,9.979616165161131,17.0796699523926,20.091777801513697
979,13.0236666666667,27.4656666666667,2.78733333333333,14.036333333333301,48.4966666666667,41.015333333333295,25.807666666666698,20.2626666666667,18.3773333333333,25.9736666666667,30.793000000000003,26.248,40.9826666666667,17.1546666666667,24.734666666666698,57.2363333333333,41.083,42.738333333333294,22.9063333333333,32.2376666666667,59.946999999999996,8.46666666666667,20.660999999999998,15.495999999999999,14.762814521789599,27.872756958007802,8.51533794403076,14.8191804885864,42.6154365539551,35.081882476806605,22.9642906188965,16.738862991333,21.966331481933604,34.4482612609863,38.996589660644496,24.880201339721697,39.3745727539062,18.7547912597656,25.704269409179698,53.38261413574221,42.503746032714794,42.804347991943395,23.097558975219698,26.096355438232397,54.797248840332,9.9885721206665,16.6978397369385,20.535228729248
980,14.937999999999999,29.2963333333333,8.76266666666667,14.1516666666667,45.6533333333333,40.8526666666667,23.5756666666667,19.9323333333333,19.751333333333303,25.839666666666698,30.026999999999997,22.647,40.000333333333295,22.942333333333302,24.406,59.1893333333333,43.761,29.894000000000002,20.637333333333302,29.054666666666698,59.929333333333304,8.02866666666667,19.8986666666667,13.503,15.266474723815902,26.8689498901367,8.86237335205078,15.431236267089801,42.758735656738295,35.5370025634766,22.246295928955103,16.6281623840332,22.031175613403303,37.0645179748535,36.6475028991699,24.7511825561523,39.264499664306605,19.3004169464111,24.4034252166748,53.6482467651367,42.418849945068395,38.217613220214794,21.204515457153303,26.123846054077102,51.6965484619141,9.6258430480957,16.8214912414551,20.6666660308838
981,12.898,25.978,8.86033333333333,14.655999999999999,46.799,41.86,23.193333333333303,17.7906666666667,19.431333333333303,26.531,24.421999999999997,22.960666666666697,40.722333333333296,27.389,24.257333333333303,67.2243333333333,43.31100000000001,30.411333333333303,18.673666666666698,30.123333333333303,51.7663333333333,7.83933333333333,20.2203333333333,14.064666666666698,14.978878974914599,26.0185356140137,9.49330902099609,15.894476890564,42.8936195373535,35.8330078125,21.571208953857397,16.6159744262695,22.5333137512207,37.9298057556152,35.233833312988295,25.1979866027832,39.319786071777294,19.5233554840088,24.375411987304698,54.8516616821289,42.2771492004395,35.921478271484396,20.3879375457764,26.661611557006804,50.634647369384794,9.54051685333252,17.4251079559326,20.0024585723877
982,11.992,25.1836666666667,8.242,14.419666666666698,47.2796666666667,42.796333333333294,23.463333333333303,19.0906666666667,19.797333333333302,24.655,23.7313333333333,23.1543333333333,41.683333333333294,22.0096666666667,23.964000000000002,63.5236666666667,39.3616666666667,31.7633333333333,20.135,27.346,49.372,7.728,20.27,15.130999999999998,14.452267646789599,25.324542999267603,10.316277503967301,15.037592887878402,43.02409362792971,35.4224395751953,20.961721420288104,16.467220306396502,22.434612274169897,35.937751770019496,34.4422378540039,25.2894687652588,38.9140205383301,19.349798202514602,24.1165199279785,55.5412063598633,40.441398620605504,34.1144218444824,19.7605419158936,26.335512161254897,48.621429443359396,9.34894752502441,17.4821605682373,18.4595851898193
983,12.017000000000001,22.958000000000002,8.26433333333333,13.847333333333301,46.523999999999994,40.3,22.257333333333303,18.041333333333302,19.419,23.914,24.182666666666698,23.225333333333303,35.591333333333296,18.068333333333303,26.158333333333303,60.91,35.2116666666667,29.7733333333333,20.7126666666667,27.786666666666697,49.9523333333333,8.54766666666667,20.103666666666697,13.722666666666699,13.522961616516099,23.728023529052702,10.1174955368042,14.8907375335693,42.216949462890604,34.367355346679695,20.568462371826197,16.0950241088867,21.812816619873,34.3981094360352,33.157054901123,24.636028289794897,37.220100402831996,18.6262493133545,23.474849700927702,55.749847412109396,37.0419883728027,31.762022018432603,19.169244766235398,24.6150207519531,45.918628692627,8.72876358032227,16.802362442016598,17.154273986816403
984,12.623333333333301,23.3456666666667,8.11133333333333,15.008,46.258333333333304,39.973333333333294,24.275666666666698,18.908666666666697,17.1946666666667,23.581999999999997,25.517,23.837,33.8966666666667,22.658333333333303,23.149,62.71,33.765,29.230333333333302,19.0863333333333,24.366999999999997,30.7996666666667,7.684666666666669,19.9456666666667,11.323,12.5757474899292,21.959527969360398,9.32527542114258,14.8533487319946,40.1266746520996,33.3174514770508,21.555545806884798,15.054012298584,21.003511428833,33.036487579345696,32.381847381591804,23.354539871215803,34.953517913818395,17.5788192749023,22.338426589965803,54.6984786987305,33.658580780029304,30.7347030639648,19.2672519683838,22.6395473480225,44.015007019043,8.278232574462889,15.719885826110803,17.022281646728498
985,11.9923333333333,22.760666666666697,6.62533333333333,15.079333333333302,36.194666666666706,37.218,23.0423333333333,18.4746666666667,21.1916666666667,23.549,23.1406666666667,25.365,32.275999999999996,18.317999999999998,24.819000000000003,60.512,34.6173333333333,50.211000000000006,24.971333333333302,24.910999999999998,32.6813333333333,7.7806666666666695,18.913333333333302,14.755666666666698,11.9476890563965,20.3766460418701,9.242082595825199,13.919405937194801,36.7070083618164,32.519260406494105,21.7682571411133,13.978205680847198,22.534116744995103,33.8383598327637,31.964988708496104,23.402654647827102,34.1180572509766,16.5737037658691,23.4081916809082,55.7471313476562,33.477306365966804,34.814300537109396,24.904596328735398,23.273138046264602,47.549198150634794,8.197572708129881,16.5652351379395,20.3007774353027
986,12.668,20.72,9.78,14.655333333333301,35.4256666666667,36.276666666666706,22.833000000000002,15.3003333333333,21.881999999999998,23.435666666666698,21.734666666666698,21.0553333333333,33.3643333333333,15.923,24.685666666666698,59.0916666666667,35.8793333333333,62.6203333333333,28.518,29.1896666666667,33.496333333333304,7.6876666666666695,19.4386666666667,18.612666666666698,11.6125030517578,18.7322750091553,9.35468578338623,13.767685890197802,35.43886184692379,32.2228126525879,20.8148136138916,13.160306930542,23.107046127319304,34.1566390991211,31.0235328674316,23.044580459594698,32.654773712158196,16.6219635009766,23.231082916259798,56.51652526855471,33.0427665710449,44.615474700927706,28.310100555419897,24.298156738281197,52.7939796447754,8.2007884979248,17.9827785491943,22.696546554565398
987,13.762666666666698,22.304000000000002,10.109,14.881333333333302,35.309,34.3126666666667,21.482,15.503666666666698,22.767,23.0556666666667,22.156999999999996,20.468,34.484,17.449,23.1703333333333,58.2263333333333,34.950333333333305,49.826,26.7003333333333,27.521666666666697,45.2743333333333,8.00966666666667,20.219333333333303,22.495,11.487755775451697,17.79953956604,9.455437660217289,13.419410705566401,34.0146102905273,31.9645557403564,21.5485191345215,12.8256502151489,23.1498947143555,33.5309524536133,30.0580005645752,22.2310638427734,32.146598815918004,16.4793586730957,23.5802440643311,55.857250213623,32.7780075073242,46.2080307006836,30.761205673217802,25.0230407714844,54.8234977722168,8.04445743560791,18.9255218505859,23.9097957611084
988,12.7103333333333,20.8616666666667,3.3569999999999998,13.448,34.721,31.5003333333333,22.0423333333333,16.7096666666667,23.805,23.2993333333333,23.535333333333302,19.6426666666667,34.949,18.2296666666667,24.728,56.9656666666667,35.2943333333333,46.465,25.372,31.1136666666667,39.9443333333333,6.74966666666667,19.809333333333303,22.461,10.9645414352417,17.7688293457031,8.72896480560303,13.735110282897901,33.6290473937988,30.795274734497102,22.9313430786133,12.430957794189501,22.590406417846697,34.560348510742195,28.9505443572998,20.996627807617198,32.2808837890625,15.9550085067749,23.8958740234375,52.3615036010742,33.0542869567871,42.8844985961914,29.3256301879883,25.478595733642603,50.1658401489258,7.67569780349731,18.7216777801514,23.543794631957997
989,13.075,18.659000000000002,3.33366666666667,13.859666666666698,35.016999999999996,33.076,22.1123333333333,15.975333333333301,21.966333333333303,20.9183333333333,21.504666666666697,20.6793333333333,34.284,14.425,24.9063333333333,56.8703333333333,34.248000000000005,45.67100000000001,25.0573333333333,29.193,44.686666666666696,8.36933333333333,19.9166666666667,19.858,11.0924253463745,17.1597576141357,7.902594089508059,13.203110694885302,33.354747772216804,28.935499191284197,23.7740173339844,11.5371036529541,21.2652416229248,36.9035758972168,28.724668502807603,19.8995628356934,31.3312683105469,15.398701667785598,23.634281158447298,51.1415214538574,32.8370704650879,41.999172210693395,28.4611759185791,24.8433647155762,49.5949211120605,7.461175441741941,18.108907699585,22.9741020202637
990,11.458666666666698,17.253,6.78466666666667,13.414333333333301,36.085333333333296,30.9563333333333,21.4736666666667,16.5616666666667,21.094666666666697,21.193333333333303,20.488000000000003,19.843,33.2636666666667,13.507333333333301,26.0266666666667,55.248000000000005,34.685,40.613333333333294,23.7296666666667,29.4523333333333,56.961000000000006,9.036,19.6516666666667,18.96,11.368314743042,16.562669754028303,7.8545446395874,13.3523817062378,34.2400703430176,29.4956760406494,23.747545242309602,12.034229278564501,20.469877243042,37.2501564025879,29.053405761718803,19.6528720855713,30.488477706909197,15.543671607971199,22.9350090026855,51.2623291015625,32.192600250244105,46.4425277709961,26.87135887146,24.235815048217802,48.386653900146506,7.448809623718259,17.8994159698486,22.273813247680696
991,10.2886666666667,17.701,7.369,13.715333333333302,35.1693333333333,30.2386666666667,21.3406666666667,16.4396666666667,20.4963333333333,20.6636666666667,21.415,19.143333333333302,31.184666666666697,13.809666666666699,25.969,56.0743333333333,33.2073333333333,37.6213333333333,22.8623333333333,25.9896666666667,46.994,7.56466666666667,18.081,18.984666666666698,11.1469945907593,15.604383468627901,7.6233196258544895,12.936243057251,34.7216567993164,28.9916210174561,23.8161945343018,11.927520751953098,18.6794052124023,36.964672088623,27.810173034668,18.6247177124023,28.9077644348145,14.904432296752901,21.6810302734375,51.5750541687012,30.4996719360352,41.3201789855957,25.2340412139893,22.4376792907715,44.1474838256836,6.98417091369629,16.5079193115234,20.4002323150635
992,9.119,18.149,7.9533333333333305,14.016333333333302,34.2533333333333,29.5206666666667,21.207333333333303,16.3176666666667,19.898,20.134,22.342,18.443333333333303,29.1056666666667,14.111666666666698,25.911333333333303,56.9003333333333,31.7293333333333,34.6293333333333,21.9946666666667,22.5266666666667,37.027333333333296,6.09333333333333,16.5103333333333,19.0086666666667,11.179161071777301,14.985208511352502,7.75319576263428,13.5220146179199,36.0661735534668,29.147245407104503,23.0642013549805,11.9199466705322,17.0010566711426,36.7725067138672,25.8980350494385,17.9266376495361,27.3282909393311,14.640628814697301,20.6551914215088,50.806735992431605,28.8473854064941,38.501823425293004,23.339088439941396,20.7544174194336,39.5515632629395,6.64781618118286,15.2357664108276,17.811693191528303
993,9.791,16.188,6.49133333333333,13.796666666666699,34.6816666666667,28.6756666666667,21.6726666666667,16.6833333333333,17.222666666666697,19.5223333333333,20.815,17.8176666666667,27.568333333333303,12.407,22.8973333333333,55.662,32.69,37.4316666666667,20.528000000000002,23.0696666666667,34.2863333333333,6.877000000000001,15.338,11.777666666666699,11.193972587585401,14.347252845764197,7.52705430984497,13.8258924484253,36.31821823120121,28.5379791259766,22.3401584625244,11.8591728210449,15.324745178222699,36.4282455444336,24.3175754547119,16.892145156860398,25.273601531982397,14.599315643310499,19.567790985107397,49.381103515625,27.121767044067397,37.91221237182621,21.436841964721697,19.8283786773682,35.457283020019496,6.42401361465454,14.297615051269501,15.3851165771484
994,9.47033333333333,15.483333333333302,6.551,17.670666666666698,33.148333333333305,28.51,23.056666666666697,13.764666666666699,16.2386666666667,19.1673333333333,21.2396666666667,17.1626666666667,27.6656666666667,13.462333333333302,24.3433333333333,53.250666666666696,32.9553333333333,44.9106666666667,20.757666666666697,21.608,49.42,6.35433333333333,15.007,12.452333333333302,11.370703697204599,13.652455329895,7.6621999740600595,13.940426826477099,35.983673095703104,27.606294631957997,22.4666919708252,12.125580787658699,15.5274972915649,38.1089286804199,24.1064376831055,16.7301616668701,24.7660484313965,14.6237506866455,21.166484832763697,50.207244873046896,27.1244010925293,46.7199211120605,23.203062057495103,20.06907081604,42.7090606689453,6.65160942077637,14.781681060791,15.700493812561
995,9.00366666666667,13.8193333333333,6.45933333333333,14.7843333333333,34.518,27.8006666666667,21.935666666666698,10.907,16.001666666666697,21.163333333333302,19.8616666666667,15.695666666666698,24.506,17.55,25.3163333333333,54.055,30.7003333333333,48.776,20.6623333333333,20.007666666666697,39.844,6.55533333333333,15.206666666666699,11.686333333333302,11.2874145507812,12.8803863525391,7.45560646057129,14.227891921997099,34.6593856811523,27.2735862731934,21.963922500610398,12.164408683776902,15.5588541030884,37.716499328613295,24.1957855224609,16.1106929779053,23.1288223266602,13.967585563659698,21.932621002197298,47.8585205078125,26.1089706420898,46.9456443786621,22.9198532104492,19.2353553771973,36.80918502807621,6.17974662780762,13.9878902435303,16.1528072357178
996,8.16333333333333,13.451333333333302,6.192,12.761333333333301,35.8826666666667,28.3936666666667,21.7603333333333,9.53233333333333,16.385666666666697,20.3073333333333,21.631999999999998,16.9523333333333,23.149,12.770333333333301,28.805999999999997,52.676333333333304,28.677,40.2996666666667,20.5803333333333,19.0923333333333,37.9893333333333,6.74,14.699333333333302,10.944,11.313134193420401,12.185131072997999,7.03868961334229,14.474264144897498,34.410690307617195,27.9352321624756,20.7144527435303,11.5646877288818,15.022500991821301,34.770393371581996,25.3665981292725,15.927989959716802,21.3762264251709,13.6717748641968,22.2624816894531,48.1585884094238,24.5604438781738,42.7252998352051,21.657407760620103,18.0015487670898,31.07497215271,6.019357204437259,12.8534450531006,15.917320251464801
997,7.61133333333333,13.513333333333302,7.01,12.344666666666699,34.075333333333305,27.7846666666667,21.242666666666697,8.50866666666666,14.963666666666699,20.0693333333333,25.750999999999998,18.347666666666697,23.2556666666667,12.578,29.573333333333302,52.171666666666695,29.9126666666667,44.1856666666667,20.971,20.4686666666667,48.047,6.6636666666666695,15.582,12.376,11.0554523468018,11.739773750305199,6.63928413391113,15.0604085922241,36.033607482910206,28.4752635955811,21.133924484252898,12.407247543334998,14.587892532348599,35.162364959716804,29.8251876831055,15.5450687408447,20.5502490997314,13.913546562194801,24.6982021331787,48.310951232910206,23.802917480468803,48.3986015319824,21.6041564941406,17.2681846618652,36.760185241699205,6.312171459198001,12.5259246826172,16.6202068328857
998,7.91233333333333,14.386,6.84566666666667,13.09,35.865666666666705,26.516666666666698,20.957333333333303,8.811,14.553666666666699,20.344333333333303,26.289666666666697,16.015,22.6073333333333,14.873333333333301,30.233333333333302,51.8886666666667,27.1683333333333,38.6633333333333,22.529,18.826333333333302,51.4063333333333,5.9910000000000005,15.732999999999999,11.874666666666698,10.7700805664062,11.2996044158936,6.52347850799561,16.0377979278564,35.705818176269496,28.2486057281494,20.4694728851318,12.3506269454956,14.4741973876953,34.3209419250488,30.022592544555696,15.2912378311157,19.9772853851318,13.9390964508057,24.259019851684602,47.710166931152294,23.0214157104492,47.3160057067871,21.0357666015625,16.7086181640625,38.741935729980504,6.479318141937259,12.0367879867554,16.7718658447266
999,7.281000000000001,13.753,7.23633333333333,12.259,34.3936666666667,27.4776666666667,20.212,8.39533333333333,16.8346666666667,21.3883333333333,27.1606666666667,15.279000000000002,21.45,15.554666666666698,29.335,51.96,27.643,47.305666666666696,21.153000000000002,16.5816666666667,52.3643333333333,5.58733333333333,13.322000000000001,13.245999999999999,10.809576988220199,11.320847511291499,6.85923957824707,16.929630279540998,37.062080383300795,29.4062328338623,19.9219799041748,13.299165725708,14.582279205322301,32.546070098877,30.697017669677702,15.4713525772095,20.899135589599602,14.179255485534698,23.187074661254897,49.3667984008789,22.95339012146,48.5744552612305,20.045362472534197,16.8767681121826,38.40761184692379,6.91929197311401,12.20911693573,17.1943340301514
1000,7.21633333333333,14.374333333333302,5.78666666666667,11.860666666666699,33.7943333333333,26.357,20.419333333333302,9.39,17.081,20.361,30.1513333333333,15.219000000000001,20.2723333333333,12.616333333333301,25.160999999999998,49.273,27.728666666666697,40.5036666666667,19.784000000000002,15.714666666666698,32.5056666666667,5.817666666666669,13.608666666666698,10.879333333333301,10.3231563568115,10.5680675506592,6.33395910263062,17.465576171875,34.517204284668004,28.3337135314941,17.2270812988281,12.119021415710401,13.756525993347198,31.7893505096436,27.667100906372102,14.9866075515747,19.9357967376709,13.4334383010864,20.885534286499,49.266574859619105,22.334283828735398,38.69602584838871,18.718448638915998,15.953652381897,28.5942058563232,6.57265138626099,11.605194091796902,16.6380310058594
1001,7.43166666666667,13.188666666666698,5.5520000000000005,12.236333333333302,34.4866666666667,27.102333333333302,19.2183333333333,9.846,14.670333333333302,19.809666666666697,29.194000000000003,14.655333333333301,19.381333333333302,12.556333333333301,23.504666666666697,48.384666666666696,26.5986666666667,34.1906666666667,20.754,15.1166666666667,34.689666666666696,6.07766666666667,12.703666666666699,12.204333333333302,10.3681783676147,10.7094945907593,6.30967569351196,17.306617736816403,33.9350547790527,27.7229194641113,17.4654846191406,11.796501159667999,13.471128463745101,30.813922882080103,26.285587310791,14.7338352203369,19.7727966308594,13.4132585525513,19.4860229492188,48.1768112182617,22.3728675842285,35.007087707519496,17.898286819458,15.349841117858901,27.670297622680696,6.4930739402771,11.0672950744629,16.3173656463623
1002,7.524,11.880666666666698,4.83433333333333,14.968666666666698,34.613,27.599333333333302,19.0053333333333,9.126,14.5076666666667,19.96,24.771,14.881666666666698,19.208666666666698,15.395333333333301,22.7433333333333,48.9783333333333,24.699,30.779,19.4793333333333,11.933,45.2173333333333,5.235,12.707,10.7186666666667,10.018099784851099,10.3543100357056,6.11887168884277,16.836919784545902,34.1625938415527,28.1327419281006,18.0557956695557,11.5025987625122,12.7462244033813,31.6889457702637,24.9570255279541,14.3106956481934,19.004436492919897,13.1638536453247,18.7295970916748,48.8820953369141,20.9473876953125,36.992759704589794,16.9741497039795,14.1978321075439,30.455801010131804,6.386849880218509,10.5514307022095,15.1072216033936
1003,7.03633333333333,13.450999999999999,4.94466666666667,12.609000000000002,33.6473333333333,28.886,18.926666666666698,8.75233333333333,15.650333333333302,19.180999999999997,24.889,13.4443333333333,19.03,12.2286666666667,21.9766666666667,49.917,22.923000000000002,32.4283333333333,17.460333333333303,13.647,33.7886666666667,5.39,11.794,10.787666666666698,9.62592315673828,9.86978816986084,6.253606796264651,16.3670482635498,34.524383544921896,27.580171585082997,17.023681640625,10.9639902114868,12.570333480834998,31.4995002746582,22.394346237182603,13.6872453689575,18.117258071899396,12.9047746658325,17.3611450195312,49.783382415771506,19.381052017211896,35.0715370178223,16.4172458648682,13.391852378845199,25.7981014251709,5.96470546722412,10.5094413757324,14.4838199615479
1004,7.51233333333333,13.656333333333302,5.12833333333333,12.125666666666698,35.225,29.8423333333333,19.7463333333333,7.9906666666666695,14.9656666666667,18.7856666666667,24.619,12.971666666666698,18.0113333333333,10.87,21.206999999999997,50.0,22.133000000000003,34.9913333333333,17.5313333333333,11.840333333333302,33.4813333333333,5.43933333333333,9.039666666666669,10.4063333333333,9.64862060546875,9.65211868286133,6.151320934295651,16.0174961090088,34.7626419067383,26.8271408081055,15.9656400680542,10.7326955795288,12.4769630432129,30.4834690093994,21.2327671051025,13.100867271423303,17.5212478637695,12.699825286865199,16.2221546173096,49.7531661987305,18.8254299163818,38.357204437255895,15.8591718673706,12.420057296752901,25.9542293548584,5.896100044250491,10.018134117126499,14.019350051879899
1005,7.906000000000001,12.734666666666698,5.074,12.664000000000001,34.506666666666696,30.848000000000003,19.5513333333333,7.52733333333333,14.376,17.8236666666667,20.679666666666698,12.555,18.027,11.681333333333301,20.612,49.2993333333333,22.6793333333333,56.316,17.602,11.7103333333333,41.97466666666671,5.190333333333331,7.627000000000001,11.010333333333302,9.642881393432619,9.0286979675293,6.05370807647705,16.2049655914307,36.3261604309082,27.825288772582997,16.4528903961182,11.415243148803699,12.384279251098599,31.0190372467041,21.4056129455566,13.0862722396851,17.1757411956787,13.2125692367554,16.8999805450439,50.9570426940918,17.958194732665998,47.756763458252,15.198875427246099,11.5128421783447,37.153617858886705,5.96659803390503,9.74487018585205,13.5201902389526
1006,7.21333333333333,12.013,5.07266666666667,12.543,34.751999999999995,33.234,21.261999999999997,7.64733333333333,11.855333333333302,18.547333333333302,19.817,12.579333333333302,18.0003333333333,14.411333333333301,17.661333333333303,49.1466666666667,21.9363333333333,39.1266666666667,15.709000000000001,11.541666666666698,50.411,5.24133333333333,8.48133333333333,9.885666666666669,9.17334365844727,8.924905776977539,6.16989660263062,16.229427337646502,35.3985481262207,27.5737991333008,15.931897163391099,11.094713211059599,12.451944351196301,30.709848403930696,20.4594287872314,12.8741769790649,17.125957489013697,12.819429397583,16.2731151580811,50.655609130859396,17.521240234375,44.6721725463867,14.6754732131958,10.9243488311768,36.61330032348629,5.72036504745483,9.25129318237305,12.6273546218872
1007,7.36733333333333,12.5556666666667,6.468,12.766333333333302,35.256,28.331999999999997,20.3166666666667,7.513999999999999,10.811,20.525666666666698,19.971,12.706666666666699,19.0873333333333,11.103333333333302,13.303666666666699,48.7923333333333,22.281999999999996,51.4703333333333,13.407666666666698,11.931333333333301,52.446000000000005,4.84933333333333,8.30166666666667,9.43833333333333,9.13444805145264,8.825197219848631,6.13832235336304,16.882513046264602,35.2553939819336,27.4998950958252,15.991562843322802,10.8949222564697,11.8097620010376,31.429265975952102,19.7849941253662,12.5247230529785,16.7152004241943,12.6079769134521,14.9033651351929,50.1665725708008,17.186946868896502,47.4778938293457,12.819186210632301,9.965410232543949,41.69191360473629,5.504004001617429,8.75166320800781,12.580171585083


==> walmart_table.csv <==
day,true_CA4-Household,true_CA1-Foods,true_TX1,true_WI2-Foods,pred_CA4-Household,pred_CA1-Foods,pred_TX1,pred_WI2-Foods
154,555.0,3501.0,3731.0,2579.0,534.31287,3583.121,3788.323,3293.4458
155,484.0,2896.0000000000005,2924.0,2331.0,522.4947,2601.871,2786.184,2734.4731
156,494.0,2642.0,2850.0,2368.0,464.84506,2411.3062,2737.2112,2730.5571
157,525.0,3101.0,3339.0,2768.0,532.151,2854.8105,3193.2673,3406.8025
158,263.0,1580.0,2688.0,1293.0,301.2797,1506.6469,2656.4536,1647.0079999999998
159,283.0,1642.0000000000002,2402.0,1510.0,274.13348,1871.996,2283.335,2051.4058
160,434.0,2205.0,2564.0,1787.0,367.85593,2422.3062,2765.3638,2351.625
161,488.00000000000006,2847.0,3141.0,2274.0,435.0207,2968.89,3161.0103,2563.2776
162,453.0,2245.0,2411.0,2064.0,513.5031,2380.9194,2559.2737,2260.8374
163,493.0,2297.0,2766.0,2414.0,444.38525,2505.9,2896.4941,2742.7090000000003
164,414.0,2323.0,2510.0,3623.0,365.69482,2260.7512,2549.686,3375.371
165,469.0,2185.0,2820.0,3946.0,395.81723,2631.8843,3050.82,4096.6875
166,549.0,2489.0,2844.0,2778.0,409.2019,2991.4382,3076.078,3249.4702
167,520.0,3251.0,3443.0,3697.0,517.628,3540.4546,3819.372,4641.427
168,552.0,3437.0,3660.0,4244.0,546.5505400000001,3847.3447,4192.5527,4736.0874
169,456.0,2640.0,2723.0,2938.0,447.49475,2674.9912,3109.4778,3002.3235
170,414.0,2260.0,2205.0,3483.0,420.25662,2181.047,2543.1165,3379.5452
171,574.0,2143.0,2470.0,3482.0,376.30142,2171.0603,2772.9607,3825.7786
172,403.0,2030.0,2540.0,2732.0,439.74652,2408.257,2625.455,2879.1187
173,442.00000000000006,2251.0,2875.0,3652.000000000001,438.59668,2551.8809,3079.111,3820.6384
174,507.0,3111.9999999999995,3693.0,4123.0,496.34113,3447.598,3936.8672,4570.762
175,431.0,3192.9999999999995,4004.0,3311.0,571.3459,3647.9958,4195.079000000001,3736.4683
176,462.0,2476.0,3028.0,3630.0,477.61813,2599.5774,3097.195,3972.034
177,426.0,2224.0,2992.0,3670.0,400.71494,2333.4673,3171.1145,4129.525
178,394.0,2331.0,2943.0,2520.0,431.09268,2341.5188,2813.918,3284.2034
179,413.00000000000006,2454.0,3000.0,2701.0,445.5783,2563.9648,3020.3390000000004,3279.197
180,426.0,2401.0,2639.0,2449.0,396.01245,2606.574,2930.894,3103.2104
181,502.0,3236.0,3303.0,2912.0,509.77127,3362.9001,3600.9697,3632.0234
182,477.0,3157.0,3511.0,2848.0,524.9929,3508.916,3760.776,3339.7617
183,478.0,2730.0,2861.0,2402.0,480.53644,2642.816,2975.2666,2923.067
184,450.0,2844.9999999999995,2870.0,2597.9999999999995,502.14023,2598.8958,3057.9492,2978.0486
185,468.0,2958.0,2850.0,2533.0000000000005,503.08078,2776.4814,3198.7349,3463.125
186,374.0,2662.0,2991.0,2761.0,457.70816,2592.3267,3169.6716,3107.827
187,0.0,0.0,1.0,1.0,0.48094,0.31909,0.66582,0.02373
188,428.0,2522.0,3725.0,1975.0,378.1251,2640.8057,3554.0557,2385.585
189,437.0,2416.0,2859.0,1963.0,425.36237,2710.136,3157.0315,2418.8457
190,443.0,2297.0,2737.0,1674.0,423.02225,2101.777,2500.1252,2256.604
191,468.0,2294.0,2618.0,2039.0,446.91907,2306.9167,2607.1619,2331.3967
192,499.0,2259.0,2612.0,2518.0000000000005,441.6717,2459.1345,2719.4692,2802.7734
193,437.0,2686.0,3186.0,3666.0,557.2236,3241.1394,3535.6682,3713.0251
194,391.0,2161.0,2654.0,2507.0,399.08786,2490.6528,2944.5122,2788.2812
195,636.0,2970.0,3043.0,3839.0,515.9935,3344.8003,3448.0315,4221.0757
196,593.0,3261.0,3127.0,4097.0,493.33273,3465.0706,3755.7878,4218.483
197,520.0,2779.0,2745.0,2867.0,495.76782,2832.975,2961.9570000000003,3043.144
198,448.0,2342.0,2682.0,3514.0,454.2538,2312.9753,2884.561,3752.305
199,350.00000000000006,2197.0,2416.0,3722.0,316.64142000000004,2237.6064,2639.947,3666.332
200,462.0,2395.0,2688.0,3158.0000000000005,498.41367,2570.4536,3098.186,3243.3533
201,415.0,2863.0,3012.0,3780.0,369.03687,2876.7837,2909.9546,4179.1836
202,568.0,4006.0,4129.0,5039.0,607.0446,4134.729,4166.636,5642.825
203,584.0,3897.0,3752.0,3402.0,549.8212,3941.191,3949.6987,3952.899
204,529.0,2683.0,3027.0,4210.0,550.32513,2620.856,3204.7017,4416.955
205,463.0,2180.0,3195.0,3750.0,339.93646,2146.3303,2896.3926,4413.7593
206,415.0,2127.0,2670.0,3182.0,451.7279,1975.1816,2858.4648,3068.3967
207,357.0,2149.0,2760.0,4281.0,420.95898,2332.4507,2715.1025,4151.868
208,466.0,2612.9999999999995,3378.0,4355.0,539.8688400000001,2976.3538,3297.8672,4669.5205
209,532.0,3771.0,3590.0,4203.0,611.7786,4004.2476,4027.2153,4364.0093
210,506.0,3534.0,3824.0,3015.0,546.9175,3476.9553,3833.342,3618.8894
211,508.0,2905.0,3156.0,2909.0,485.6494,2732.2397,3043.8867,3266.042
212,383.0,2038.0,2589.0,2732.0,463.98975,2081.0356,2766.6602,2779.7114
213,421.0,2169.0,2628.0,2620.0,513.71045,2077.9937,2567.8376,2929.264
214,458.0,2186.0,2404.0,2653.0,458.3531200000001,2083.4775,2594.5312,2808.2642
215,434.0,2320.0,2888.0,2893.0,443.35327,2612.1953,2890.4695,2975.0828
216,615.0,3728.0,3403.0,3366.0,604.9347,3745.744,3857.9282,3892.1348
217,586.0,3439.9999999999995,3639.0,3253.0,647.28766,3740.0913,3988.3203,3718.8608
218,475.0,2289.0,2666.0,2238.0,531.54285,2333.1785,2795.5034,2933.7056
219,422.0,2049.0,2426.0,2270.0,448.97647,1965.7737,2519.3486,2724.211
220,397.0,1970.0,2357.0,2330.0,437.48788,1977.658,2508.444,2845.1267
221,429.0,2017.0,2497.0,2579.0,451.8526,2132.4788,2595.4875,2975.063
222,446.0,2537.0,2693.0,3043.0,447.17163,2707.761,2840.1047,3204.9224
223,571.0,3481.0,3347.0,3531.0000000000005,603.41425,3800.1167,3829.7158,3966.7407
224,633.0,3910.0,3727.0,3397.0,679.82654,3945.6646,4184.1084,4017.7449
225,524.0,2606.0,3213.0,3398.0,560.6563,2935.9546,3460.17,3465.1533
226,451.0,2467.0,2681.0,3666.0,406.2283,2141.8337,2625.0728,3711.9058
227,444.0,2537.0,3081.0,4096.0,415.30215,2462.2937,3123.0132,4564.1455
228,486.0,2616.0,2645.0,3154.0,441.91135,2437.396,2789.7588,3265.2817
229,445.0,2877.0,2949.0,3957.0,484.4969,2781.3743,3100.6726,4253.1655
230,592.0,4300.0,3939.0,5284.0,590.90234,4077.9985,4295.212,5591.704000000001
231,463.0,3464.0,4034.0,3660.0,555.5622599999999,3585.2214,4165.5470000000005,3855.1213
232,414.0,2592.0,2845.0,3724.0,487.16687,2469.3538,2844.8013,3837.2383
233,457.0,2639.0000000000005,2978.0000000000005,3994.0,414.58792,2396.3403,3039.5,4381.555
234,441.0,2674.0000000000005,2745.0,3372.0,520.2432,2758.742,2955.7026,3831.9568
235,451.0,2644.0000000000005,3431.0,4416.0,522.0814,2857.1025,3605.5227,5103.0034
236,473.0,2871.0,3343.0,4646.0,491.3406700000001,3003.7302,3607.1768,4892.718
237,531.0,3599.0,4107.0,4357.0,615.182,3813.4863,4507.089,4694.5070000000005
238,506.0,3169.0,3909.0,4782.0,515.05896,3487.9216,4128.95,4706.709
239,562.0,3009.0,3649.0,5345.0,528.92737,3079.5532,3808.9666,5164.3735
240,420.0,2379.0,3132.0,3991.0,484.76578,2225.1838,3051.1926,3541.1804
241,430.0,2371.0,2865.0,3786.0,456.39313,2212.1174,2935.456,3438.9790000000003
242,441.0,2476.0,2879.0,3234.0,471.38022,2327.4316,2963.5396,3282.8828
243,510.0,2795.0000000000005,3096.0,3179.0,444.75385,2791.3977,3151.2297,3612.8154
244,573.0,3469.0,3762.0,3906.0,632.6847,3677.4019,4034.6704,4162.442
245,621.0,3598.0,4299.0,3758.000000000001,640.0676,3869.427,4466.0283,3982.6182
246,518.0,2466.0,2880.0,2849.9999999999995,519.8282,2386.565,3146.909,3207.4941
247,422.0,2406.0,2606.0,2787.0,444.73615,1983.3574,2778.9014,2974.2197
248,423.0,2076.0,2808.0,2963.0,416.81482,1975.344,2728.8003,3114.1985
249,476.00000000000006,2176.0,2692.0,2811.0,460.79858,2089.1892,2800.9795,3122.4617
250,489.0,2713.0,2832.0,2779.0,403.10123,2563.6948,2916.26,3370.3206
251,602.0,3459.0,3361.0,3367.0,585.6169,3468.9663,3749.669,3824.6555
252,590.0,3979.0,3929.0,3271.0,612.9478,3715.1062,4273.1406,3912.5586
253,459.00000000000006,2465.0,2814.0,2932.0,527.4576,2417.0290000000005,3076.117,3254.3538
254,521.0,2404.0,2962.0,2708.0,491.8465,2345.358,3098.7405,3050.19
255,482.0,2435.0,2804.0,3942.0,410.00427,2441.0566,2853.978,3839.0122
256,486.0,2465.0,3142.0,4678.0,456.58453,2703.216,3217.4392,4244.3677
257,491.0,2834.9999999999995,3002.0,3564.0,434.19757,2851.3748,3025.3914,3332.4734
258,585.0,3661.0,3644.0,5340.0,543.98315,3851.9185,4052.3052,4829.424
259,708.0,4435.0,4328.0,5303.0,643.64215,4378.5884,4706.6953,5293.611
260,480.0,2977.0,3112.0,3374.0,550.58685,2828.795,3480.541,3595.5842
261,426.0,2688.0,2810.0,4025.000000000001,413.36432,2435.7385,2817.1565,3945.8987
262,477.0,2493.0,2591.0,4043.0,381.26825,2272.5486,2878.4346,4074.1052
263,479.0,2511.0,3078.0,3617.0,485.1868,2664.0032,2950.8213,3579.4937
264,410.0,2834.9999999999995,3083.0,4297.0,504.72983,2781.526,3209.2664,4102.217000000001
265,601.0,3773.000000000001,4028.0,5057.0,577.5083,3819.6147,4211.442,5058.8633
266,555.0,3595.9999999999995,4075.0,4586.0,644.7384,3895.7593,4559.648,4056.484
267,563.0,2775.0000000000005,3503.0,4721.0,510.45462,2799.9648,3287.4192,4425.826
268,493.0,2203.0,3601.0,4687.0,475.9297,2424.6487,3311.6763,4234.202
269,433.0,2362.0,3175.0,3750.0,504.93845,2300.8875,2992.5154,3338.9753
270,451.0,2211.0,2990.0,3032.0000000000005,449.83667,2309.8914,2872.301,3048.7290000000003
271,501.0,2749.0,2999.0,3651.0,444.48956,2853.2627,3095.0054,3349.9255
272,606.0,3725.0,3633.0,3789.0,560.20935,3396.4434,3654.7617,3508.3303
273,645.0,4240.0,4133.0,4159.0,585.71173,3642.465,4097.090999999999,3552.4253
274,533.0,2766.0,2757.0,3309.0000000000005,519.2538,2542.4553,3142.8818,2901.983
275,462.0,2597.9999999999995,2817.0,2984.0,517.3476,2202.44,2914.4016,2795.9526
276,517.0,2554.0,2854.0,2866.0,516.0214,2138.6167,2824.933,2825.7585
277,517.0,2681.0,2637.0,2764.0,470.5093700000001,2209.6108,2833.3228,2642.8914
278,479.0,3421.0,3478.0,3411.0,520.2166,3321.368,3520.643,3631.6553
279,579.0,4251.0,4023.0,3821.0,664.70807,4124.169,4295.028,4032.7698
280,573.0,3366.0,4589.0,3141.0,588.5291,3444.2166,4017.9155,3551.4937
281,490.0,2480.0,3026.0,2853.0,529.7086,2411.937,3025.5193,2914.9475
282,444.0,2481.0,2499.0,2765.0000000000005,458.1774,2145.2861,2802.19,2777.7874
283,507.0,2135.0,2801.0,2550.0,502.1818,1936.0264,2645.48,2749.9795
284,646.0,2651.0,2631.0,2589.0,486.14197,2306.182,2810.7466,2890.4275
285,555.0,3132.0,3389.0,3695.0,613.5064,3572.3582,3756.6045,3555.781
286,711.0,3890.0,4018.0,5090.0,654.5021,4147.673,4075.579,4721.147
287,734.0000000000001,4226.0,4275.0,5207.000000000001,727.2241,4431.1313,4751.7065,5067.079000000001
288,543.0,3273.0,3032.0,3689.0,585.7972,3048.456,3341.2285,3415.6526
289,506.0,2711.0,3215.0,4378.0,478.00192,2645.5676,3313.0994,4038.417
290,495.0,2698.0,3201.0,4801.0,433.2115,2523.242,3275.0967,4252.879
291,493.0,2450.0,3100.0,3905.0,524.8548599999999,2676.614,3340.1938,3350.8936
292,441.0,3141.0,3301.0,5326.999999999999,577.9425,3288.8315,3212.7197,4262.9956
293,614.0,4073.0,4068.0,5901.999999999999,662.0921,4363.9937,4580.1816,5291.969
294,682.0,4061.0,4148.0,4518.0,749.7226,4480.828,4576.1895,4260.068
295,516.0,2876.0,3168.0,4932.0,522.4946,2837.156,3693.5503,4285.8447
296,501.0,2372.0,3029.0,4768.0,465.68884,2436.9897,3453.286,4152.526
297,482.0,2341.0,2852.0,3533.0,458.27905,2255.6597,3256.36,3114.8591
298,452.0,2421.0,2924.0,4230.0,486.40012,2482.2698,3009.4072,3910.5417
299,490.0,2706.0,3084.0,4836.0,537.1338,2946.1455,3480.4656,3987.0415
300,623.0,3481.0,3724.0,4175.0,625.5037,3750.5425,3995.6138,3716.2493
301,708.0,4004.0,4192.0,4157.0,708.08203,4140.1797,4511.866,3793.2456
302,553.0,2886.0000000000005,3410.0,3206.0,568.6611,2758.59,3240.226,3069.2134
303,557.0,2488.0,3257.0,3282.0,554.3849,2539.4702,3156.7302,3116.4985
304,514.0,2490.0,2901.0,3005.0,492.2797,2308.031,3006.8184,3065.6572
305,460.0,2533.0000000000005,2776.0,3078.0,505.7947400000001,2403.4453,2982.4727,2866.0134
306,472.0,2960.0,3022.0,3419.0,495.01196,3006.1313,3259.9277,3271.4302
307,593.0,3655.0,3700.0,3751.0,615.6048,3799.9272,4033.0815,3531.1313
308,762.0,4053.0,4033.0,3659.0,690.6986,3911.288,4446.2495,3480.0842
309,519.0,2893.0,3076.0,2933.0,620.52423,2799.1816,3353.5337,2933.1865
310,515.0,2518.0000000000005,2853.0,2968.0,546.89276,2378.8613,3037.0205,2827.115
311,470.0,2467.0,2984.0,2692.0,514.6003400000001,2229.3167,2941.7290000000003,2943.5728
312,448.0,2446.0,2664.0,3011.0,512.6003,2402.7527,2958.215,2842.5999
313,514.0,3032.0000000000005,3687.0,3564.0,535.6802,3287.9614,3442.3716,3546.2966
314,573.0,3950.0,4052.000000000001,3645.0,627.3428299999999,4002.0317,4131.948,3780.1382
315,655.0,4254.0,4412.0,3753.0,661.86224,4379.851,4577.7305,4492.285
316,632.0000000000001,3278.0,2859.0,4186.0,545.8839,3131.903,3248.2886,4386.0234
317,560.0,2997.0,3217.0,4836.0,553.8931,3079.9016,3503.9194,4840.1772
318,555.0,2839.9999999999995,2839.0,3853.0,483.25055,2842.2222,3180.2773,3883.3777
319,466.0,2735.0,3170.0,4634.0,487.45886,2874.8586,3248.4185,4534.028
320,496.0,3303.0,3428.0,4772.0,529.74896,3260.63,3471.3997,4528.777
321,683.0,4106.0,4123.0,4810.0,630.0179400000001,4335.3887,4512.479,4745.656
322,496.0,3630.0,3196.0,4667.0,586.20154,3671.0337,3821.628,4273.78
323,614.0,3245.0,3437.0,5767.0,609.49054,3438.243,3733.729,4793.689
324,570.0,2896.0000000000005,3020.0,3922.0,533.80505,2812.685,3242.472,3637.5613
325,537.0,2687.0,3398.0,5334.0,523.0012,2779.557,3456.385,4763.1567
326,572.0,2663.0,3351.0,4635.0,466.99188,2646.5490000000004,3355.0317,4566.7593
327,597.0,3365.0,3610.0,3856.0,533.6482,3306.6682,3760.1423,4051.7139
328,658.0,4046.0,3787.000000000001,5971.999999999999,654.6787,4141.437,4294.744000000001,5409.0894
329,690.0000000000001,4717.0,5000.0,6178.0,713.2022,4716.747,5094.9473,5880.0107
330,621.0,3197.9999999999995,3708.0,3879.0,596.4199,3061.7856,3617.436,3829.5898
331,551.0,2794.0,3310.0,3437.0,528.8953,2663.45,3293.47,3494.436
332,530.0,2816.0,3147.0,3129.0,432.2987,2557.671,3083.4387,3626.3953
333,553.0,2854.0,2748.0,3197.9999999999995,513.9028,2541.5105,3117.1716,3446.4028
334,588.0,2993.0,3664.0,3338.0,469.99203,3130.9993,3322.5625,3877.1877

